A mechanism for TCP-aware Active Queue Management in packet-forwarding devices

The deployment of Active Queue Management (AQM) policies is known to be a promising solution to bufferbloat, the problem of persistently-full large buffers in Internet routers. However, most AQMs involve tunable parameters, and some require awareness of the characteristics of the transport-layer protocol implemented at the end systems, thereby rendering their deployment infeasible. We consider one such AQM-- a threshold-based queue policy which requires the packet-dropping threshold to be co-designed with relevant TCP parameters. We propose a mechanism that detects network congestion, estimates the congestion window evolution in the end hosts, estimates the required TCP parameter, and produces an optimal value of the packet-dropping threshold. Arguments based on analysis of the TCP fluid model are presented to substantiate the proposed mechanism. A simulation-based performance evaluation reveals the effectiveness of the proposed mechanism, compared to some widely implemented queue policies, in terms of various user- and system-oriented metrics. The proposed mechanism is particularly well-suited for implementation in Software Defined Networks (SDN) where the algorithms can run in the SDN controller and the packet-dropping threshold can be implemented in the data-plane switches through open interfaces.

==> Data/autocorr_rtt15.txt <==
a
1.00
0.97
0.89
0.77
0.62
0.46
0.29
0.12
-0.03
-0.17
-0.30
-0.40
-0.49
-0.55
-0.59
-0.61
-0.61
-0.58
-0.54
-0.47
-0.39
-0.29
-0.18
-0.06
0.07
0.20
0.32
0.43
0.53
0.61
0.65
0.67
0.65
0.60
0.53
0.43
0.31
0.19
0.06
-0.06
-0.18
-0.28
-0.37
-0.44
-0.49
-0.52
-0.53
-0.53
-0.50
-0.46
-0.40
-0.32
-0.24
-0.14
-0.03
0.08
0.18
0.29
0.38
0.46
0.52
0.55
0.56
0.54
0.50
0.44
0.36
0.26
0.15
0.04
-0.06
-0.16
-0.26
-0.34
-0.40
-0.45
-0.48
-0.49
-0.48
-0.45
-0.41
-0.35
-0.28
-0.20
-0.11
-0.01
0.08
0.18
0.26
0.33
0.39
0.43
0.45
0.45
0.43
0.39
0.33
0.26
0.18
0.10
0.01
-0.08
-0.16
-0.23
-0.29
-0.34
-0.38
-0.40
-0.40
-0.39
-0.36
-0.32
-0.27
-0.21
-0.14
-0.06
0.02
0.09
0.17
0.23
0.29
0.33
0.36
0.37
0.36
0.34
0.30
0.25
0.19
0.13
0.06
-0.02
-0.09
-0.15
-0.21
-0.26
-0.30
-0.33
-0.35
-0.35
-0.34
-0.31
-0.28
-0.23
-0.17
-0.11
-0.04
0.03
0.10
0.17
0.23
0.28
0.32
0.35
0.36
0.36
0.34
0.30
0.26
0.20
0.14
0.07
0.00
-0.07
-0.13
-0.19
-0.23
-0.27
-0.30
-0.32
-0.32
-0.31
-0.29
-0.26
-0.22
-0.17
-0.12
-0.06
0.01
0.07
0.13
0.18
0.22
0.26
0.28
0.30
0.30
0.29
0.26
0.23
0.19
0.14
0.08
0.02
-0.04
-0.09
-0.14
-0.19
-0.22
-0.25
-0.26
-0.27
-0.27
-0.25
-0.23
-0.20
-0.16
-0.11
-0.06
-0.01
0.05
0.10
0.15
0.19
0.22
0.25
0.27
0.27
0.27
0.25
0.23
0.19
0.14
0.09
0.04
-0.02
-0.07
-0.12
-0.17
-0.20
-0.23
-0.25
-0.26
-0.26
-0.25
-0.23
-0.20
-0.16
-0.12
-0.08
-0.03
0.02
0.06
0.11
0.15
0.19
0.22
0.24
0.25
0.25
0.24
0.22
0.19
0.15
0.11
0.06
0.01
-0.03
-0.08
-0.12
-0.15
-0.18
-0.20
-0.21
-0.21
-0.21
-0.19
-0.17
-0.15
-0.11
-0.08
-0.04
0.01
0.05
0.09
0.13
0.17
0.20
0.22
0.23
0.24
0.23
0.21
0.18
0.15
0.11
0.07
0.03
-0.01
-0.05
-0.09
-0.12
-0.14
-0.16
-0.17
-0.18
-0.18
-0.17
-0.16
-0.14
-0.11
-0.09
-0.05
-0.02
0.02
0.06
0.10
0.14
0.17
0.20
0.22
0.22
0.22
0.21
0.19
0.16
0.12
0.08
0.04
-0.00
-0.04
-0.08
-0.11
-0.13
-0.15
-0.17
-0.17
-0.18
-0.17
-0.16
-0.15
-0.13
-0.10
-0.08
-0.05
-0.01
0.02
0.06
0.10
0.13
0.16
0.18
0.19
0.20
0.20
0.18
0.16
0.14
0.11
0.07
0.03
-0.00
-0.04
-0.07
-0.10
-0.12
-0.14
-0.15
-0.15
-0.15
-0.14
-0.13
-0.12
-0.10
-0.07
-0.05
-0.02
0.01
0.04
0.07
0.10
0.12
0.14
0.15
0.15
0.15
0.14
0.13
0.11
0.09
0.06
0.03
0.00
-0.03
-0.06
-0.09
-0.11
-0.13
-0.14
-0.15
-0.15
-0.14
-0.13
-0.12
-0.10
-0.07
-0.05
-0.02
0.01
0.04
0.07
0.10
0.12
0.14
0.15
0.16
0.16
0.16
0.15
0.13
0.12
0.09
0.06
0.03
0.00
-0.03
-0.07
-0.10
-0.12
-0.14
-0.16
-0.17
-0.17
-0.16
-0.14
-0.12
-0.10
-0.07
-0.03
0.00
0.04
0.07
0.10
0.12
0.14
0.15
0.16
0.16
0.15
0.14
0.12
0.10
0.07
0.04
0.01
-0.02
-0.05
-0.08
-0.11
-0.14
-0.16
-0.17
-0.18
-0.17
-0.17
-0.15
-0.13
-0.11
-0.08
-0.04
-0.00
0.03
0.07
0.10
0.13
0.15
0.16
0.17
0.17
0.17
0.16
0.14
0.11
0.08
0.05
0.02
-0.02
-0.05
-0.09
-0.12
-0.14
-0.16
-0.18
-0.18
-0.18
-0.18
-0.16
-0.14
-0.12
-0.09
-0.06
-0.02
0.01
0.05
0.08
0.11
0.13
0.15
0.17
0.18
0.18
0.17
0.15
0.13
0.10
0.07
0.04
-0.00
-0.04
-0.07
-0.10
-0.13
-0.15
-0.17
-0.17
-0.18
-0.17
-0.16
-0.14
-0.12
-0.09
-0.06
-0.02
0.01
0.04
0.07
0.09
0.12
0.13
0.15
0.15
0.15
0.14
0.13
0.11
0.08
0.06
0.02
-0.01
-0.04
-0.07
-0.09
-0.11
-0.13
-0.14
-0.15
-0.15
-0.14
-0.13
-0.12
-0.10
-0.08
-0.05
-0.03
-0.00
0.03
0.05
0.08
0.10
0.12
0.13
0.14
0.14
0.13
0.12
0.11
0.09
0.07
0.05
0.02
-0.00
-0.03
-0.05
-0.07
-0.09
-0.10
-0.11
-0.11
-0.11
-0.11
-0.10
-0.09
-0.07
-0.06
-0.04
-0.01
0.01
0.04
0.06
0.08
0.10
0.11
0.11
0.11
0.11
0.10
0.09
0.08
0.06
0.04
0.02
0.00
-0.01
-0.03
-0.05
-0.07
-0.08
-0.09
-0.10
-0.11
-0.11
-0.10
-0.10
-0.08
-0.07
-0.05
-0.03
-0.01
0.01
0.03
0.05
0.07
0.08
0.08
0.08
0.08
0.07
0.06
0.05
0.04
0.02
0.01
-0.01
-0.03
-0.04
-0.06
-0.08
-0.09
-0.10
-0.11
-0.11
-0.11
-0.11
-0.10
-0.09
-0.08
-0.06
-0.04
-0.01
0.01
0.04
0.06
0.07
0.09
0.10
0.11
0.11
0.11
0.10
0.09
0.08
0.06
0.04
0.02
-0.00
-0.03
-0.05
-0.07
-0.09
-0.10
-0.11
-0.12
-0.12
-0.11
-0.11
-0.09
-0.08
-0.06
-0.04
-0.01
0.01
0.04
0.06
0.08
0.10
0.11
0.12
0.12
0.12
0.11
0.10
0.08
0.06
0.04
0.01
-0.01
-0.04
-0.06
-0.09
-0.11
-0.12
-0.13
-0.14
-0.14
-0.13
-0.12
-0.11
-0.09
-0.07
-0.04
-0.02
0.01
0.04
0.06
0.09
0.11
0.12
0.13
0.14
0.14
0.13
0.12
0.10
0.08
0.06
0.03
0.00
-0.02
-0.05
-0.08
-0.10
-0.12
-0.13
-0.14
-0.15
-0.15
-0.14
-0.13
-0.11
-0.09
-0.07
-0.04
-0.01
0.02
0.05
0.07
0.10
0.12
0.13
0.14
0.14
0.14
0.13
0.11
0.09
0.06
0.03
-0.00
-0.03
-0.06
-0.09
-0.11
-0.13
-0.14
-0.15
-0.15
-0.15
-0.14
-0.13
-0.11
-0.08
-0.06
-0.03
0.00
0.04
0.06
0.09
0.12
0.14
0.15
0.16
0.16
0.16
0.14
0.13
0.10
0.07
0.04
0.01
-0.03
-0.06
-0.09
-0.12
-0.14
-0.16
-0.17
-0.17
-0.17
-0.16
-0.14
-0.12
-0.09
-0.06
-0.03
0.01
0.04
0.07
0.10
0.13
0.15
0.16
0.17
0.17
0.16
0.15
0.13
0.11
0.08
0.05
0.02
-0.01
-0.05
-0.08
-0.11
-0.14
-0.16
-0.17
-0.17
-0.17
-0.16
-0.15
-0.12
-0.10
-0.06
-0.03
0.01
0.04
0.07
0.10
0.12
0.14
0.15
0.16
0.16
0.15
0.14
0.12
0.10
0.07
0.04
0.01
-0.03
-0.06
-0.09
-0.12
-0.15
-0.16
-0.17
-0.18
-0.17
-0.15
-0.13
-0.10
-0.07
-0.03
0.01
0.05
0.09
0.12
0.15
0.17
0.18
0.19
0.19
0.18
0.17
0.15
0.13
0.10
0.07
0.03
-0.00
-0.04
-0.08
-0.11
-0.15
-0.17
-0.19
-0.20
-0.20
-0.19
-0.18
-0.15
-0.12
-0.09
-0.05
-0.00
0.04
0.08
0.12
0.15
0.17
0.19
0.19
0.19
0.18
0.17
0.15
0.12
0.09
0.05
0.01
-0.02
-0.06
-0.10
-0.13
-0.16
-0.18
-0.19
-0.20
-0.20
-0.19
-0.17
-0.15
-0.12
-0.09
-0.05
-0.00
0.04
0.09
0.13
0.16
0.19
0.21
0.22
0.22
0.21
0.19
0.17
0.13
0.09
0.05
0.00
-0.04
-0.09
-0.13
-0.16
-0.18
-0.20
-0.21
-0.22
-0.21
-0.20
-0.17
-0.15
-0.11
-0.08
-0.03
0.01
0.05
0.10
0.14
0.18
0.21
0.23
0.24
0.24
0.23
0.21
0.18
0.15
0.10
0.06
0.00
-0.05
-0.09
-0.14
-0.18
-0.21
-0.23
-0.24
-0.24
-0.24
-0.22
-0.20
-0.17
-0.13
-0.09
-0.04
0.00
0.05
0.10
0.14
0.18
0.21
0.24
0.25
0.25
0.25
0.23
0.20
0.16
0.12
0.07
0.01
-0.04
-0.09
-0.14
-0.18
-0.21
-0.23
-0.24
-0.25
-0.24
-0.23
-0.20
-0.17
-0.13
-0.09
-0.05
0.00
0.05
0.09
0.13
0.17
0.20
0.23
0.24
0.25
0.24
0.22
0.20
0.16
0.12
0.07
0.01
-0.04
-0.09
-0.14
-0.18
-0.21
-0.23
-0.25
-0.25
-0.24
-0.23
-0.20
-0.17
-0.14
-0.10
-0.05
-0.01
0.04
0.08
0.12
0.16
0.19
0.21
0.23
0.23
0.23
0.21
0.19
0.15
0.11
0.06
0.01
-0.04
-0.09
-0.13
-0.16
-0.19
-0.21
-0.22
-0.23
-0.22
-0.21
-0.19
-0.16
-0.13
-0.10
-0.06
-0.02
0.02
0.07
0.11
0.15
0.18
0.20
0.22
0.22
0.22
0.20
0.17
0.13
0.09
0.04
-0.01
-0.06
-0.10
-0.15
-0.18
-0.21
-0.22
-0.23
-0.23
-0.22
-0.21
-0.18
-0.15
-0.12
-0.08
-0.03
0.01
0.05
0.10
0.14
0.17
0.20
0.22
0.23
0.23
0.22
0.19
0.16
0.12
0.08
0.03
-0.02
-0.06
-0.11
-0.14
-0.17
-0.20
-0.22
-0.23
-0.23
-0.22
-0.20
-0.17
-0.14
-0.10
-0.05
-0.00
0.05
0.10
0.15
0.19
0.22
0.24
0.26
0.26
0.25
0.23
0.20
0.16
0.11
0.06
0.01
-0.04
-0.09
-0.14
-0.17
-0.21
-0.23
-0.25
-0.25
-0.25
-0.24
-0.21
-0.18
-0.14
-0.09
-0.04
0.01
0.07
0.13
0.18
0.22
0.25
0.28
0.29
0.29
0.27
0.24
0.21
0.16
0.11
0.06
0.00
-0.05
-0.10
-0.15
-0.19
-0.22
-0.25
-0.26
-0.27
-0.26
-0.25
-0.23
-0.19
-0.15
-0.10
-0.05
0.01
0.07
0.13
0.19
0.23
0.27
0.30
0.32
0.32
0.30
0.28
0.24
0.20
0.15
0.10
0.04
-0.02
-0.07
-0.12
-0.17
-0.20
-0.23
-0.25
-0.26
-0.26
-0.25
-0.23
-0.20
-0.17
-0.12
-0.07
-0.02
0.04
0.09
0.15
0.20
0.23
0.26
0.28
0.29
0.29
0.27
0.24
0.21
0.16
0.11
0.06
0.00
-0.05
-0.10
-0.15
-0.19
-0.22
-0.24
-0.25
-0.25
-0.24
-0.23
-0.20
-0.17
-0.13
-0.08
-0.03
0.02
0.07
0.12
0.17
0.21
0.24
0.26
0.27
0.27
0.26
0.24
0.22
0.18
0.13
0.08
0.03
-0.02
-0.07
-0.11
-0.15
-0.19
-0.21
-0.22
-0.23
-0.22
-0.21
-0.19
-0.17
-0.13
-0.09
-0.05
-0.01
0.04
0.09
0.13
0.17
0.20
0.22
0.23
0.23
0.22
0.20
0.17
0.14
0.10
0.06
0.01
-0.04
-0.09
-0.13
-0.17
-0.20
-0.22
-0.23
-0.24
-0.23
-0.21
-0.19
-0.16
-0.12
-0.08
-0.04
0.00
0.05
0.09
0.12
0.15
0.18
0.19
0.20
0.21
0.20
0.19
0.17
0.14
0.10
0.06
0.02
-0.03
-0.07
-0.11
-0.14
-0.17
-0.19
-0.21
-0.21
-0.21
-0.20
-0.18
-0.16
-0.13
-0.09
-0.05
-0.01
0.03
0.07
0.11
0.14
0.16
0.18
0.20
0.20
0.20
0.18
0.16
0.14
0.10
0.06
0.02
-0.02
-0.06
-0.09
-0.13
-0.15
-0.17
-0.19
-0.20
-0.20
-0.19
-0.17
-0.15
-0.13
-0.10
-0.07
-0.03
0.01
0.04
0.08
0.11
0.14
0.17
0.18
0.19
0.19
0.18
0.17
0.14
0.11
0.08
0.04
0.00
-0.04
-0.07
-0.10
-0.13
-0.15
-0.17
-0.18
-0.19
-0.18
-0.17
-0.16
-0.13
-0.11
-0.08
-0.04
-0.00
0.03
0.07
0.10
0.14
0.16
0.18
0.20
0.20
0.20
0.18
0.16
0.14
0.10
0.07
0.03
-0.00
-0.04
-0.07
-0.10
-0.13
-0.15
-0.16
-0.17
-0.17
-0.17
-0.16
-0.14
-0.12
-0.09
-0.06
-0.03
0.01
0.04
0.08
0.11
0.13
0.15
0.17
0.17
0.17
0.17
0.15
0.13
0.10
0.07
0.04
0.00
-0.03
-0.06
-0.09
-0.12
-0.14
-0.16
-0.17
-0.17
-0.17
-0.16
-0.15
-0.13
-0.10
-0.08
-0.05
-0.01
0.02
0.06
0.09
0.12
0.15
0.17
0.18
0.19
0.18
0.17
0.16
0.13
0.10
0.07
0.04
0.00
-0.03
-0.07
-0.10
-0.13
-0.15
-0.16
-0.17
-0.18
-0.18
-0.17
-0.15
-0.13
-0.11
-0.08
-0.04
-0.00
0.04
0.07
0.11
0.14
0.16
0.18
0.20
0.20
0.19
0.18
0.16
0.14
0.11
0.07
0.03
-0.00
-0.04
-0.07
-0.10
-0.13
-0.15
-0.17
-0.17
-0.18
-0.17
-0.16
-0.14
-0.12
-0.09
-0.06
-0.03
0.01
0.04
0.08
0.11
0.14
0.16
0.18
0.19
0.19
0.19
0.17
0.15
0.13
0.09
0.06
0.02
-0.02
-0.05
-0.08
-0.11
-0.14
-0.15
-0.16
-0.17
-0.17
-0.16
-0.14
-0.12
-0.09
-0.06
-0.03
0.00
0.03
0.06
0.09
0.12
0.14
0.15
0.17
0.17
0.17
0.16
0.15
0.13
0.10
0.07
0.03
-0.00
-0.04
-0.07
-0.10
-0.12
-0.13
-0.15
-0.15
-0.15
-0.14
-0.13
-0.11
-0.09
-0.07
-0.05
-0.02
0.00
0.03
0.05
0.08
0.10
0.12
0.13
0.14
0.14
0.14
0.13
0.12
0.10
0.07
0.04
0.02
-0.01
-0.04
-0.06
-0.08
-0.09
-0.11
-0.11
-0.11
-0.11
-0.10
-0.09
-0.07
-0.05
-0.03
-0.01
0.01
0.03
0.05
0.07
0.08
0.09
0.10
0.11
0.10
0.10
0.08
0.06
0.04
0.02
-0.01
-0.04
-0.06
-0.08
-0.10
-0.11
-0.12
-0.12
-0.12
-0.11
-0.11
-0.09
-0.08
-0.07
-0.05
-0.03
-0.01
0.00
0.02
0.04
0.06
0.08
0.09
0.11
0.11
0.12
0.12
0.11
0.09
0.08
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.07
-0.08
-0.09
-0.09
-0.10
-0.10
-0.09
-0.09
-0.08
-0.07
-0.06
-0.04
-0.02
0.00
0.02
0.05
0.07
0.08
0.10
0.11
0.11
0.11
0.11
0.10
0.09
0.07
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.07
-0.08
-0.09
-0.10
-0.10
-0.10
-0.10
-0.09
-0.08
-0.07
-0.05
-0.04
-0.01
0.01
0.03
0.05
0.07
0.08
0.09
0.10
0.10
0.10
0.10
0.09
0.08
0.06
0.04
0.02
0.00
-0.02
-0.04
-0.05
-0.07
-0.09
-0.10
-0.11
-0.11
-0.11
-0.11
-0.11
-0.10
-0.08
-0.07
-0.05
-0.03
-0.00
0.02
0.04
0.06
0.08
0.10
0.11
0.12
0.12
0.12
0.11
0.10
0.09
0.07
0.04
0.02
-0.01
-0.03
-0.05
-0.07
-0.09
-0.10
-0.11
-0.11
-0.11
-0.11
-0.10
-0.09
-0.07
-0.05
-0.03
-0.01
0.01
0.04
0.06
0.08
0.09
0.11
0.11
0.12
0.11
0.11
0.09
0.07
0.05
0.03
-0.00
-0.03
-0.05
-0.08
-0.10
-0.12
-0.13
-0.14
-0.14
-0.14
-0.13
-0.12
-0.10
-0.08
-0.06
-0.03
-0.01
0.02
0.05
0.07
0.10
0.12
0.13
0.14
0.14
0.14
0.13
0.11
0.09
0.06
0.04
0.01
-0.02
-0.04
-0.07
-0.09
-0.11
-0.12
-0.13
-0.14
-0.14
-0.13
-0.12
-0.11
-0.09
-0.06
-0.04
-0.01
0.02
0.05
0.08
0.10
0.12
0.14
0.15
0.15
0.14
0.12
0.10
0.08
0.05
0.03
-0.00
-0.03
-0.05
-0.08
-0.09
-0.11
-0.12
-0.13
-0.13
-0.13
-0.12
-0.11
-0.09
-0.08
-0.05
-0.03
-0.00
0.02
0.05
0.07
0.09
0.10
0.11
0.12
0.12
0.11
0.10
0.08
0.06
0.04
0.01
-0.01
-0.04
-0.07
-0.09
-0.11
-0.12
-0.13
-0.14
-0.14
-0.14
-0.13
-0.11
-0.10
-0.08
-0.05
-0.03
0.00
0.03
0.06
0.08
0.11
0.12
0.14
0.14
0.14
0.13
0.12
0.10
0.07
0.05
0.02
-0.01
-0.04
-0.06
-0.09
-0.11
-0.12
-0.13
-0.14
-0.14
-0.13
-0.12
-0.11
-0.09
-0.07
-0.05
-0.02
0.00
0.03
0.06
0.08
0.10
0.12
0.13
0.13
0.13
0.12
0.10
0.08
0.06
0.03
0.00
-0.02
-0.05
-0.08
-0.10
-0.11
-0.12
-0.13
-0.13
-0.13
-0.12
-0.11
-0.09
-0.08
-0.05
-0.03
-0.00
0.02
0.05
0.07
0.09
0.11
0.12
0.13
0.13
0.13
0.12
0.10
0.08
0.06
0.03
-0.00
-0.03
-0.06
-0.08
-0.10
-0.11
-0.12
-0.13
-0.13
-0.12
-0.12
-0.11
-0.09
-0.07
-0.05
-0.03
-0.01
0.02
0.04
0.06
0.08
0.10
0.11
0.12
0.13
0.13
0.12
0.11
0.09
0.07
0.04
0.01
-0.01
-0.04
-0.06
-0.08
-0.10
-0.11
-0.11
-0.11
-0.10
-0.09
-0.08
-0.06
-0.04
-0.03
-0.01
0.01
0.02
0.04
0.05
0.07
0.08
0.09
0.09
0.09
0.09
0.09
0.08
0.06
0.04
0.02
-0.00
-0.03
-0.05
-0.07
-0.08
-0.09
-0.10
-0.10
-0.10
-0.09
-0.08
-0.06
-0.04
-0.03
-0.01
0.01
0.03
0.04
0.06
0.07
0.08
0.08
0.09
0.09
0.09
0.09
0.08
0.06
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.07
-0.08
-0.09
-0.09
-0.09
-0.09
-0.08
-0.06
-0.05
-0.03
-0.01
0.01
0.02
0.03
0.04
0.05
0.06
0.06
0.06
0.06
0.05
0.05
0.04
0.04
0.03
0.01
0.00
-0.01
-0.03
-0.04
-0.06
-0.07
-0.08
-0.08
-0.08
-0.07
-0.06
-0.05
-0.03
-0.02
0.00
0.02
0.04
0.06
0.07
0.08
0.08
0.08
0.08
0.08
0.07
0.07
0.06
0.05
0.03
0.02
-0.00
-0.02
-0.04
-0.05
-0.07
-0.08
-0.09
-0.09
-0.09
-0.09
-0.08
-0.07
-0.05
-0.04
-0.02
0.00
0.02
0.04
0.05
0.06
0.07
0.07
0.08
0.07
0.07
0.07
0.06
0.05
0.04
0.03
0.01
-0.00
-0.02
-0.04
-0.05
-0.07
-0.08
-0.09
-0.10
-0.10
-0.09
-0.08
-0.07
-0.05
-0.04
-0.02
0.00
0.02
0.03
0.04
0.05
0.06
0.07
0.07
0.07
0.07
0.07
0.06
0.05
0.04
0.03
0.01
-0.00
-0.02
-0.04
-0.05
-0.07
-0.08
-0.09
-0.09
-0.09
-0.09
-0.08
-0.07
-0.05
-0.04
-0.02
-0.01
0.01
0.02
0.03
0.04
0.04
0.05
0.05
0.06
0.06
0.05
0.05
0.05
0.04
0.03
0.02
0.00
-0.01
-0.03
-0.04
-0.05
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.03
0.02
0.01
0.00
-0.00
-0.01
-0.02
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.02
0.02
0.02
0.03
0.03
0.03
0.02
0.02
0.02
0.01
0.01
0.00
-0.01
-0.02
-0.03
-0.03
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.03
-0.02
-0.02
-0.01
-0.00
0.00
0.01
0.01
0.02
0.03
0.03
0.04
0.04
0.04
0.04
0.04
0.03
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.02
0.03
0.04
0.05
0.05
0.05
0.05
0.05
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.03
-0.04
-0.05
-0.06
-0.06
-0.07
-0.07
-0.07
-0.07
-0.06
-0.05
-0.03
-0.02
-0.01
0.01
0.03
0.04
0.06
0.07
0.08
0.09
0.10
0.10
0.10
0.10
0.09
0.07
0.05
0.03
0.01
-0.02
-0.04
-0.06
-0.07
-0.08
-0.09
-0.09
-0.09
-0.09
-0.09
-0.08
-0.07
-0.05
-0.03
-0.01
0.01
0.03
0.04
0.06
0.08
0.09
0.10
0.11
0.11
0.11
0.10
0.08
0.07
0.04
0.02
-0.00
-0.03
-0.05
-0.07
-0.08
-0.09
-0.10
-0.10
-0.10
-0.09
-0.08
-0.06
-0.05
-0.03
-0.01
0.01
0.03
0.06
0.08
0.10
0.11
0.12
0.13
0.13
0.12
0.11
0.09
0.07
0.04
0.01
-0.02
-0.04
-0.07
-0.09
-0.10
-0.12
-0.12
-0.13
-0.12
-0.12
-0.11
-0.10
-0.09
-0.07
-0.05
-0.03
-0.00
0.02
0.05
0.08
0.10
0.12
0.14
0.15
0.16
0.16
0.15
0.13
0.10
0.08
0.04
0.01
-0.02
-0.05
-0.07
-0.09
-0.11
-0.12
-0.13
-0.13
-0.13
-0.13
-0.11
-0.10
-0.08
-0.05
-0.03
0.00
0.03
0.06
0.09
0.11
0.13
0.15
0.15
0.16
0.15
0.13
0.11
0.08
0.04
0.01
-0.02
-0.06
-0.08
-0.11
-0.13
-0.14
-0.15
-0.15
-0.15
-0.14
-0.13
-0.11
-0.09
-0.07
-0.04
-0.01
0.02
0.05
0.08
0.11
0.13
0.15
0.17
0.17
0.17
0.16
0.15
0.12
0.09
0.06
0.03
-0.00
-0.04
-0.07
-0.09
-0.11
-0.13
-0.14
-0.14
-0.14
-0.14
-0.13
-0.12
-0.10
-0.08
-0.06
-0.03
0.01
0.04
0.07
0.10
0.12
0.14
0.15
0.15
0.15
0.14
0.13
0.11
0.08
0.05
0.01
-0.02
-0.05
-0.08
-0.10
-0.12
-0.14
-0.15
-0.15
-0.15
-0.14
-0.13
-0.11
-0.09
-0.07
-0.04
-0.01
0.02
0.05
0.07
0.10
0.12
0.13
0.14
0.14
0.14
0.13
0.11
0.09
0.07
0.04
0.00
-0.03
-0.06
-0.08
-0.11
-0.13
-0.14
-0.15
-0.15
-0.14
-0.14
-0.12
-0.10
-0.08
-0.06
-0.03
-0.01
0.02
0.05
0.07
0.09
0.11
0.12
0.13
0.13
0.13
0.13
0.11
0.10
0.07
0.05
0.02
-0.01
-0.04
-0.07
-0.09
-0.11
-0.13
-0.14
-0.14
-0.14
-0.14
-0.12
-0.11
-0.09
-0.06
-0.04
-0.01
0.02
0.05
0.07
0.09
0.11
0.12
0.13
0.14
0.13
0.12
0.11
0.09
0.07
0.04
0.01
-0.02
-0.04
-0.07
-0.09
-0.11
-0.13
-0.14
-0.14
-0.14
-0.13
-0.12
-0.10
-0.08
-0.05
-0.02
0.00
0.03
0.06
0.09
0.11
0.12
0.13
0.14
0.14
0.14
0.13
0.11
0.09
0.07
0.04
0.01
-0.02
-0.05
-0.07
-0.10
-0.12
-0.13
-0.14
-0.15
-0.14
-0.14
-0.13
-0.11
-0.09
-0.06
-0.04
-0.01
0.02
0.05
0.08
0.11
0.13
0.14
0.16
0.16
0.16
0.16
0.14
0.12
0.10
0.07
0.04
0.01
-0.02
-0.05
-0.08
-0.10
-0.12
-0.13
-0.14
-0.14
-0.13
-0.12
-0.11
-0.08
-0.06
-0.03
0.00
0.03
0.06
0.09
0.11
0.13
0.14
0.15
0.16
0.15
0.14
0.12
0.10
0.07
0.04
0.01
-0.02
-0.05
-0.08
-0.10
-0.12
-0.13
-0.14
-0.14
-0.13
-0.12
-0.11
-0.10
-0.08
-0.05
-0.03
-0.00
0.02
0.05
0.07
0.09
0.11
0.13
0.14
0.15
0.15
0.15
0.14
0.12
0.09
0.06
0.03
0.00
-0.03
-0.06
-0.08
-0.10
-0.11
-0.12
-0.12
-0.11
-0.11
-0.10
-0.08
-0.07
-0.05
-0.03
-0.01
0.01
0.03
0.05
0.07
0.08
0.10
0.11
0.12
0.13
0.12
0.11
0.10
0.08
0.06
0.03
0.00
-0.02
-0.04
-0.06
-0.08
-0.09
-0.10
-0.10
-0.10
-0.09
-0.09
-0.07
-0.06
-0.05
-0.03
-0.01
0.00
0.02
0.04
0.05
0.07
0.09
0.10
0.11
0.11
0.11
0.10
0.09
0.08
0.06
0.03
0.01
-0.02
-0.04
-0.06
-0.08
-0.10
-0.11
-0.12
-0.12
-0.12
-0.11
-0.11
-0.09
-0.08
-0.06
-0.03
-0.01
0.01
0.03
0.05
0.07
0.09
0.10
0.11
0.11
0.11
0.10
0.10
0.08
0.06
0.04
0.02
-0.00
-0.02
-0.05
-0.06
-0.08
-0.09
-0.10
-0.11
-0.11
-0.11
-0.10
-0.09
-0.08
-0.06
-0.05
-0.03
-0.01
0.01
0.03
0.04
0.06
0.08
0.09
0.10
0.10
0.10
0.10
0.09
0.08
0.07
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.06
-0.07
-0.08
-0.09
-0.09
-0.09
-0.09
-0.08
-0.07
-0.06
-0.05
-0.03
-0.01
0.01
0.03
0.05
0.06
0.08
0.10
0.11
0.11
0.12
0.11
0.11
0.09
0.07
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.07
-0.08
-0.09
-0.10
-0.10
-0.10
-0.09
-0.08
-0.07
-0.06
-0.04
-0.02
-0.00
0.01
0.03
0.05
0.06
0.08
0.09
0.09
0.10
0.10
0.09
0.08
0.07
0.05
0.04
0.02
-0.00
-0.02
-0.04
-0.06
-0.07
-0.08
-0.08
-0.09
-0.09
-0.08
-0.08
-0.07
-0.05
-0.04
-0.02
-0.01
0.01
0.03
0.04
0.06
0.07
0.08
0.09
0.09
0.09
0.09
0.08
0.06
0.05
0.03
0.01
-0.01
-0.03
-0.04
-0.06
-0.07
-0.08
-0.09
-0.09
-0.09
-0.08
-0.07
-0.06
-0.05
-0.03
-0.02
-0.01
0.01
0.02
0.04
0.05
0.06
0.07
0.07
0.08
0.08
0.08
0.07
0.06
0.05
0.03
0.01
-0.00
-0.02
-0.03
-0.05
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
0.01
0.02
0.04
0.05
0.06
0.07
0.08
0.08
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.03
-0.02
-0.01
0.01
0.02
0.04
0.05
0.06
0.07
0.07
0.07
0.07
0.07
0.06
0.05
0.03
0.02
0.01
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.00
0.01
0.02
0.04
0.05
0.06
0.06
0.07
0.07
0.07
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.06
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.01
-0.01
-0.02
-0.04
-0.05
-0.06
-0.07
-0.07
-0.07
-0.07
-0.06
-0.05
-0.05
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.04
0.04
0.03
0.03
0.02
0.01
0.01
-0.00
-0.02
-0.03
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.03
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.03
0.02
0.02
0.01
-0.00
-0.01
-0.02
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.02
0.03
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.03
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.05
0.05
0.04
0.03
0.03
0.01
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.03
-0.02
-0.00
0.01
0.02
0.03
0.03
0.04
0.05
0.05
0.06
0.06
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.01
-0.00
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.07
-0.06
-0.06
-0.05
-0.04
-0.02
-0.01
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.06
0.06
0.06
0.06
0.06
0.05
0.05
0.04
0.02
0.01
-0.00
-0.02
-0.03
-0.05
-0.06
-0.07
-0.08
-0.08
-0.08
-0.07
-0.06
-0.06
-0.04
-0.03
-0.01
0.00
0.02
0.03
0.04
0.05
0.06
0.07
0.07
0.07
0.06
0.06
0.05
0.04
0.03
0.02
0.00
-0.01
-0.03
-0.04
-0.05
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.05
-0.03
-0.02
-0.01
0.01
0.02
0.04
0.05
0.06
0.06
0.07
0.07
0.07
0.06
0.06
0.05
0.04
0.02
0.01
-0.00
-0.02
-0.03
-0.05
-0.06
-0.07
-0.08
-0.08
-0.08
-0.08
-0.07
-0.06
-0.05
-0.04
-0.03
-0.02
-0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.05
0.05
0.05
0.04
0.03
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.05
-0.05
-0.06
-0.06
-0.07
-0.06
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.02
0.03
0.04
0.05
0.05
0.05
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.06
-0.06
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.02
0.03
0.04
0.04
0.04
0.05
0.05
0.05
0.04
0.04
0.03
0.02
0.01
-0.00
-0.02
-0.03
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.01
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.04
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.03
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.05
-0.04
-0.04
-0.03
-0.01
-0.00
0.01
0.02
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.04
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.03
-0.04
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.04
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.06
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.06
0.06
0.06
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.03
-0.03
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
0.00
0.02
0.03
0.04
0.06
0.07
0.07
0.08
0.08
0.07
0.06
0.05
0.04
0.02
0.01
-0.01
-0.02
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.02
0.03
0.04
0.06
0.07
0.07
0.08
0.08
0.08
0.07
0.06
0.04
0.03
0.01
-0.01
-0.02
-0.04
-0.05
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.06
-0.05
-0.04
-0.03
-0.01
0.00
0.02
0.03
0.04
0.06
0.07
0.08
0.08
0.08
0.08
0.07
0.07
0.05
0.04
0.02
0.00
-0.02
-0.03
-0.05
-0.06
-0.07
-0.07
-0.08
-0.08
-0.07
-0.07
-0.06
-0.05
-0.04
-0.03
-0.01
0.00
0.02
0.04
0.05
0.07
0.08
0.09
0.09
0.09
0.09
0.08
0.07
0.05
0.04
0.02
-0.00
-0.02
-0.04
-0.05
-0.06
-0.07
-0.08
-0.08
-0.08
-0.08
-0.07
-0.06
-0.05
-0.04
-0.02
-0.00
0.01
0.03
0.04
0.06
0.07
0.08
0.09
0.09
0.09
0.08
0.07
0.06
0.04
0.03
0.01
-0.01
-0.03
-0.04
-0.06
-0.07
-0.08
-0.08
-0.08
-0.08
-0.08
-0.07
-0.06
-0.04
-0.03
-0.01
-0.00
0.01
0.03
0.04
0.05
0.06
0.07
0.08
0.08
0.07
0.07
0.06
0.04
0.03
0.01
-0.01
-0.03
-0.04
-0.06
-0.07
-0.08
-0.09
-0.09
-0.09
-0.09
-0.08
-0.07
-0.06
-0.04
-0.02
-0.00
0.02
0.03
0.05
0.06
0.07
0.08
0.09
0.09
0.08
0.08
0.07
0.05
0.04
0.02
0.00
-0.01
-0.03
-0.05
-0.06
-0.07
-0.08
-0.09
-0.09
-0.09
-0.08
-0.07
-0.06
-0.05
-0.03
-0.02
0.00
0.02
0.04
0.05
0.07
0.08
0.08
0.08
0.08
0.08
0.07
0.06
0.05
0.03
0.02
-0.00
-0.02
-0.03
-0.05
-0.06
-0.07
-0.08
-0.08
-0.08
-0.08
-0.07
-0.07
-0.05
-0.04
-0.03
-0.01
0.00
0.02
0.03
0.05
0.06
0.06
0.07
0.07
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.03
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.07
0.07
0.06
0.06
0.05
0.04
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.02
-0.01
-0.00
0.01
0.01
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.05
0.04
0.03
0.03
0.01
0.00
-0.01
-0.02
-0.03
-0.03
-0.04
-0.04
-0.05
-0.05
-0.04
-0.04
-0.03
-0.03
-0.02
-0.01
-0.01
0.00
0.01
0.01
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.05
0.04
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.06
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.03
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.06
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.05
-0.06
-0.06
-0.07
-0.07
-0.07
-0.07
-0.06
-0.05
-0.04
-0.03
-0.02
-0.00
0.01
0.03
0.04
0.05
0.06
0.07
0.07
0.07
0.07
0.06
0.06
0.05
0.03
0.02
0.01
-0.01
-0.02
-0.04
-0.05
-0.06
-0.07
-0.07
-0.08
-0.08
-0.08
-0.07
-0.07
-0.06
-0.04
-0.03
-0.02
-0.00
0.01
0.02
0.04
0.05
0.06
0.06
0.07
0.07
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.03
0.04
0.05
0.06
0.06
0.06
0.06
0.05
0.04
0.03
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.03
0.04
0.05
0.05
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.05
-0.05
-0.04
-0.04
-0.04
-0.03
-0.03
-0.02
-0.01
-0.01
0.00
0.01
0.02
0.02
0.03
0.03
0.03
0.03
0.03
0.03
0.03
0.02
0.02
0.01
0.01
-0.00
-0.01
-0.01
-0.02
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.02
-0.01
-0.00
0.00
0.01
0.02
0.03
0.04
0.04
0.04
0.04
0.04
0.04
0.03
0.03
0.02
0.01
0.00
-0.01
-0.01
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.04
0.04
0.05
0.06
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.02
-0.01
-0.01
0.00
0.01
0.02
0.02
0.03
0.04
0.04
0.05
0.05
0.05
0.05
0.04
0.04
0.03
0.03
0.02
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.03
-0.03
-0.03
-0.02
-0.02
-0.01
-0.01
0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.05
0.05
0.05
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.03
-0.03
-0.02
-0.02
-0.01
-0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.04
0.03
0.03
0.02
0.02
0.01
0.01
-0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.04
0.03
0.03
0.03
0.02
0.02
0.01
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
0.00
0.01
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.03
0.03
0.02
0.01
0.01
0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.01
-0.00
0.01
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.04
0.03
0.03
0.02
0.01
0.00
-0.01
-0.01
-0.02
-0.02
-0.03
-0.03
-0.03
-0.03
-0.03
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.02
0.02
0.02
0.03
0.03
0.03
0.03
0.03
0.02
0.02
0.01
0.00
-0.00
-0.01
-0.02
-0.02
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.02
-0.02
-0.01
-0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.03
-0.03
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.00
0.00
0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.00
-0.00
0.00
0.00
0.00
0.00
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.00
0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
-0.00
0.00
0.01
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.00
0.00
-0.00
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.01
0.00
-0.00
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.00
0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.00
-0.00
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.00
0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.00
-0.00
0.00
0.00
0.00
0.01
0.00
0.00
0.00
0.00
0.00
-0.00
-0.00
-0.00
-0.00
-0.00
-0.00
0.00


==> Data/autocorr_rtt200.txt <==
a
1.00
0.99
0.96
0.93
0.88
0.82
0.76
0.70
0.63
0.57
0.51
0.45
0.40
0.34
0.29
0.24
0.19
0.14
0.09
0.05
0.01
-0.03
-0.07
-0.11
-0.14
-0.17
-0.20
-0.23
-0.26
-0.29
-0.31
-0.34
-0.36
-0.38
-0.39
-0.41
-0.43
-0.44
-0.45
-0.46
-0.47
-0.48
-0.48
-0.49
-0.49
-0.49
-0.49
-0.49
-0.48
-0.48
-0.47
-0.46
-0.45
-0.44
-0.43
-0.41
-0.40
-0.38
-0.36
-0.34
-0.31
-0.29
-0.26
-0.24
-0.21
-0.18
-0.14
-0.11
-0.08
-0.04
-0.00
0.04
0.08
0.12
0.16
0.20
0.24
0.28
0.33
0.37
0.40
0.44
0.48
0.51
0.54
0.56
0.59
0.61
0.62
0.63
0.64
0.64
0.63
0.63
0.61
0.60
0.58
0.55
0.52
0.49
0.46
0.42
0.37
0.33
0.29
0.24
0.20
0.15
0.11
0.07
0.03
-0.01
-0.05
-0.08
-0.11
-0.15
-0.18
-0.20
-0.23
-0.26
-0.28
-0.30
-0.32
-0.34
-0.36
-0.37
-0.39
-0.40
-0.41
-0.42
-0.43
-0.43
-0.44
-0.44
-0.44
-0.44
-0.44
-0.44
-0.44
-0.43
-0.42
-0.41
-0.40
-0.39
-0.38
-0.36
-0.35
-0.33
-0.31
-0.29
-0.26
-0.24
-0.21
-0.19
-0.16
-0.13
-0.10
-0.06
-0.03
0.01
0.04
0.08
0.11
0.15
0.19
0.23
0.26
0.30
0.33
0.36
0.39
0.42
0.44
0.46
0.48
0.49
0.50
0.51
0.51
0.51
0.51
0.50
0.50
0.49
0.47
0.46
0.45
0.43
0.42
0.40
0.38
0.35
0.32
0.29
0.26
0.22
0.19
0.15
0.11
0.08
0.04
0.01
-0.02
-0.06
-0.09
-0.12
-0.14
-0.17
-0.20
-0.22
-0.24
-0.26
-0.28
-0.30
-0.32
-0.34
-0.35
-0.36
-0.37
-0.38
-0.39
-0.40
-0.40
-0.41
-0.41
-0.41
-0.41
-0.41
-0.40
-0.40
-0.39
-0.38
-0.37
-0.36
-0.35
-0.33
-0.32
-0.30
-0.28
-0.26
-0.24
-0.21
-0.19
-0.16
-0.14
-0.11
-0.08
-0.05
-0.02
0.02
0.05
0.08
0.11
0.15
0.18
0.21
0.24
0.27
0.30
0.33
0.35
0.38
0.40
0.43
0.45
0.46
0.48
0.49
0.50
0.51
0.51
0.51
0.50
0.49
0.48
0.46
0.44
0.42
0.40
0.37
0.34
0.31
0.27
0.24
0.21
0.18
0.14
0.11
0.08
0.05
0.02
-0.01
-0.04
-0.07
-0.09
-0.12
-0.14
-0.17
-0.19
-0.21
-0.24
-0.26
-0.27
-0.29
-0.31
-0.32
-0.33
-0.35
-0.36
-0.36
-0.37
-0.38
-0.38
-0.38
-0.39
-0.39
-0.38
-0.38
-0.38
-0.37
-0.36
-0.36
-0.35
-0.33
-0.32
-0.31
-0.29
-0.27
-0.26
-0.24
-0.22
-0.19
-0.17
-0.15
-0.12
-0.10
-0.07
-0.04
-0.02
0.01
0.04
0.07
0.10
0.12
0.15
0.18
0.21
0.24
0.26
0.29
0.32
0.34
0.36
0.38
0.40
0.42
0.43
0.45
0.46
0.46
0.47
0.47
0.46
0.45
0.44
0.43
0.41
0.40
0.37
0.35
0.33
0.30
0.27
0.25
0.22
0.19
0.15
0.12
0.09
0.06
0.03
0.00
-0.03
-0.06
-0.08
-0.11
-0.14
-0.16
-0.19
-0.21
-0.23
-0.25
-0.27
-0.29
-0.30
-0.32
-0.33
-0.34
-0.35
-0.36
-0.36
-0.37
-0.37
-0.37
-0.37
-0.37
-0.37
-0.37
-0.36
-0.35
-0.35
-0.34
-0.33
-0.31
-0.30
-0.29
-0.27
-0.25
-0.23
-0.22
-0.20
-0.18
-0.16
-0.13
-0.11
-0.09
-0.07
-0.04
-0.01
0.01
0.04
0.07
0.10
0.13
0.16
0.19
0.21
0.24
0.27
0.29
0.32
0.34
0.36
0.38
0.39
0.40
0.41
0.41
0.42
0.42
0.41
0.41
0.40
0.39
0.38
0.37
0.36
0.35
0.33
0.31
0.30
0.28
0.25
0.23
0.21
0.18
0.15
0.13
0.10
0.07
0.04
0.02
-0.01
-0.04
-0.07
-0.09
-0.12
-0.14
-0.17
-0.19
-0.21
-0.23
-0.25
-0.27
-0.28
-0.29
-0.31
-0.32
-0.33
-0.34
-0.34
-0.35
-0.35
-0.35
-0.36
-0.36
-0.35
-0.35
-0.35
-0.34
-0.33
-0.32
-0.31
-0.30
-0.29
-0.27
-0.26
-0.24
-0.22
-0.20
-0.18
-0.16
-0.14
-0.12
-0.09
-0.07
-0.04
-0.02
0.01
0.04
0.07
0.09
0.12
0.15
0.17
0.20
0.22
0.25
0.27
0.29
0.31
0.33
0.34
0.35
0.37
0.37
0.38
0.39
0.39
0.39
0.39
0.39
0.38
0.37
0.36
0.35
0.34
0.33
0.31
0.29
0.27
0.25
0.23
0.21
0.18
0.16
0.13
0.11
0.08
0.06
0.03
0.00
-0.02
-0.05
-0.07
-0.09
-0.11
-0.14
-0.16
-0.18
-0.19
-0.21
-0.23
-0.24
-0.26
-0.27
-0.28
-0.29
-0.30
-0.31
-0.32
-0.33
-0.33
-0.33
-0.34
-0.34
-0.34
-0.33
-0.33
-0.33
-0.32
-0.31
-0.30
-0.29
-0.28
-0.27
-0.25
-0.24
-0.22
-0.20
-0.18
-0.16
-0.14
-0.11
-0.09
-0.06
-0.04
-0.01
0.02
0.04
0.07
0.10
0.12
0.15
0.17
0.19
0.22
0.24
0.26
0.27
0.29
0.30
0.32
0.33
0.33
0.34
0.34
0.35
0.35
0.34
0.34
0.33
0.33
0.32
0.31
0.30
0.29
0.28
0.26
0.25
0.23
0.21
0.19
0.18
0.15
0.13
0.11
0.09
0.07
0.05
0.03
0.01
-0.02
-0.04
-0.06
-0.08
-0.10
-0.12
-0.14
-0.16
-0.18
-0.19
-0.21
-0.22
-0.24
-0.25
-0.26
-0.27
-0.28
-0.29
-0.30
-0.31
-0.31
-0.31
-0.32
-0.32
-0.31
-0.31
-0.31
-0.30
-0.30
-0.29
-0.28
-0.27
-0.26
-0.24
-0.23
-0.21
-0.19
-0.18
-0.16
-0.14
-0.11
-0.09
-0.07
-0.04
-0.02
0.01
0.03
0.06
0.09
0.11
0.13
0.16
0.18
0.19
0.21
0.23
0.24
0.26
0.27
0.29
0.30
0.31
0.32
0.33
0.33
0.34
0.34
0.34
0.34
0.33
0.33
0.32
0.30
0.29
0.27
0.26
0.24
0.22
0.21
0.19
0.18
0.17
0.15
0.14
0.12
0.10
0.09
0.07
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.07
-0.10
-0.12
-0.14
-0.16
-0.18
-0.19
-0.21
-0.22
-0.24
-0.25
-0.26
-0.27
-0.28
-0.29
-0.29
-0.30
-0.30
-0.30
-0.30
-0.30
-0.30
-0.29
-0.29
-0.28
-0.27
-0.27
-0.25
-0.24
-0.23
-0.22
-0.20
-0.19
-0.17
-0.15
-0.14
-0.12
-0.10
-0.08
-0.06
-0.04
-0.03
-0.01
0.01
0.04
0.06
0.08
0.10
0.12
0.15
0.17
0.19
0.21
0.23
0.24
0.26
0.27
0.28
0.29
0.29
0.30
0.31
0.31
0.32
0.32
0.32
0.32
0.31
0.31
0.30
0.29
0.28
0.26
0.25
0.23
0.21
0.19
0.18
0.16
0.14
0.12
0.10
0.08
0.06
0.04
0.02
-0.00
-0.02
-0.04
-0.06
-0.08
-0.10
-0.12
-0.14
-0.16
-0.17
-0.19
-0.20
-0.22
-0.23
-0.24
-0.25
-0.26
-0.27
-0.28
-0.28
-0.29
-0.29
-0.29
-0.30
-0.30
-0.29
-0.29
-0.29
-0.28
-0.27
-0.27
-0.26
-0.25
-0.23
-0.22
-0.21
-0.19
-0.17
-0.16
-0.14
-0.12
-0.10
-0.08
-0.06
-0.03
-0.01
0.01
0.04
0.06
0.09
0.11
0.13
0.15
0.18
0.19
0.21
0.23
0.25
0.26
0.27
0.28
0.29
0.30
0.30
0.31
0.31
0.31
0.30
0.30
0.30
0.29
0.28
0.28
0.27
0.26
0.25
0.24
0.23
0.21
0.20
0.18
0.17
0.15
0.13
0.11
0.08
0.06
0.04
0.02
-0.01
-0.03
-0.05
-0.07
-0.09
-0.11
-0.13
-0.14
-0.16
-0.17
-0.19
-0.20
-0.21
-0.22
-0.23
-0.25
-0.25
-0.26
-0.27
-0.28
-0.28
-0.29
-0.29
-0.29
-0.29
-0.29
-0.29
-0.29
-0.29
-0.28
-0.27
-0.26
-0.26
-0.24
-0.23
-0.22
-0.21
-0.19
-0.17
-0.15
-0.13
-0.11
-0.09
-0.07
-0.05
-0.02
0.00
0.03
0.05
0.08
0.10
0.13
0.15
0.17
0.19
0.21
0.23
0.25
0.26
0.28
0.29
0.30
0.31
0.32
0.33
0.33
0.33
0.34
0.33
0.33
0.32
0.31
0.30
0.29
0.27
0.26
0.24
0.23
0.21
0.20
0.18
0.16
0.15
0.13
0.11
0.10
0.08
0.06
0.04
0.02
-0.00
-0.02
-0.04
-0.06
-0.08
-0.10
-0.11
-0.13
-0.15
-0.16
-0.18
-0.19
-0.20
-0.22
-0.23
-0.24
-0.25
-0.25
-0.26
-0.27
-0.27
-0.28
-0.28
-0.28
-0.29
-0.29
-0.28
-0.28
-0.28
-0.27
-0.26
-0.26
-0.25
-0.24
-0.23
-0.21
-0.20
-0.18
-0.17
-0.15
-0.13
-0.11
-0.09
-0.07
-0.05
-0.02
0.00
0.02
0.05
0.07
0.10
0.12
0.14
0.17
0.19
0.21
0.23
0.24
0.26
0.27
0.28
0.29
0.30
0.31
0.31
0.31
0.32
0.32
0.31
0.31
0.31
0.30
0.30
0.29
0.28
0.26
0.25
0.24
0.22
0.20
0.18
0.16
0.14
0.12
0.10
0.08
0.06
0.04
0.02
0.01
-0.01
-0.03
-0.04
-0.06
-0.08
-0.09
-0.11
-0.12
-0.14
-0.15
-0.17
-0.18
-0.20
-0.21
-0.22
-0.23
-0.24
-0.25
-0.26
-0.26
-0.27
-0.27
-0.28
-0.28
-0.28
-0.28
-0.28
-0.27
-0.27
-0.26
-0.26
-0.25
-0.24
-0.23
-0.22
-0.21
-0.19
-0.18
-0.16
-0.15
-0.13
-0.11
-0.09
-0.08
-0.06
-0.04
-0.02
0.00
0.02
0.04
0.06
0.09
0.11
0.13
0.15
0.17
0.18
0.20
0.22
0.23
0.25
0.26
0.27
0.27
0.28
0.28
0.29
0.29
0.28
0.28
0.27
0.27
0.26
0.25
0.24
0.23
0.22
0.21
0.19
0.18
0.17
0.15
0.14
0.12
0.11
0.09
0.07
0.06
0.04
0.02
0.01
-0.01
-0.03
-0.05
-0.06
-0.08
-0.10
-0.12
-0.14
-0.15
-0.17
-0.18
-0.20
-0.21
-0.22
-0.23
-0.24
-0.25
-0.26
-0.26
-0.27
-0.27
-0.28
-0.28
-0.28
-0.28
-0.27
-0.27
-0.27
-0.26
-0.25
-0.25
-0.24
-0.23
-0.21
-0.20
-0.19
-0.17
-0.16
-0.14
-0.12
-0.10
-0.08
-0.06
-0.04
-0.02
-0.00
0.02
0.04
0.06
0.08
0.10
0.12
0.14
0.16
0.17
0.19
0.20
0.21
0.23
0.24
0.24
0.25
0.26
0.27
0.27
0.27
0.27
0.27
0.27
0.27
0.26
0.26
0.25
0.24
0.23
0.22
0.21
0.20
0.19
0.18
0.17
0.16
0.14
0.13
0.12
0.10
0.08
0.06
0.04
0.02
-0.00
-0.02
-0.04
-0.07
-0.09
-0.11
-0.13
-0.14
-0.16
-0.18
-0.19
-0.21
-0.22
-0.23
-0.24
-0.25
-0.26
-0.26
-0.27
-0.27
-0.28
-0.28
-0.28
-0.28
-0.28
-0.28
-0.27
-0.27
-0.26
-0.26
-0.25
-0.24
-0.23
-0.22
-0.20
-0.19
-0.18
-0.16
-0.14
-0.13
-0.11
-0.09
-0.07
-0.05
-0.03
-0.01
0.01
0.03
0.05
0.07
0.09
0.11
0.13
0.15
0.17
0.19
0.21
0.22
0.24
0.25
0.27
0.28
0.29
0.30
0.31
0.31
0.31
0.32
0.32
0.31
0.31
0.31
0.30
0.30
0.29
0.28
0.27
0.26
0.24
0.23
0.21
0.19
0.17
0.15
0.13
0.11
0.09
0.07
0.05
0.02
0.00
-0.02
-0.04
-0.06
-0.08
-0.10
-0.12
-0.13
-0.15
-0.17
-0.18
-0.19
-0.21
-0.22
-0.23
-0.24
-0.24
-0.25
-0.26
-0.26
-0.26
-0.27
-0.27
-0.27
-0.27
-0.26
-0.26
-0.26
-0.25
-0.24
-0.24
-0.23
-0.22
-0.21
-0.20
-0.19
-0.17
-0.16
-0.15
-0.14
-0.12
-0.11
-0.09
-0.08
-0.06
-0.05
-0.03
-0.01
0.01
0.03
0.04
0.06
0.08
0.10
0.12
0.14
0.15
0.17
0.19
0.21
0.22
0.24
0.26
0.27
0.29
0.30
0.31
0.32
0.33
0.33
0.33
0.33
0.32
0.31
0.30
0.29
0.27
0.25
0.23
0.21
0.19
0.17
0.15
0.13
0.11
0.09
0.07
0.06
0.04
0.02
0.01
-0.01
-0.03
-0.04
-0.06
-0.07
-0.09
-0.11
-0.12
-0.14
-0.15
-0.16
-0.17
-0.19
-0.20
-0.21
-0.21
-0.22
-0.23
-0.23
-0.23
-0.24
-0.24
-0.24
-0.24
-0.24
-0.24
-0.23
-0.23
-0.22
-0.21
-0.21
-0.20
-0.19
-0.18
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.10
-0.09
-0.08
-0.06
-0.05
-0.04
-0.02
-0.01
0.01
0.02
0.04
0.06
0.07
0.09
0.10
0.12
0.13
0.15
0.16
0.18
0.19
0.21
0.22
0.23
0.24
0.25
0.26
0.26
0.27
0.27
0.27
0.27
0.27
0.26
0.25
0.24
0.23
0.22
0.20
0.19
0.17
0.15
0.13
0.12
0.10
0.08
0.07
0.05
0.03
0.02
0.00
-0.01
-0.03
-0.04
-0.06
-0.07
-0.09
-0.10
-0.11
-0.13
-0.14
-0.15
-0.16
-0.17
-0.18
-0.18
-0.19
-0.20
-0.20
-0.21
-0.21
-0.21
-0.21
-0.21
-0.21
-0.21
-0.21
-0.20
-0.20
-0.20
-0.19
-0.19
-0.18
-0.17
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.08
-0.07
-0.06
-0.04
-0.03
-0.02
-0.00
0.01
0.03
0.04
0.06
0.07
0.09
0.11
0.12
0.14
0.16
0.17
0.19
0.20
0.21
0.23
0.23
0.24
0.24
0.25
0.25
0.25
0.24
0.24
0.23
0.22
0.21
0.21
0.19
0.18
0.17
0.15
0.14
0.12
0.11
0.09
0.08
0.06
0.04
0.03
0.01
-0.01
-0.02
-0.04
-0.05
-0.07
-0.08
-0.09
-0.10
-0.12
-0.13
-0.13
-0.14
-0.15
-0.16
-0.17
-0.17
-0.18
-0.19
-0.19
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.19
-0.19
-0.19
-0.18
-0.17
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.09
-0.08
-0.07
-0.06
-0.04
-0.03
-0.02
-0.01
0.01
0.02
0.03
0.04
0.06
0.07
0.08
0.10
0.11
0.13
0.14
0.16
0.17
0.19
0.20
0.22
0.23
0.24
0.25
0.26
0.27
0.27
0.27
0.27
0.26
0.26
0.25
0.24
0.22
0.21
0.19
0.18
0.16
0.14
0.13
0.11
0.09
0.07
0.05
0.03
0.01
-0.00
-0.02
-0.04
-0.05
-0.07
-0.08
-0.10
-0.11
-0.12
-0.13
-0.14
-0.15
-0.16
-0.17
-0.17
-0.18
-0.19
-0.19
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.19
-0.19
-0.18
-0.18
-0.17
-0.17
-0.16
-0.15
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.09
-0.08
-0.07
-0.06
-0.05
-0.04
-0.02
-0.01
0.00
0.01
0.03
0.04
0.05
0.07
0.08
0.09
0.11
0.12
0.13
0.15
0.16
0.17
0.18
0.19
0.20
0.21
0.22
0.22
0.23
0.24
0.24
0.24
0.25
0.25
0.24
0.24
0.23
0.22
0.21
0.20
0.18
0.16
0.14
0.13
0.11
0.09
0.07
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.06
-0.08
-0.10
-0.11
-0.13
-0.14
-0.15
-0.16
-0.17
-0.18
-0.19
-0.20
-0.20
-0.21
-0.21
-0.22
-0.22
-0.22
-0.22
-0.22
-0.22
-0.22
-0.22
-0.21
-0.21
-0.21
-0.20
-0.20
-0.19
-0.18
-0.17
-0.16
-0.16
-0.15
-0.13
-0.12
-0.11
-0.10
-0.09
-0.08
-0.06
-0.05
-0.04
-0.03
-0.01
0.00
0.02
0.03
0.05
0.06
0.08
0.10
0.12
0.13
0.15
0.17
0.18
0.20
0.21
0.22
0.23
0.24
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.24
0.24
0.23
0.22
0.21
0.20
0.19
0.18
0.17
0.15
0.14
0.12
0.10
0.08
0.06
0.05
0.03
0.01
-0.01
-0.03
-0.05
-0.06
-0.08
-0.10
-0.11
-0.13
-0.14
-0.15
-0.16
-0.18
-0.19
-0.19
-0.20
-0.21
-0.22
-0.22
-0.22
-0.23
-0.23
-0.23
-0.23
-0.23
-0.23
-0.23
-0.22
-0.22
-0.21
-0.21
-0.20
-0.19
-0.18
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.09
-0.08
-0.06
-0.05
-0.04
-0.02
-0.01
0.01
0.03
0.04
0.06
0.08
0.10
0.12
0.13
0.15
0.17
0.18
0.20
0.21
0.22
0.24
0.25
0.26
0.27
0.27
0.28
0.28
0.28
0.28
0.27
0.26
0.25
0.24
0.23
0.21
0.20
0.19
0.17
0.15
0.14
0.12
0.11
0.09
0.08
0.06
0.05
0.03
0.01
-0.00
-0.02
-0.03
-0.05
-0.07
-0.08
-0.10
-0.11
-0.12
-0.14
-0.15
-0.16
-0.17
-0.18
-0.19
-0.20
-0.20
-0.21
-0.21
-0.22
-0.22
-0.22
-0.22
-0.22
-0.22
-0.22
-0.22
-0.21
-0.21
-0.20
-0.20
-0.19
-0.18
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.08
-0.07
-0.06
-0.04
-0.03
-0.01
0.00
0.02
0.03
0.05
0.06
0.08
0.09
0.11
0.12
0.14
0.15
0.16
0.17
0.19
0.20
0.20
0.21
0.22
0.23
0.24
0.25
0.25
0.25
0.26
0.26
0.25
0.25
0.24
0.24
0.23
0.22
0.21
0.19
0.18
0.17
0.16
0.14
0.13
0.11
0.09
0.08
0.06
0.04
0.02
0.01
-0.01
-0.03
-0.04
-0.06
-0.08
-0.09
-0.10
-0.12
-0.13
-0.14
-0.15
-0.16
-0.17
-0.18
-0.19
-0.19
-0.20
-0.20
-0.21
-0.21
-0.21
-0.21
-0.21
-0.21
-0.21
-0.21
-0.20
-0.20
-0.19
-0.19
-0.18
-0.17
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.09
-0.08
-0.07
-0.05
-0.04
-0.02
-0.01
0.01
0.02
0.04
0.05
0.07
0.08
0.09
0.10
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.20
0.20
0.20
0.21
0.21
0.21
0.21
0.21
0.21
0.20
0.20
0.20
0.19
0.19
0.18
0.17
0.17
0.16
0.14
0.13
0.12
0.11
0.09
0.08
0.06
0.05
0.03
0.02
0.00
-0.01
-0.03
-0.04
-0.06
-0.07
-0.09
-0.10
-0.11
-0.13
-0.14
-0.15
-0.16
-0.17
-0.17
-0.18
-0.19
-0.19
-0.20
-0.20
-0.20
-0.20
-0.21
-0.21
-0.21
-0.20
-0.20
-0.20
-0.19
-0.19
-0.18
-0.18
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.10
-0.09
-0.08
-0.06
-0.05
-0.04
-0.02
-0.01
0.01
0.02
0.04
0.05
0.07
0.09
0.10
0.11
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.20
0.20
0.21
0.21
0.22
0.22
0.22
0.22
0.21
0.21
0.20
0.20
0.19
0.18
0.17
0.16
0.15
0.14
0.13
0.11
0.10
0.09
0.08
0.06
0.05
0.04
0.03
0.01
0.00
-0.01
-0.02
-0.04
-0.05
-0.06
-0.08
-0.09
-0.10
-0.11
-0.12
-0.13
-0.14
-0.15
-0.16
-0.17
-0.18
-0.18
-0.19
-0.19
-0.20
-0.20
-0.20
-0.20
-0.21
-0.20
-0.20
-0.20
-0.20
-0.19
-0.19
-0.18
-0.18
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.08
-0.07
-0.05
-0.04
-0.02
-0.00
0.01
0.03
0.04
0.06
0.07
0.09
0.10
0.11
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.19
0.20
0.20
0.20
0.20
0.21
0.20
0.20
0.20
0.20
0.19
0.19
0.18
0.18
0.17
0.16
0.15
0.14
0.13
0.12
0.11
0.10
0.09
0.07
0.06
0.05
0.03
0.02
0.01
-0.00
-0.02
-0.03
-0.05
-0.06
-0.07
-0.08
-0.10
-0.11
-0.12
-0.13
-0.14
-0.15
-0.16
-0.17
-0.17
-0.18
-0.19
-0.19
-0.19
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.20
-0.19
-0.19
-0.18
-0.18
-0.17
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.08
-0.07
-0.05
-0.04
-0.02
-0.00
0.02
0.03
0.05
0.07
0.09
0.11
0.13
0.14
0.16
0.18
0.19
0.21
0.22
0.23
0.24
0.24
0.25
0.25
0.25
0.25
0.24
0.23
0.23
0.22
0.21
0.20
0.19
0.18
0.17
0.16
0.15
0.14
0.14
0.13
0.12
0.11
0.10
0.09
0.08
0.06
0.05
0.04
0.02
0.01
-0.01
-0.02
-0.03
-0.05
-0.06
-0.07
-0.08
-0.09
-0.10
-0.11
-0.12
-0.13
-0.14
-0.15
-0.15
-0.16
-0.17
-0.17
-0.18
-0.18
-0.18
-0.19
-0.19
-0.19
-0.19
-0.19
-0.18
-0.18
-0.18
-0.17
-0.17
-0.16
-0.16
-0.15
-0.14
-0.13
-0.12
-0.11
-0.10
-0.09
-0.08
-0.07
-0.05
-0.04
-0.02
-0.01
0.00
0.02
0.03
0.05
0.06
0.08
0.09
0.10
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.19
0.19
0.20
0.20
0.20
0.20
0.20
0.19
0.19
0.18
0.18
0.17
0.16
0.15
0.14
0.13
0.12
0.11
0.10
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.02
-0.03
-0.04
-0.05
-0.06
-0.07
-0.08
-0.09
-0.09
-0.10
-0.11
-0.12
-0.13
-0.13
-0.14
-0.15
-0.15
-0.16
-0.16
-0.17
-0.17
-0.17
-0.17
-0.17
-0.17
-0.17
-0.17
-0.17
-0.16
-0.16
-0.16
-0.15
-0.14
-0.14
-0.13
-0.12
-0.11
-0.10
-0.09
-0.08
-0.06
-0.05
-0.04
-0.02
-0.01
0.00
0.02
0.03
0.05
0.06
0.07
0.09
0.10
0.11
0.12
0.13
0.14
0.14
0.15
0.15
0.16
0.16
0.16
0.16
0.16
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.14
0.14
0.14
0.13
0.13
0.12
0.12
0.11
0.10
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.07
-0.08
-0.09
-0.10
-0.10
-0.11
-0.12
-0.13
-0.13
-0.14
-0.14
-0.15
-0.15
-0.16
-0.16
-0.16
-0.16
-0.16
-0.16
-0.16
-0.15
-0.15
-0.15
-0.14
-0.14
-0.13
-0.12
-0.12
-0.11
-0.10
-0.09
-0.08
-0.07
-0.06
-0.04
-0.03
-0.02
-0.00
0.01
0.03
0.04
0.05
0.07
0.08
0.09
0.10
0.11
0.12
0.13
0.13
0.14
0.14
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.14
0.14
0.14
0.13
0.12
0.12
0.11
0.11
0.10
0.09
0.09
0.08
0.08
0.07
0.07
0.07
0.06
0.06
0.05
0.05
0.04
0.03
0.02
0.01
0.00
-0.01
-0.02
-0.04
-0.05
-0.06
-0.07
-0.08
-0.09
-0.10
-0.11
-0.12
-0.12
-0.13
-0.13
-0.14
-0.14
-0.15
-0.15
-0.15
-0.15
-0.15
-0.15
-0.15
-0.15
-0.15
-0.15
-0.14
-0.14
-0.14
-0.13
-0.12
-0.12
-0.11
-0.10
-0.09
-0.08
-0.07
-0.06
-0.05
-0.04
-0.03
-0.01
-0.00
0.01
0.02
0.03
0.05
0.06
0.07
0.08
0.09
0.10
0.11
0.12
0.13
0.14
0.15
0.15
0.16
0.16
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.16
0.16
0.15
0.14
0.13
0.12
0.11
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.07
-0.08
-0.09
-0.09
-0.10
-0.11
-0.11
-0.12
-0.12
-0.13
-0.13
-0.13
-0.14
-0.14
-0.14
-0.14
-0.14
-0.14
-0.14
-0.14
-0.14
-0.14
-0.14
-0.13
-0.13
-0.12
-0.12
-0.11
-0.10
-0.09
-0.09
-0.08
-0.07
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.10
0.11
0.11
0.12
0.13
0.13
0.14
0.14
0.14
0.14
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.14
0.14
0.13
0.13
0.12
0.11
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.07
-0.08
-0.08
-0.09
-0.09
-0.10
-0.10
-0.11
-0.11
-0.12
-0.12
-0.12
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.12
-0.12
-0.12
-0.11
-0.11
-0.11
-0.10
-0.09
-0.09
-0.08
-0.07
-0.07
-0.06
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.07
0.08
0.08
0.09
0.09
0.10
0.10
0.11
0.11
0.12
0.12
0.13
0.13
0.14
0.14
0.14
0.14
0.13
0.13
0.13
0.12
0.12
0.11
0.10
0.09
0.09
0.08
0.07
0.06
0.05
0.05
0.04
0.03
0.02
0.01
0.00
-0.01
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.07
-0.07
-0.08
-0.09
-0.09
-0.10
-0.11
-0.11
-0.12
-0.12
-0.12
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.12
-0.12
-0.12
-0.11
-0.11
-0.10
-0.10
-0.09
-0.09
-0.08
-0.07
-0.07
-0.06
-0.05
-0.04
-0.03
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.07
0.08
0.09
0.10
0.11
0.12
0.13
0.13
0.14
0.15
0.15
0.15
0.16
0.16
0.16
0.15
0.15
0.14
0.14
0.13
0.12
0.11
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.06
-0.07
-0.07
-0.08
-0.09
-0.09
-0.10
-0.11
-0.11
-0.12
-0.12
-0.13
-0.13
-0.13
-0.13
-0.14
-0.14
-0.14
-0.14
-0.14
-0.13
-0.13
-0.13
-0.13
-0.12
-0.12
-0.11
-0.11
-0.10
-0.10
-0.09
-0.08
-0.08
-0.07
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
-0.01
0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.10
0.11
0.12
0.13
0.13
0.14
0.15
0.16
0.16
0.17
0.17
0.17
0.17
0.17
0.16
0.16
0.15
0.15
0.14
0.13
0.13
0.12
0.11
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.02
0.01
0.00
-0.01
-0.02
-0.03
-0.05
-0.06
-0.07
-0.07
-0.08
-0.09
-0.10
-0.11
-0.11
-0.12
-0.12
-0.13
-0.13
-0.14
-0.14
-0.14
-0.14
-0.14
-0.15
-0.15
-0.15
-0.14
-0.14
-0.14
-0.14
-0.14
-0.13
-0.13
-0.13
-0.12
-0.12
-0.11
-0.11
-0.10
-0.09
-0.09
-0.08
-0.07
-0.07
-0.06
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.03
0.04
0.05
0.06
0.07
0.09
0.10
0.11
0.12
0.13
0.14
0.15
0.16
0.16
0.17
0.17
0.17
0.17
0.17
0.17
0.17
0.16
0.16
0.15
0.15
0.14
0.13
0.12
0.11
0.10
0.09
0.08
0.06
0.05
0.04
0.03
0.01
0.00
-0.01
-0.02
-0.03
-0.05
-0.06
-0.07
-0.08
-0.09
-0.09
-0.10
-0.11
-0.12
-0.12
-0.13
-0.14
-0.14
-0.14
-0.15
-0.15
-0.15
-0.16
-0.16
-0.16
-0.16
-0.16
-0.16
-0.16
-0.16
-0.16
-0.15
-0.15
-0.15
-0.14
-0.14
-0.13
-0.13
-0.12
-0.11
-0.10
-0.10
-0.09
-0.08
-0.07
-0.06
-0.05
-0.04
-0.02
-0.01
-0.00
0.01
0.02
0.04
0.05
0.06
0.07
0.08
0.09
0.10
0.12
0.13
0.14
0.15
0.16
0.17
0.17
0.18
0.19
0.19
0.19
0.20
0.20
0.20
0.20
0.19
0.19
0.18
0.17
0.16
0.15
0.14
0.12
0.11
0.10
0.08
0.07
0.05
0.04
0.03
0.01
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.07
-0.08
-0.09
-0.10
-0.10
-0.11
-0.11
-0.12
-0.12
-0.13
-0.13
-0.14
-0.14
-0.14
-0.14
-0.15
-0.15
-0.15
-0.15
-0.15
-0.15
-0.14
-0.14
-0.14
-0.14
-0.13
-0.13
-0.13
-0.12
-0.12
-0.11
-0.10
-0.10
-0.09
-0.08
-0.07
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.03
0.04
0.05
0.06
0.07
0.08
0.10
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.17
0.18
0.18
0.18
0.18
0.18
0.18
0.18
0.17
0.17
0.16
0.15
0.15
0.14
0.13
0.12
0.11
0.10
0.09
0.08
0.06
0.05
0.04
0.03
0.02
0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.06
-0.06
-0.07
-0.08
-0.09
-0.09
-0.10
-0.10
-0.11
-0.11
-0.12
-0.12
-0.12
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.13
-0.12
-0.12
-0.12
-0.11
-0.11
-0.10
-0.10
-0.09
-0.09
-0.08
-0.07
-0.07
-0.06
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.01
0.02
0.03
0.05
0.06
0.07
0.08
0.09
0.10
0.11
0.12
0.13
0.14
0.15
0.15
0.16
0.16
0.16
0.16
0.16
0.16
0.16
0.15
0.14
0.14
0.13
0.12
0.11
0.10
0.09
0.08
0.07
0.06
0.06
0.05
0.04
0.03
0.02
0.01
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.06
-0.07
-0.07
-0.08
-0.09
-0.09
-0.10
-0.10
-0.10
-0.11
-0.11
-0.11
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.11
-0.11
-0.11
-0.10
-0.10
-0.10
-0.09
-0.09
-0.08
-0.07
-0.07
-0.06
-0.05
-0.05
-0.04
-0.03
-0.02
-0.01
-0.00
0.00
0.01
0.02
0.03
0.04
0.04
0.05
0.06
0.06
0.07
0.08
0.09
0.09
0.10
0.11
0.12
0.12
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.12
0.12
0.12
0.11
0.11
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.01
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.06
-0.07
-0.07
-0.08
-0.08
-0.09
-0.09
-0.10
-0.10
-0.10
-0.11
-0.11
-0.11
-0.11
-0.11
-0.12
-0.12
-0.12
-0.12
-0.11
-0.11
-0.11
-0.11
-0.11
-0.10
-0.10
-0.10
-0.09
-0.09
-0.08
-0.08
-0.07
-0.07
-0.06
-0.05
-0.05
-0.04
-0.03
-0.03
-0.02
-0.01
-0.00
0.01
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.09
0.10
0.11
0.11
0.12
0.12
0.12
0.13
0.13
0.14
0.14
0.14
0.14
0.14
0.14
0.14
0.13
0.13
0.12
0.11
0.11
0.10
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.01
-0.00
-0.01
-0.02
-0.03
-0.04
-0.05
-0.05
-0.06
-0.07
-0.07
-0.08
-0.08
-0.09
-0.09
-0.10
-0.10
-0.10
-0.11
-0.11
-0.11
-0.11
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.12
-0.11
-0.11
-0.11
-0.11
-0.10
-0.10
-0.10
-0.09
-0.09
-0.08
-0.08
-0.07
-0.07
-0.06
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
0.00
0.01
0.02
0.03
0.04
0.05
0.05
0.06
0.07
0.08
0.08
0.09
0.10
0.11
0.11
0.12
0.12
0.12
0.13
0.13
0.13
0.13
0.13
0.13
0.12
0.12
0.12
0.11
0.11
0.10
0.10
0.09
0.09
0.08
0.07
0.07
0.06
0.05
0.04
0.03
0.02
0.01
0.00
-0.00
-0.01
-0.02
-0.03
-0.04
-0.04
-0.05
-0.06
-0.06
-0.07
-0.07
-0.08
-0.08
-0.08
-0.09
-0.09
-0.10
-0.10
-0.10
-0.10
-0.10
-0.10
-0.11
-0.11
-0.11
-0.11
-0.11
-0.10
-0.10
-0.10
-0.10
-0.10
-0.09
-0.09
-0.09
-0.08
-0.08
-0.07
-0.07
-0.06
-0.06
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.07
0.08
0.09
0.10
0.10
0.11
0.11
0.12
0.12
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.12
0.12
0.11
0.10
0.10
0.09
0.08
0.07
0.06
0.05
0.05
0.04
0.03
0.02
0.02
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.03
-0.03
-0.04
-0.04
-0.05
-0.05
-0.06
-0.06
-0.07
-0.07
-0.08
-0.08
-0.08
-0.09
-0.09
-0.09
-0.09
-0.09
-0.10
-0.10
-0.10
-0.10
-0.10
-0.10
-0.10
-0.10
-0.10
-0.09
-0.09
-0.09
-0.09
-0.09
-0.08
-0.08
-0.07
-0.07
-0.07
-0.06
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.01
-0.01
0.00
0.01
0.02
0.02
0.03
0.04
0.05
0.06
0.07
0.07
0.08
0.09
0.10
0.10
0.11
0.12
0.12
0.12
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.13
0.12
0.11
0.11
0.10
0.09
0.08
0.07
0.06
0.05
0.04
0.03
0.02
0.02
0.01
0.00
-0.01
-0.01
-0.02
-0.03
-0.03
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.07
-0.07
-0.08
-0.08
-0.08
-0.08
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.08
-0.08
-0.08
-0.08
-0.07
-0.07
-0.07
-0.06
-0.06
-0.05
-0.05
-0.04
-0.03
-0.03
-0.02
-0.01
-0.01
0.00
0.01
0.02
0.02
0.03
0.04
0.05
0.05
0.06
0.06
0.07
0.07
0.08
0.09
0.09
0.09
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.09
0.09
0.08
0.08
0.07
0.06
0.05
0.05
0.04
0.03
0.02
0.02
0.01
0.00
-0.00
-0.01
-0.02
-0.02
-0.03
-0.03
-0.04
-0.04
-0.05
-0.05
-0.06
-0.06
-0.07
-0.07
-0.07
-0.07
-0.08
-0.08
-0.08
-0.08
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.09
-0.08
-0.08
-0.08
-0.08
-0.07
-0.07
-0.07
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.04
-0.03
-0.02
-0.02
-0.01
-0.00
0.00
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.07
0.08
0.09
0.10
0.11
0.12
0.12
0.12
0.13
0.13
0.13
0.12
0.12
0.12
0.11
0.11
0.10
0.10
0.09
0.08
0.08
0.07
0.06
0.06
0.05
0.04
0.04
0.03
0.02
0.02
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.05
-0.05
-0.06
-0.06
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.08
-0.08
-0.08
-0.08
-0.08
-0.08
-0.08
-0.08
-0.08
-0.08
-0.08
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.04
-0.04
-0.03
-0.03
-0.02
-0.02
-0.01
-0.01
-0.00
0.01
0.01
0.02
0.03
0.03
0.04
0.05
0.06
0.06
0.07
0.08
0.08
0.09
0.09
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.10
0.09
0.09
0.08
0.08
0.07
0.06
0.06
0.05
0.04
0.04
0.03
0.02
0.01
0.01
0.00
-0.00
-0.01
-0.02
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.05
-0.05
-0.05
-0.06
-0.06
-0.06
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.05
-0.04
-0.04
-0.04
-0.03
-0.03
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.02
0.02
0.03
0.04
0.04
0.05
0.05
0.06
0.06
0.07
0.07
0.08
0.08
0.08
0.09
0.09
0.09
0.09
0.08
0.08
0.08
0.08
0.07
0.07
0.06
0.06
0.05
0.05
0.04
0.04
0.03
0.02
0.02
0.01
0.01
0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.03
-0.03
-0.04
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.07
-0.07
-0.07
-0.07
-0.07
-0.07
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.04
-0.03
-0.03
-0.03
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.02
0.02
0.03
0.04
0.04
0.05
0.06
0.06
0.07
0.07
0.08
0.08
0.08
0.09
0.09
0.08
0.08
0.08
0.08
0.08
0.07
0.07
0.07
0.07
0.06
0.06
0.05
0.05
0.04
0.04
0.03
0.03
0.02
0.02
0.01
0.01
0.00
-0.00
-0.01
-0.01
-0.02
-0.02
-0.02
-0.03
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.06
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.03
-0.02
-0.02
-0.02
-0.01
-0.01
-0.00
0.00
0.01
0.01
0.02
0.02
0.03
0.03
0.04
0.04
0.05
0.05
0.06
0.06
0.06
0.07
0.07
0.07
0.07
0.07
0.07
0.07
0.07
0.07
0.07
0.07
0.06
0.06
0.05
0.05
0.04
0.04
0.03
0.03
0.02
0.02
0.01
0.01
0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.03
-0.03
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.05
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.03
-0.03
-0.03
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.00
0.00
0.00
0.01
0.01
0.02
0.02
0.02
0.03
0.03
0.03
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.04
0.03
0.03
0.03
0.03
0.03
0.02
0.02
0.02
0.01
0.01
0.00
0.00
-0.00
-0.01
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.04
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.00
-0.00
0.00
0.00
0.01
0.01
0.01
0.02
0.02
0.02
0.03
0.03
0.04
0.04
0.04
0.05
0.05
0.05
0.05
0.06
0.06
0.06
0.06
0.06
0.06
0.06
0.05
0.05
0.05
0.05
0.04
0.04
0.04
0.03
0.03
0.03
0.02
0.02
0.02
0.01
0.01
0.01
0.00
0.00
-0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.03
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.01
-0.01
-0.00
-0.00
-0.00
0.00
0.00
0.01
0.01
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.01
0.01
0.01
0.00
0.00
0.00
0.00
-0.00
-0.00
-0.00
-0.00
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.02
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.00
-0.00
-0.00
-0.00
0.00
0.00
0.00
0.00
0.00
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00
0.00


==> Data/ba_r0.csv <==
T,BA
150,0.610188651
170,0.658254103
190,0.566762653
210,0.550060084
230,0.644057478
250,0.643636706
270,0.733234024
290,0.699954089
310,0.654559149


==> Data/bp_r0.csv <==
T,BP
150,0.583878421
170,0.681993012
190,0.697938134
210,0.630530534
230,0.816792268
250,0.779753034
270,0.774293236
290,0.793994971
310,0.76489121


==> Data/qa_r0.csv <==
T,QA
150,29
170,33
190,34
210,37
230,38
250,38
270,38
290,40
310,39


==> Data/qp_r0.csv <==
T,QP
150,31
170,36
190,37
210,38
230,39
250,40
270,38
290,40
310,42


==> Data/results_LN_aqm_zc_150_to_300_TM_mlBeta.csv <==
SimNumber,randomSeed,RTT,avgThroughput,stdThroughput,minThroughput,maxThroughput,avgGoodput,stdGoodput,minGoodput,maxGoodput,flowCompTime,stdFlowCompTime,minFlowCompTime,maxFlowCompTime,avgDataSent,linkUtilization,stdLinkUtilization,minLinkUtilization,maxLinkUtilization,effectiveDelay,jitterRTT,queuingDelay,stdQueuingDelay,minQueuingDelay,maxQueuingDelay,packetLoss,stdPktLoss,minPktLoss,maxPktLoss
0,42653,150,1.5385856390592012,0.07789939816411828,1.460686240895083,1.6164850372233195,1.4958474926071297,0.0757655119431546,1.420081980663975,1.5716130045502843,543.6840463255814,19.325782753021098,524.3582635725603,563.0098290786026,35917.469855999996,93.83600826758683,13.518635624477556,80.31737264310928,100,150.05160174387947,0.27177887862093675,0.23215174387947263,0.5213241588694482,0,0.7534759027489208,0.8957005353471298,2.3136468701759427,0,3.2093474055230726
1,42653,155,1.5343987041338918,0.07911778477438285,1.4552809193595089,1.6135164889082747,1.491799897165929,0.07690755814580534,1.4148923390201236,1.5687074553117344,545.2028835348838,19.609819799606463,525.5930637352773,564.8127033344903,35917.613696,94.58076953362793,11.881114490850486,82.69965504277744,100,155.0454278335928,0.255189506889612,0.22597783359280402,0.5051628518503839,0,0.7311406854431879,0.868393150753221,2.1882640740968187,0,3.0566572248500394
2,42653,160,1.5340364661819699,0.07572384918961314,1.4583126169923568,1.609760315371583,1.4914308883277565,0.07359405997093892,1.4178368283568177,1.5650249482986953,545.2801393488372,17.722016138221118,527.5581232106161,563.0021554870583,35922.50025600001,94.52741403161953,12.18601696090125,82.34139707071827,100,160.03897558932593,0.2417607928535025,0.21952558932594005,0.4916917661030162,0,0.7112173554289563,0.8403999908750437,2.172241267583047,0,3.012641258458091
3,42653,165,1.5253586250817066,0.07685994750399348,1.4484986775777131,1.6022185725857,1.4829584576364525,0.07472722292082712,1.4082312347156254,1.5576856805572796,548.3641626046513,18.443971983616773,529.9201906210345,566.808134588268,35918.33859200001,93.95763318385433,12.692108858824469,81.26552432502986,100,165.03729059441875,0.24364717208946596,0.21784059441876388,0.4936062925950873,0,0.7114468870138512,0.8479919354279584,2.327722900439446,0,3.1757148358674048
4,42653,170,1.5268922686740385,0.07853475788215791,1.4483575107918805,1.6054270265561965,1.4844009628854822,0.07638639391528998,1.4080145689701922,1.5607873568007722,548.0735812093022,19.450631339072743,528.6229498702295,567.524212548375,35931.11183999999,94.02116185045463,12.24480714349331,81.77635470696133,100,170.04737174789915,0.2654052918503893,0.22792174789915962,0.5151750108947349,0,0.7430967587938946,0.8121062156858798,2.3077838644479645,0,3.1198900801338443
5,42653,175,1.5244372956571024,0.07528434272558285,1.4491529529315195,1.5997216383826853,1.4820826708414365,0.0731892488331675,1.408893422008269,1.555271919674604,548.8129300465116,17.6448386593067,531.1680913872049,566.4577687058184,35929.617695999994,93.67908881694176,13.28498761498492,80.39410120195683,100,175.04160296502303,0.2531928434338181,0.2221529650230336,0.503182713766897,0,0.7253356787899307,0.8240445711451516,2.374594411054239,0,3.198638982199391
6,42653,180,1.5312820512579493,0.08482479002586192,1.4464572612320874,1.616106841283811,1.4887060971576345,0.08247481989337664,1.4062312772642578,1.5711809170510111,546.6893021395349,21.594397066994826,525.0949050725401,568.2836992065297,35930.39193599999,94.21397372945349,11.865188846424184,82.3487848830293,100,180.0368002003103,0.24835664131595883,0.21735020031029134,0.4983539317753597,0,0.715704132085651,0.7694899980206824,2.2496112737848994,0,3.0191012718055816
7,42653,185,1.5190070834426463,0.07568383842554896,1.4433232450170974,1.5946909218681953,1.4768272464515246,0.07356307692143452,1.40326416953009,1.5503903233729592,550.7243253953488,17.36466502041789,533.359660374931,568.0889904157667,35926.563424,93.80300606415973,12.666037269958471,81.13696879420127,100,185.03317384180787,0.24103065700460485,0.2137238418079096,0.49094873154394203,0,0.7046725733518516,0.7831118137209439,2.3341740462825173,0,3.117285860003461
8,42653,190,1.5206353088945508,0.08451736110914847,1.4361179477854022,1.6051526700036993,1.478268970019856,0.08217940337505834,1.3960895666447977,1.5604483733949142,550.6248137674419,21.78979475901214,528.8350190084298,572.414608526454,35937.186368,93.51075561690917,12.3175552260336,81.19320039087556,100,190.03701317629023,0.2507860456857684,0.2175631762902402,0.5007854287873894,0,0.7183486050776295,0.7736366632834407,2.405643374737012,0,3.179280038020453
9,42653,195,1.5196002523091006,0.08002390942068278,1.4395763428884178,1.5996241617297833,1.477248133732931,0.07783441337247167,1.3994137203604593,1.5550825471054028,550.8383951627907,19.741123525454146,531.0972716373366,570.5795186882448,35937.360096000004,93.54981792283562,12.452692941173039,81.09712498166257,100,195.03944819279985,0.2512263407390446,0.21999819279986346,0.5012248405047833,0,0.7212230333046468,0.7554752300424716,2.388432561057874,0,3.1439077911003457
10,42653,200,1.51405731497032,0.07804000159507235,1.4360173133752476,1.5920973165653924,1.471857753710778,0.07588415284935016,1.3959736008614279,1.5477419065601281,552.8690695813954,18.49384057250168,534.3752290088937,571.362910153897,35943.572415999995,93.68580054225468,11.816265635759853,81.86953490649483,100,200.02514440300806,0.22944316001839565,0.2056944030080328,0.4790022547111824,0,0.6846966577192152,0.7252599904000023,2.3690180798698597,0,3.094278070269862
11,42653,205,1.5122688318572943,0.0816059530433672,1.430662878813927,1.5938747849006616,1.4701383711771248,0.07939339235617264,1.390744978820952,1.5495317635332975,553.7318835348837,20.641492369264064,533.0903911656196,574.3733759041477,35947.734912,91.85834473429544,15.102277985425559,76.75606674886988,100,205.02227675318656,0.22936593626866453,0.20282675318655852,0.47892163896473255,0,0.681748392151291,0.7658590752389592,2.7641692619246667,0,3.530028337163626
12,42653,210,1.517338894431925,0.08186943302004392,1.435469461411881,1.599208327451969,1.475116635223464,0.0796177614583248,1.395498873765139,1.5547343966817888,551.9309300465117,20.516563842084103,531.4143662044276,572.4474938885958,35950.840319999996,92.7797769160353,13.730185746313447,79.04959116972185,100,210.02365355150903,0.22933792718450988,0.2042035515090204,0.4788923962483755,0,0.6830959477573959,0.7436618351836166,2.542641834257045,0,3.2863036694406613
13,42653,215,1.5106668459936305,0.07774383217247123,1.4329230138211593,1.5884106781661018,1.4686677946456945,0.07563926868362231,1.3930285259620723,1.5443070633293168,554.216255627907,18.788790626678534,535.4274650012285,573.0050462545855,35950.066176,92.15370448668483,14.723260951329245,77.43044353535558,100,215.01245744809202,0.2129844915676011,0.19300744809198467,0.46150242856089296,0,0.6545098766528776,0.7601429018952379,2.689286013177121,0,3.4494289150723585
14,42653,220,1.5162882567685654,0.0846010564675989,1.4316872003009664,1.6008893132361643,1.4739343801722606,0.08234507489179461,1.391589305280466,1.5562794550640553,552.5273719069768,22.48022958557882,530.0471423213979,575.0076014925556,35956.185728000004,91.84339796752312,14.688643250828273,77.15475471669484,100,220.01167034877926,0.21601878991778067,0.19222034877927255,0.46477821583824436,0,0.6569985646175169,0.7394720857096834,2.7303915492762587,0,3.469863634985942
15,42653,225,1.50599774990906,0.08273420565286647,1.4232635442561936,1.5887319555619264,1.4640884537969139,0.08050417703861848,1.3835842767582953,1.5445926308355324,556.2054881860464,20.986850395454933,535.2186377905915,577.1923385815013,35956.062527999995,91.9392395297182,14.345626624035546,77.59361290568265,100,225.01071775311928,0.2148212014624806,0.19126775311928132,0.46348808125180707,0,0.6547558343710884,0.7336952845564576,2.7161469540414993,0,3.449842238597957
16,42653,230,1.4983680694481059,0.07709442455734046,1.4212736448907655,1.5754624940054462,1.4567361664165182,0.074914288188953,1.381821878227565,1.5316504546054712,558.9261393488373,17.562222482539244,541.363916866298,576.4883618313766,35963.724736000004,92.44640395424302,13.42868644697491,79.01771750726812,100,230.0109934859923,0.21072703418840383,0.1915434859922832,0.4590501434357741,0,0.6505936294280573,0.7293855664500478,2.6131855367227463,0,3.3425711031727943
17,42653,235,1.504530475617092,0.08480635803830648,1.4197241175787856,1.5893368336553986,1.462590045465344,0.0824967603594373,1.3800932851059067,1.5450868058247813,557.1054649302325,22.205763672179224,534.8997012580533,579.3112286024118,35973.32566400001,91.61476514825722,14.307656880729898,77.30710826752733,100,235.0054534298957,0.20606001011729158,0.1860034298957126,0.4539383329454482,0,0.6399417628411608,0.7157260719410036,2.778523303429372,0,3.4942493753703756
18,42653,240,1.501748644158288,0.07812086405377039,1.4236277801045176,1.5798695082120582,1.459870733925711,0.07594943928070451,1.3839212946450066,1.5358201732064156,557.9141160930233,18.331463721232016,539.5826523717913,576.2455798142553,35976.68752,92.96416284149741,12.096005172732161,80.86815766876525,100,240.01549878492614,0.2188259295528196,0.19604878492615857,0.46778833841046175,0,0.6638371233366203,0.6694822263080898,2.4723381580652295,0,3.1418203843733195
19,42653,245,1.5095914456244015,0.07792490764401495,1.4316665379803866,1.5875163532684164,1.467492111697754,0.07582704198683055,1.3916650697109234,1.5433191536845845,555.120278883721,18.632753394993436,536.4875254887276,573.7530322787144,35982.964416,92.220413181437,14.031442729526987,78.18897045191001,100,245.00441750293086,0.20236109276238723,0.18496750293083233,0.4498456321477272,0,0.6348131350785595,0.718851382418717,2.6389532635380983,0,3.3578046459568154
20,42653,250,1.511171990391034,0.09051175836849425,1.4206602320225397,1.6016837487595281,1.4688707272318617,0.08808893770730106,1.3807817895245607,1.5569596649391628,555.069767255814,24.525118210020008,530.544649045794,579.594885465834,35985.76966400001,92.3293575508631,13.085656045622535,79.24370150524055,100,250.0132853669402,0.21869639601893695,0.19383536694021103,0.4676498647695068,0,0.6614852317097178,0.6875088888605975,2.6433082579130067,0,3.330817146773604
21,42653,255,1.5057149071353064,0.08621861895095564,1.4194962881843507,1.5919335260862622,1.4636107558422742,0.08386103939002172,1.3797497164522525,1.5474717952322958,557.0212091162791,22.488090333104072,534.533118783175,579.5092994493832,35993.54883200001,90.76060847340872,15.748685718470385,75.01192275493834,100,254.9944204584218,0.19406860217342642,0.1749704584218265,0.44053218063318317,0,0.6155026390550097,0.7158988181399722,2.946618469253538,0,3.6625172873935106
22,42653,260,1.5073719095755131,0.08956758218749049,1.4178043273880228,1.5969394917630035,1.4651745072800877,0.08713684245591852,1.3780376648241692,1.5523113497360062,556.5671393488373,23.83766990251417,532.729469446323,580.4048092513515,35995.414624000005,91.32340593884282,14.712381743705773,76.61102419513705,100,260.0013106513777,0.20433208900152927,0.18186065137766044,0.452031070836431,0,0.6338917222140914,0.7102982008537,2.8299019876206395,0,3.5402001884743397
23,42653,265,1.4973413665158315,0.08450405947293894,1.4128373070428926,1.5818454259887704,1.4554756157263857,0.0822266704366372,1.3732489452897485,1.537702286163023,560.1063951627907,21.532075989655734,538.574319173135,581.6384711524464,35996.312256,91.7339875603547,13.415450882669283,78.31853667768542,100,264.9976478692397,0.20025860469016885,0.1781978692397272,0.4475026309310038,0,0.625700500170731,0.6945974734541395,2.727065655952207,0,3.421663129406346
24,42653,270,1.4993410001480862,0.08585137219444525,1.413489627953641,1.5851923723425314,1.457532275929428,0.08351050501070383,1.3740217709187241,1.541042780940132,559.4825812093022,22.169292031750363,537.3132891775518,581.6518732410526,36000.820768,90.60186768585443,15.708625287430129,74.8932423984243,100,269.98667464067853,0.18415745517372656,0.16722464067851903,0.4291357071763285,0,0.5963603478548475,0.723825549714276,2.9683490704230553,0,3.6921746201373313
25,42653,275,1.4979477662530531,0.08195416576765317,1.4159936004854,1.5799019320207064,1.4561444370093803,0.07969659978550044,1.37644783722388,1.5358410367948807,559.9519765581394,20.26097236256699,539.6910041955724,580.2129489207065,36007.347264,92.18505962388186,12.734906581252952,79.4501530426289,100,274.9930865629928,0.1893160929028831,0.17363656299278643,0.43510469188792306,0,0.6087412548807095,0.6532883297628437,2.6313592288402687,0,3.2846475586031123
26,42653,280,1.5009246056096774,0.08415719641238358,1.416767409197294,1.585081802022061,1.4590140223353236,0.08177817475902963,1.377235847576294,1.5407921970943532,559.1323021395348,21.043780771539502,538.0885213679953,580.1760829110742,36021.250496,92.29524901020308,12.786295082539624,79.50895392766346,100,280.0010757193749,0.20135302096314578,0.18162571937489497,0.44872376910873235,0,0.6303494884836274,0.661215573621721,2.6111357162969315,0,3.2723512899186527
27,42653,285,1.4980552706487393,0.08704371659815432,1.411011554050585,1.5850989872468937,1.456153194675267,0.08473169588448928,1.3714214987907778,1.5408848905597563,560.3771626046512,23.19375600553622,537.183406599115,583.5709186101874,36022.91536,90.25377108351567,15.671816712821483,74.58195437069419,100,284.9832430465834,0.1802907169217513,0.16379304658334687,0.42460654366336875,0,0.5883995902467156,0.7168576459382856,3.0324615529499246,0,3.74931919888821
28,42653,290,1.5054091099771625,0.08916526738151632,1.416243842595646,1.594574377358679,1.4631473439514024,0.08683442358798596,1.3763129203634166,1.5499817675393883,557.7998835348837,24.184746993399756,533.6151365414839,581.9846305282836,36027.577728,90.19009185509984,16.068053455554207,74.12203839954563,100,289.9894685086837,0.18915451786876175,0.17001850868365526,0.43491897851066835,0,0.6049374871943236,0.6946955765807045,3.037672345279443,0,3.7323679218601473
29,42653,295,1.5077584435043216,0.08851592229807621,1.4192425212062454,1.596274365802398,1.4654291738445517,0.0861138103997393,1.3793153634448125,1.551542984244291,557.0471626046511,23.56805905263099,533.4791035520201,580.6152216572822,36037.682432,91.88474304213149,13.15800366623436,78.72673937589713,100,295.00735892225384,0.21251866553641371,0.18790892225380373,0.46099746803688063,0,0.6489063902906844,0.6405528774493426,2.6796027211664724,0,3.320155598615815
30,42653,300,1.5006364139761992,0.09162875242048858,1.4090076615557106,1.5922651663966878,1.4584437131879509,0.089167307465874,1.3692764057220768,1.547611020653825,559.835767255814,24.983212037098394,534.8525552187156,584.8189792929123,36038.482688000004,92.44561037792819,10.995120952015114,81.45048942591308,100,299.9979997530823,0.19640020071815747,0.17854975308224963,0.44317062258024154,0,0.6217203756624912,0.6258310527105394,2.55585672533412,0,3.181687778044659


==> Data/results_LN_naqm_150_to_300_TM_mlBeta.csv <==
SimNumber,randomSeed,RTT,avgThroughput,stdThroughput,minThroughput,maxThroughput,avgGoodput,stdGoodput,minGoodput,maxGoodput,flowCompTime,stdFlowCompTime,minFlowCompTime,maxFlowCompTime,avgDataSent,linkUtilization,stdLinkUtilization,minLinkUtilization,maxLinkUtilization,effectiveDelay,jitterRTT,queuingDelay,stdQueuingDelay,minQueuingDelay,maxQueuingDelay,packetLoss,stdPktLoss,minPktLoss,maxPktLoss
0,42653,150,1.6054850994680339,0.06997650051455227,1.5355085989534816,1.6754615999825861,1.5606685852543036,0.0680892728170572,1.4925793124372464,1.6287578580713609,522.4557672558141,16.66315600171952,505.79261125409454,539.1189232575335,36030.508512,96.2510152738682,13.114064455094907,83.1369508187733,100,151.05014765006294,0.2775473979529119,1.2306976500629383,0.5268276738677592,0.7038699761951791,1.7575253239306976,0.44928658193876847,1.7106878878507248,0,2.159974469789493
1,42653,155,1.6081809155722928,0.07859073615787374,1.529590179414419,1.6867716517301665,1.5632119672890754,0.07649201566724993,1.4867199516218255,1.6397039829563254,521.888744,20.325544238123197,501.5631997618768,542.2142882381231,36033.871744000004,95.05114578598054,15.134227908133502,79.91691787784704,100,156.0074474258053,0.2988123564086836,1.1879974258053159,0.5466373170656083,0.6413601087397076,1.7346347428709241,0.48724800888232866,1.9928053026312849,0,2.4800533115136134
2,42653,160,1.6047424100492278,0.06829871883004324,1.5364436912191846,1.673041128879271,1.5599192717750596,0.0664071748802496,1.4935120968948101,1.6263264466553091,522.7670695813954,15.747886581636466,507.0191829997589,538.5149561630319,36038.818719999996,97.16006675957021,11.281630431957648,85.87843632761256,100,161.03868645466156,0.2608149371910866,1.219236454661558,0.5107004378215162,0.7085360168400417,1.729936892483074,0.415189695035509,1.524101567757999,0,1.939291262793508
3,42653,165,1.6082846946993283,0.07351242062482177,1.5347722740745064,1.6817971153241502,1.5632787645307744,0.0714366673354811,1.4918420971952933,1.6347154318662556,521.8843021395348,17.928181785704513,503.95612035383033,539.8124839252393,36047.290752,96.74352452784589,11.947142106547501,84.79638242129839,100,166.0288645031697,0.2756439773503705,1.2094145031697154,0.5250180733559298,0.6843964298137857,1.7344325765256452,0.42187740040910493,1.6233519785271031,0,2.045229378936208
4,42653,170,1.6077234776236036,0.07009132675224447,1.537632150871359,1.677814804375848,1.5627796078111138,0.06819953670501591,1.494580071106098,1.6309791445161297,521.9885346976745,16.88921891651327,505.09931578116124,538.8777536141878,36047.681663999996,96.34359083029739,13.047839799778309,83.29575103051909,100,171.01428609583857,0.2797491712274492,1.1948360958385877,0.5289131981974463,0.6659228976411414,1.723749294036034,0.4313489734116708,1.6979450178560438,0,2.1292939912677147
5,42653,175,1.6082847337581283,0.07270069012755728,1.535584043630571,1.6809854238856856,1.5632374617764677,0.07076341488539045,1.4924740468910773,1.6340008766618581,522.1804184186046,18.03006854000161,504.15034987860304,540.2104869586062,36068.209664,96.68470208465195,11.78587461254617,84.89882747210578,100,176.0100251334903,0.28491217857981155,1.1905751334903096,0.5337716539680742,0.6568034795222354,1.724346787458384,0.41544285387428526,1.6265191741804772,0,2.0419620280547623
6,42653,180,1.6097122549761236,0.07321536260899834,1.5364968923671252,1.682927617585122,1.564769029689389,0.07118287198758838,1.4935861577018006,1.6359519016769775,521.4073951627906,17.4807300732119,503.9266650895787,538.8881252360026,36047.72272,96.94435904386707,11.715076972277332,85.22928207158974,100,181.0135461486068,0.26861422861746354,1.1940961486068111,0.5182800677408552,0.6758160808659559,1.7123762163476663,0.4104825478930047,1.5565162116389843,0,1.966998759531989
7,42653,185,1.6115195944689176,0.07413250317712253,1.537387091291795,1.68565209764604,1.566370985829815,0.07218275156070647,1.4941882342691084,1.6385537373905215,520.9874649302326,17.98116843191141,503.0062964983212,538.968633362144,36056.89280000001,97.18402048531863,11.056619217832374,86.12740126748625,100,185.98425245658927,0.2718274631939695,1.164802456589289,0.521370754064678,0.6434317025246109,1.6861732106539669,0.40170582839123326,1.5123506898966859,0,1.9140565182879192
8,42653,190,1.6119517408274107,0.07411421640709599,1.5378375244203146,1.6860659572345067,1.566805805867327,0.07206753761858516,1.494738268248742,1.6388733434859122,521.1931393488372,18.39223525660995,502.80090409222726,539.5853746054472,36079.712768000005,96.69777270984694,11.715483646393642,84.98228906345331,100,190.99282776519686,0.29709198711656565,1.1733777651968789,0.5450614526056375,0.6283163125912413,1.7184392178025165,0.4077414271708258,1.6093295767270064,0,2.0170710038978323
9,42653,195,1.6120637964091775,0.07344013440785863,1.538623662001319,1.685503930817036,1.566894629750464,0.07138842679988995,1.4955062029505741,1.6382830565503539,520.9529998139536,17.985618285606204,502.9673815283474,538.9386180995598,36067.30703999999,97.16456451696833,10.860618496100644,86.30394602086768,100,195.97228788411624,0.28210347375019285,1.1528378841162494,0.5311341391307798,0.6217037449854697,1.6839720232470292,0.3989114866207999,1.5127664992072025,0,1.9116779858280024
10,42653,200,1.6109546514248203,0.06623425787389163,1.5447203935509286,1.677188909298712,1.5657139262939996,0.06439473186719712,1.5013191944268025,1.6301086581611968,521.3280230697674,14.995463848074415,506.332559221693,536.3234869178418,36081.90752,97.44483998018194,10.682458483145032,86.76238149703691,100,200.97266655283954,0.2786232670373935,1.1532165528395515,0.5278477688097154,0.6253687840298361,1.681064321649267,0.386971071647016,1.442673522041386,0,1.829644593688402
11,42653,205,1.6077836294630052,0.06857942152745179,1.5392042079355535,1.676363050990457,1.5626304893223806,0.06668313133682055,1.49594735798556,1.6293136206592012,522.4346742325581,15.882152547041619,506.55252168551647,538.3168267795998,36083.298688,96.39211384027878,13.012473864777258,83.37963997550152,100,205.95502076917523,0.287380928591049,1.1355707691752392,0.5360792185778619,0.5994915505973774,1.671649987753101,0.41804457099802445,1.6867508701341545,0,2.104795441132179
12,42653,210,1.616174531948546,0.08095607965635432,1.5352184522921917,1.6971306116049005,1.5707337459017372,0.07876199876243731,1.4919717471393,1.6494957446641745,520.2355812093023,21.10779908134933,499.1277821279529,541.3433802906516,36093.13968000001,94.74439727101745,15.649856767733715,79.09454050328374,100,210.89833255842558,0.3341265851529302,1.0788825584255843,0.5780368371937319,0.5008457212318524,1.6569193956193162,0.47704508573057053,2.036515838107705,0,2.5135609238382757
13,42653,215,1.616605401719146,0.07366273838337992,1.5429426633357661,1.690268140102526,1.5713069911652384,0.07161759806768864,1.4996893930975497,1.6429245892329272,519.8933719069767,18.104287668404236,501.7890842385724,537.9976595753809,36094.692096,96.15208862704665,13.610907118005962,82.54118150904068,100,215.93014877427487,0.30436845828726233,1.1106987742749055,0.551695983569995,0.5590027907049104,1.6623947578449005,0.4243463433589661,1.7126411937910226,0,2.136987537149989
14,42653,220,1.6131544397770734,0.07489135869741373,1.5382630810796596,1.6880457984744872,1.5676452190509558,0.07295740239092431,1.4946878166600315,1.64060262144188,521.1790463255815,19.065511463767773,502.11353486181366,540.2445577893492,36102.98976,95.33301114111705,14.663205963445517,80.66980517767153,100,220.9084235137631,0.32569514898412283,1.0889735137630971,0.5706970728715236,0.5182764408915735,1.6596705866346206,0.4415911594922165,1.900668344714469,0,2.3422595042066856
15,42653,225,1.6127371064679066,0.0694110825646455,1.5433260239032611,1.682148189032552,1.5675448713994058,0.06753305289337523,1.5000118185060305,1.635077924292781,521.398302139535,16.74496113757771,504.65334100195724,538.1432632771126,36119.791520000006,95.53994400955551,14.79422362915867,80.74572038039685,100,225.91308498841556,0.3299546674276651,1.0936349884156122,0.5744168063589953,0.519218182056617,1.6680517947746076,0.43854045282496545,1.856810668868209,0,2.2953511216931743
16,42653,230,1.6141255437123008,0.06944763075749918,1.5446779129548016,1.6835731744698,1.5686434554664899,0.06757945639357504,1.5010639990729149,1.6362229118600649,520.9403486511628,16.59747426199127,504.3428743891715,537.5378229131541,36119.442752,96.31992405918416,13.014796294731187,83.30512776445298,100,230.91668486096543,0.31128384934273257,1.0972348609654672,0.5579281757921304,0.5393066851733368,1.6551630367575976,0.4018270386470397,1.6706738903816563,0,2.072500929028696
17,42653,235,1.6178740264473535,0.07590040002405654,1.5419736264232968,1.69377442647141,1.5722342117365393,0.0737855532715762,1.4984486584649632,1.6460197650081154,520.068209116279,18.93010501584497,501.1381041004341,538.998314132124,36130.65641599999,96.0518811322794,13.63005607149929,82.42182506078012,100,235.89218418737636,0.32408356458509013,1.0727341873763712,0.56928337810364,0.5034508092727311,1.6420175654800113,0.4123416352929049,1.743352024748523,0,2.155693660041428
18,42653,240,1.6183094459598706,0.07581113304095136,1.5424983129189191,1.694120579000822,1.5726382960804928,0.07364032242111317,1.4989979736593797,1.6462786185016058,519.9461393488372,18.94221360249708,501.0039257463401,538.8883529513342,36131.93142400001,96.1564513675848,13.060239120677148,83.09621224690764,100,240.8885031586356,0.32093974272754033,1.0690531586356251,0.5665154390901828,0.5025377195454424,1.6355685977258079,0.40487908611007817,1.6977687085877318,0,2.10264779469781
19,42653,245,1.6137717650988146,0.07119342048878914,1.5425783446100254,1.6849651855876038,1.568275834199978,0.06924692666513406,1.499028907534844,1.6375227608651122,521.3773719069767,17.438910703002925,503.93846120397376,538.8162826099796,36138.043744,95.46998057275914,14.630364977573498,80.83961559518565,100,245.8424188369275,0.33762656864648327,1.0229688369274639,0.5810564246667319,0.44191241226073197,1.6040252615941957,0.4428684251473536,1.8637644753730465,0,2.3066329005204
20,42653,250,1.6192000151310681,0.08651144309306998,1.5326885720379981,1.7057114582241382,1.5734123631703782,0.08410937335022863,1.4893029898201495,1.657521736520607,520.3535346976745,23.68955980558471,496.66397489208975,544.0430945032592,36154.35168000001,94.44674456368696,15.480554703838989,78.96618985984797,100,250.83163347749954,0.36218335524943596,1.0121834774995624,0.6018167123380994,0.410366765161463,1.614000189837662,0.4616060365080391,2.096174198795174,0,2.557780235303213
21,42653,255,1.614619523082569,0.0676010236286634,1.5470184994539056,1.6822205467112326,1.5688762072752889,0.06576782707076123,1.5031083802045275,1.6346440343460502,521.0850463255814,15.818443112802461,505.26660321277893,536.9034894383839,36143.81712,95.62740067571761,14.557531675874475,81.06986899984314,100,255.8426670960472,0.33165843375288473,1.0232170960472189,0.5758979369236239,0.447319159123595,1.5991150329708428,0.4212675357801867,1.8205662020418245,0,2.2418337378220112
22,42653,260,1.618975822492515,0.07573608393821007,1.543239738554305,1.694711906430725,1.5731023350844322,0.07363705653315482,1.4994652785512774,1.646739391617587,520.2674416744186,19.199776092111073,501.06766558230754,539.4672177665296,36168.364192,94.97262855741373,15.24104302798044,79.73158552943329,100,260.83831774588566,0.3547653941967578,1.018867745885684,0.5956218550361967,0.4232458908494874,1.6144896009218808,0.4355113085545763,1.9633535395251769,0,2.398864848079753
23,42653,265,1.6181596381070826,0.06612666950577928,1.5520329686013032,1.684286307612862,1.5724255139172383,0.06438575498482443,1.508039758932414,1.6368112689020626,520.2193951627906,15.058745167175672,505.16064999561496,535.2781403299663,36165.72912,97.12844247297828,11.45734419683199,85.6710982761463,100,265.846831937993,0.32368483221881333,1.0273819379930287,0.568933064796567,0.45844887319646166,1.5963150027895958,0.3691353175043841,1.4879467876506,0,1.8570821051549842
24,42653,270,1.6225220812354282,0.07948437284817775,1.5430377083872504,1.702006454083606,1.5765301871114552,0.07737727966425394,1.4991529074472012,1.6539074667757092,519.2517439999999,20.63249024342931,498.61925375657063,539.8842342434292,36168.909888,95.92871320041145,13.250738111849477,82.67797508856198,100,270.803477931667,0.3580047220774129,0.9840279316669664,0.598334958094055,0.38569297357291144,1.5823628897610216,0.4198228288755595,1.7552856952823654,0,2.175108524157925
25,42653,275,1.6167331364750117,0.06575453744645893,1.5509785990285527,1.6824876739214707,1.571001243116199,0.06388507820551288,1.5071161649106861,1.634886321321712,520.8650463255814,15.207982070934039,505.6570642546473,536.0730283965154,36178.64668800001,96.08295766034942,13.6720698290846,82.41088783126482,100,275.8234188893702,0.3491095366537374,1.0039688893701497,0.5908549201400791,0.4131139692300706,1.594823809510229,0.3946787273789178,1.708756356452391,0,2.1034350838313087
26,42653,280,1.622166296382441,0.07471755144939105,1.54744874493305,1.696883847831832,1.576141252454555,0.07255420506219296,1.503587047392362,1.648695457516748,519.4547672558141,18.799553027341556,500.6552142284725,538.2543202831556,36184.976672,96.09154572034444,13.141843494078373,82.94970222626607,100,280.7943495834687,0.35657811917987414,0.974899583468688,0.5971416240556978,0.3777579594129902,1.5720412075243857,0.40083838511759917,1.7113693992157453,0,2.1122077843333447
27,42653,285,1.6173645211245657,0.06651742148486534,1.5508470996397004,1.6838819426094311,1.5716868397379684,0.06473676914513442,1.506950070592834,1.6364236088831028,520.9893486511628,15.731802719457416,505.2575459317054,536.7211513706202,36199.453888000004,95.78782813569364,14.012806679568792,81.77502145612485,100,285.81159703542534,0.3592201590930581,0.9921470354252834,0.5993497802561205,0.39279725516916286,1.591496815681404,0.41576066825987495,1.7603916236636394,0,2.1761522919235143
28,42653,290,1.6212842965306973,0.07029391548896363,1.5509903810417336,1.691578212019661,1.5752944060525012,0.0682625210409802,1.507031885011521,1.6435569270934813,519.9529533023256,17.272552733057008,502.68040056926856,537.2255060353825,36207.994752,94.8464736968876,15.873125363999517,78.97334833288808,100,290.797087317289,0.3831687039239758,0.9776373172889754,0.61900622284754,0.35863109444143537,1.5966435401365153,0.4353218129956652,1.9723126595245783,0,2.4076344725202437
29,42653,295,1.6220191486581577,0.07135386870417042,1.5506652799539873,1.693373017362328,1.5757244011433293,0.06931219269608303,1.5064122084472462,1.6450365938394125,519.7334416744186,17.748196957188455,501.98524471723016,537.4816386316071,36206.967712,96.10899857358885,13.196016937324213,82.91298163626463,100,295.8149740383295,0.3543153383122788,0.995524038329416,0.5952439317727486,0.40028010655666746,1.5907679701021646,0.3826589146421265,1.692468947182403,0,2.0751278618245297
30,42653,300,1.6244756178263988,0.07422245000459306,1.5502531678218057,1.698698067830992,1.5782619863601812,0.07190517451502908,1.5063568118451522,1.6501671608752102,519.1041858604651,18.573018277586065,500.53116758287905,537.6772041380511,36212.98179199999,96.13702171380378,13.249897476176532,82.88712423762725,100,300.7843504722474,0.37234121302866063,0.9649004722473332,0.6101976835654679,0.35470278868186533,1.575098155812801,0.40445219840884145,1.6911788094840798,0,2.0956310078929214


==> Data/results_LN_red_150_to_300_TM_mlBeta.csv <==
SimNumber,randomSeed,RTT,avgThroughput,stdThroughput,minThroughput,maxThroughput,avgGoodput,stdGoodput,minGoodput,maxGoodput,flowCompTime,stdFlowCompTime,minFlowCompTime,maxFlowCompTime,avgDataSent,linkUtilization,stdLinkUtilization,minLinkUtilization,maxLinkUtilization,effectiveDelay,jitterRTT,queuingDelay,stdQueuingDelay,minQueuingDelay,maxQueuingDelay,packetLoss,stdPktLoss,minPktLoss,maxPktLoss
0,42653,150,1.4300777451381674,0.09073022751641521,1.3393475176217522,1.5208079726545827,1.3903752966480172,0.08831079173719969,1.3020645049108175,1.4786860883852169,584.6230656511628,25.491179421002716,559.1318862301601,610.1142450721655,35862.874240000005,91.13579845144191,10.999408855106479,80.13638959633543,100,149.84944681979488,0.0025046522177513226,0.029996819794888493,0.050046500554499385,0,0.08004332034938788,1.6909093118500904,2.9755366369830822,0,4.666445948833172
1,42653,155,1.4252776548208534,0.08930937595924023,1.3359682788616132,1.5145870307800937,1.385739793080497,0.0869091395957202,1.2988306534847769,1.4726489326762173,586.4417400697674,24.465296296811488,561.9764437729559,610.907036366579,35858.841312,91.15840754855857,10.678731574010557,80.47967597454802,100,154.8491426189467,0.0024806127364437273,0.029692618946681886,0.049805750033945946,0,0.07949836898062783,1.6292955466177712,2.9577500074949405,0,4.587045554112712
2,42653,160,1.4230817102164934,0.08902355602218083,1.3340581541943126,1.5121052662386743,1.383629414320503,0.0865925769969084,1.2970368373235945,1.4702219913174115,587.432995883721,23.940685616622435,563.4923102670986,611.3736815003434,35865.929024000005,90.97303049602444,11.243812847206149,79.72921764881829,100,159.84800346530147,0.0023506933038822853,0.028553465301478956,0.04848394893036736,0,0.07703741423184632,1.5787340746298502,3.0028319801043324,0,4.581566054734182
3,42653,165,1.4176198045899178,0.08915872628899205,1.3284610783009256,1.50677853087891,1.3783055280354088,0.08673189738472242,1.2915736306506864,1.4650374254201313,589.7576470465116,23.937199482369312,565.8204475641422,613.6948465288809,35869.616608000004,90.65865558936581,11.439592535023108,79.2190630543427,100,164.8473988919748,0.002305894758776624,0.02794889197481027,0.04801973301442649,0,0.07596862498923676,1.5378161857274542,3.076264411831935,0,4.614080597559389
4,42653,170,1.412232044216694,0.0881978586438581,1.324034185572836,1.5004299028605521,1.3730874630344223,0.08578856028722391,1.2872989027471984,1.4588760233216462,591.8226703023256,23.123742880544842,568.6989274217808,614.9464131828704,35862.071615999994,90.6245635653502,11.08640277003258,79.53816079531762,100,169.84645013326863,0.002217990369291465,0.02700013326863982,0.04709554511088747,0,0.0740956783795273,1.475726056979715,3.0593758913470848,0,4.535101948326799
5,42653,175,1.4112304545162893,0.08841109619656093,1.3228193583197283,1.4996415507128502,1.3721203810129368,0.0859799527631153,1.2861404282498214,1.458100333776052,592.3022516976745,23.150737646577582,569.1515140510969,615.452989344252,35865.197024,90.21088433154061,11.871449571747661,78.33943475979295,100,174.8457418335208,0.0021524661204130576,0.0262918335208099,0.046394677716449645,0,0.07268651123725954,1.4537027683277948,3.14052332143651,0,4.594226089764304
6,42653,180,1.4040023015139047,0.08884340985908333,1.3151588916548214,1.492845711372988,1.3650879325477683,0.0863970793343694,1.278690853213399,1.4514850118821376,595.5584610000001,23.08935790684284,572.4691030931573,618.6478189068429,35877.40239999999,90.00747253130704,11.973538023881463,78.03393450742558,100,179.84525631646173,0.0021313658190706825,0.025806316461759543,0.04616671765537221,0,0.07197303411713175,1.4274423382549026,3.21675617234621,0,4.644198510601113
7,42653,185,1.3979963398409843,0.08736666507430041,1.310629674766684,1.4853630049152846,1.359267240022302,0.0849502956698302,1.2743169443524718,1.4442175356921323,597.815902860465,21.759537478268264,576.0563653821968,619.5754403387333,35864.883776,90.31435040611791,11.035042495226387,79.27930791089152,100,184.84457269966256,0.0020650981445946627,0.025122699662542186,0.045443350939327054,0,0.07056605060186924,1.377967878915357,3.1420966461195445,0,4.520064525034901
8,42653,190,1.3988301951894622,0.08819849044313735,1.3106317047463247,1.4870286856325996,1.3600711661840412,0.08575285156620119,1.27431831461784,1.4458240177502424,597.5671819302326,22.249915560910814,575.3172663693217,619.8170974911434,35868.93552000001,89.74462311695267,12.244900728802744,77.49972238814992,100,189.84350153207066,0.0019299170943535243,0.02405153207066688,0.043930821689944506,0,0.06798235376061139,1.3491524371080965,3.2574132621778897,0,4.606565699285986
9,42653,195,1.3967306715101273,0.08658084655421626,1.3101498249559111,1.4833115180643435,1.3580576735665668,0.08413978599746508,1.2739178875691017,1.442197459564032,598.4950423953488,20.742765998725748,577.7522763966231,619.2378083940746,35876.641663999995,90.27087097780144,11.287271703640958,78.98359927416048,100,194.84342977052867,0.0019060303002576288,0.023979770528683914,0.043658106924806116,0,0.06763787745349004,1.2994380452452536,3.150065391572358,0,4.449503436817611
10,42653,200,1.3899767060634027,0.08713198278633512,1.3028447232770677,1.4771086888497378,1.3514505758425446,0.08469267016937941,1.2667579056731653,1.436143246011924,601.5753912325582,20.867999387987478,580.7073918445708,622.4433906205456,35885.81817600001,89.95393162733994,11.282510425154856,78.67142120218509,100,199.84260342523586,0.0018676587492725341,0.023153425235886774,0.04321641758953091,0,0.06636984282541769,1.2664092009142995,3.2070593617892627,0,4.473468562703562
11,42653,205,1.3829458681732079,0.086100811937408,1.2968450562357998,1.469046680110616,1.3446879375996599,0.08366428977422496,1.2610236478254349,1.428352227373885,604.1232051860464,19.709865448964546,584.4133397370819,623.833070635011,35859.659104000006,90.17342666411207,10.765877481614789,79.40754918249728,100,204.84233990341727,0.0018352742925732048,0.022889903417295045,0.04284010145381751,0,0.06573000487111255,1.235434968249472,3.1709652431147277,0,4.4064002113642
12,42653,210,1.3831160527715014,0.08807319043343025,1.2950428623380712,1.4711892432049316,1.344846717582847,0.08557773351383591,1.259268984069011,1.4304244510966828,604.4501121627907,21.32389389757455,583.1262182652162,625.7740060603652,35876.913632,89.59144467086058,11.485783938009753,78.10566073285082,100,209.84140249833146,0.0017361167408772003,0.021952498331479425,0.0416667342238069,0,0.06361923255528633,1.2230734448478384,3.2840590465696056,0,4.507132491417444
13,42653,215,1.3796572948412218,0.08848212048705546,1.2911751743541664,1.4681394153282772,1.3414641710745863,0.08598656831757573,1.2554776027570105,1.427450739392162,605.880461,21.30181269257809,584.5786483074219,627.1822736925781,35871.3866,89.64046315965537,11.058633659403426,78.58182950025194,100,214.8409038023237,0.001674042487645621,0.021453802323730703,0.04091506431188625,0,0.06236886663561695,1.182736392722389,3.2678544816621873,0,4.450590874384576
14,42653,220,1.3794408681796009,0.08863284895707207,1.2908080192225289,1.468073717136673,1.341206493243278,0.0861653855008703,1.2550411077424075,1.4273718787441483,606.1976005348838,21.62808396667536,584.5695165682084,627.8256845015592,35883.552832,89.13340273880125,11.79825845813978,77.33514428066147,100,219.84000565198167,0.001592809810637609,0.020555651981683246,0.03991002143118649,0,0.060465673412869736,1.1680822739131742,3.3618171491150095,0,4.5298994230281835
15,42653,225,1.3766520024822606,0.08751646280617237,1.2891355396760882,1.464168465288433,1.3385268923222073,0.0850599066951424,1.2534669856270648,1.4235867990173499,607.1746237906978,20.505063850476308,586.6695599402215,627.679687641174,35872.96112,88.97221588142538,12.088662507494048,76.88355337393133,100,224.83967010531293,0.0015769436628233677,0.020220105312943406,0.03971074996551349,0,0.0599308552784569,1.156031703711271,3.381358166803067,0,4.537389870514338
16,42653,230,1.372172932490304,0.08752038734498442,1.2846525451453197,1.4596933198352884,1.3342424458355628,0.08502404785664844,1.2492183979789144,1.4192664936922113,609.0289726279071,20.162432739313967,588.8665398885931,629.1914053672211,35866.16848,89.32702733883741,11.198686366386456,78.12834097245096,100,229.83952932730446,0.001514981254309816,0.020079327304458196,0.03892276010652347,0,0.05900208741098167,1.1176661335251155,3.312275365817567,0,4.429941499342682
17,42653,235,1.367071014549558,0.08770664138760777,1.2793643731619502,1.4547776559371657,1.329247581868054,0.08521837958622708,1.244029202281827,1.4144659614542812,611.2503447209302,19.93103909875766,591.3193056221726,631.1813838196879,35863.390496,89.25236622930974,11.062294335861004,78.19007189344873,100,234.83905044352917,0.0014635087877898135,0.01960044352922541,0.0382558333825049,0,0.05785627691173031,1.0935305782465627,3.330511098969496,0,4.424041677216059
18,42653,240,1.3668178260918495,0.08818250863448014,1.2786353174573695,1.4550003347263296,1.329014719012607,0.08565710440299905,1.243357614609608,1.414671823415606,611.590926116279,20.12614342629885,591.4647826899801,631.7170695425779,35875.499359999994,89.22111623681343,11.319151882661219,77.90196435415221,100,239.83856149691113,0.0013989965168207151,0.019111496911135752,0.03740316185592972,0,0.056514658767065476,1.0652797607221363,3.3334486166228334,0,4.39872837734497
19,42653,245,1.364936417194879,0.08799807509463088,1.276938342100248,1.45293449228951,1.3271648648162173,0.08551004265791359,1.2416548221583037,1.412674907474131,612.106437744186,20.02824667327518,592.0781910709109,632.1346844174611,35856.872224,89.14777427308255,11.244195766037747,77.9035785070448,100,244.83804295650796,0.001385761759019159,0.018592956507986716,0.03722582113290855,0,0.05581877764089527,1.047529203607887,3.35351600572001,0,4.401045209327897
20,42653,250,1.3625697655852298,0.08663942288378922,1.2759303427014406,1.449209188469019,1.3248698934374177,0.08416014344485147,1.2407097499925661,1.4090300368822692,613.4740889069767,18.605952170602894,594.8681367363738,632.0800410775796,35879.556352,89.1422079176992,11.104143030110965,78.03806488758823,100,249.83783382512277,0.0013595529720231165,0.018383825122762553,0.0368721164570638,0,0.055255941579826356,1.0353202736842169,3.3368293796616024,0,4.3721496533458195
21,42653,255,1.36105676387079,0.08967388516426211,1.271382878706528,1.450730649035052,1.323376543332158,0.0871278770027361,1.2362486663294219,1.4105044203348942,614.231995883721,20.925523343754126,593.3064725399669,635.1575192274751,35874.624064,88.24327303507415,12.342036468317271,75.90123656675688,100,254.83685696210821,0.001274933832612968,0.017406962108217686,0.03570621560195224,0,0.05311317771016992,1.047766598292654,3.5185638941276896,0,4.566330492420343
22,42653,260,1.3565575375340324,0.09041570689211666,1.2661418306419157,1.4469732444261492,1.3190382819867343,0.08782430970018613,1.2312139722865483,1.4068625916869204,616.2057865813955,21.016835836305997,595.1889507450895,637.2226224177015,35869.584384,88.30933583640683,11.962701479829674,76.34663435657716,100,259.8366156136187,0.0012397926547354186,0.017165613618616272,0.035210689495316715,0,0.05237630311393299,1.021507365432096,3.502008957646309,0,4.523516323078405
23,42653,265,1.359959936444803,0.08896484259635264,1.2709950938484502,1.4489247790411557,1.3223645787509684,0.0863970859105327,1.2359674928404356,1.408761664661501,614.7521586744186,19.9581347576732,594.7940239167455,634.7102934320918,35879.248384,88.59271612925625,11.987511111794174,76.60520501746207,100,264.83671155335537,0.0012263121936177336,0.017261553355335534,0.03501874060582262,0,0.05228029396115816,1.0003782706428517,3.4323434613270822,0,4.432721731969934
24,42653,270,1.3612013735624575,0.08954187074701421,1.2716595028154434,1.4507432443094717,1.3235129124018514,0.08699723818971014,1.2365156742121413,1.4105101505915616,614.3619028604651,20.7844741197718,593.5774287406932,635.1463769802369,35886.584440000006,88.37629276117839,11.844499883486312,76.53179287769208,100,269.83610648956534,0.0011695281670760292,0.016656489565353837,0.034198364976650415,0,0.05085485454200425,0.9875190489686018,3.4519113548968514,0,4.439430403865453
25,42653,275,1.3557984351289027,0.09060731854906064,1.2651911165798422,1.4464057536779633,1.318300686787235,0.08802655990094456,1.2302741268862905,1.4063272466881798,616.6457633255814,21.323477398688365,595.322285926893,637.9692407242698,35874.099392000004,87.93191475161507,12.501150919666848,75.43076383194821,100,274.83549582372143,0.0011146655121123956,0.016045823721436345,0.03338660677745734,0,0.04943243049889369,0.9789011142356943,3.562212221881531,0,4.541113336117226
26,42653,280,1.3574301278128467,0.08977797447155801,1.2676521533412886,1.4472081022844048,1.319831382175954,0.08722764766822218,1.2326037345077319,1.407059029844176,616.0467168139534,20.700986424855554,595.3457303890979,636.7477032388089,35885.078047999996,87.90614308866118,12.511767481159806,75.39437560750137,100,279.8353288248096,0.0011081680557243193,0.015878824809575625,0.03328915823093875,0,0.04916798304051437,0.9749789462429523,3.5620405185028807,0,4.537019464745833
27,42653,285,1.352265841054214,0.08935085037017096,1.2629149906840431,1.441616691424385,1.3148152558141548,0.08679542259024213,1.2280198332239127,1.401610678404397,618.3827633255815,19.89389980397173,598.4888635216098,638.2766631295533,35886.40396800001,88.08982376514801,11.902842389878378,76.18698137526964,99.99266615502638,284.83501560362333,0.001093652850200995,0.015565603623301578,0.033070422588790054,0,0.048636026212091635,0.9451115843686584,3.510966402610211,0,4.45607798697887
28,42653,290,1.3552753561388833,0.08927098717552541,1.2660043689633578,1.4445463433144088,1.3177315089916084,0.0867232695357954,1.231008239455813,1.4044547785274037,616.999926116279,20.07820051727857,596.9217255990004,637.0781266335575,35885.575616,87.89350682879137,12.648778391423946,75.24472843736743,100,289.8344428531012,0.0010683264229499907,0.014992853101196954,0.03268526308522128,0,0.047678116186418235,0.9539270771714258,3.566466856886209,0,4.520393934057634
29,42653,295,1.343754329809122,0.09039578869090376,1.2533585411182182,1.4341501185000256,1.3065516636516954,0.08781228793299697,1.2187393757186984,1.3943639515846924,622.3847168139534,20.305830354223858,602.0788864597296,642.6905471681773,35888.629184,87.00148788500852,13.46614596648743,73.53534191852108,100,294.83424065176797,0.001004344676231413,0.014790651767947345,0.03169139751149448,0,0.04648204927944183,0.9593838232702967,3.7404423381750487,0,4.699826161445346
30,42653,300,1.3431949749832475,0.09220979167192883,1.2509851833113186,1.4354047666551764,1.3060061906667386,0.08956323250529426,1.2164429581614444,1.3955694231720328,622.6608563488372,21.825143163423654,600.8357131854136,644.4859995122608,35883.336672000005,87.70551673634313,11.663625629271431,76.04189110707169,99.36914236561456,299.83388445848215,0.0009971450952265502,0.014434458482073568,0.03157760433007391,0,0.046012062812147474,0.9211976865533815,3.5866164124503204,0,4.507814099003702


==> Data/results_parkingLot_LN_aqm_zc_150_to_300_mlBeta_TM.csv <==
SimNumber,randomSeed,RTT,avgThroughput,stdThroughput,minThroughput,maxThroughput,avgGoodput,stdGoodput,minGoodput,maxGoodput,flowCompTime,stdFlowCompTime,minFlowCompTime,maxFlowCompTime,avgDataSent,linkUtilization1,stdLinkUtilization1,minLinkUtilization1,maxLinkUtilization1,linkUtilization2,stdLinkUtilization2,minLinkUtilization2,maxLinkUtilization2,effectiveDelay,jitterRTT,queuingDelay1,stdQueuingDelay1,minQueuingDelay1,maxQueuingDelay1,queuingDelay2,stdQueuingDelay2,minQueuingDelay2,maxQueuingDelay2,packetLoss,stdPktLoss,minPktLoss,maxPktLoss
0,42653,150,1.689332098452875,0.15946790873622144,1.5298641897166536,1.8488000071890964,1.6426403894591337,0.1551095986483482,1.4875307908107855,1.7977499881074819,497.1018137317459,49.9245874630825,447.1772262686634,547.0264011948284,52404.441247999996,91.58900482441312,14.832438381494532,76.7565664429186,100,91.57992306433009,14.863483676280039,76.71643938805005,100,150.07496972939128,0.2301378192020778,0.23506972939130436,0.47972681726382477,0,0.7147965466551292,0.27237075478260864,0.515598612305846,0,0.7879693670884547,0.573359579094249,0.06942842287850959,0.5039311562157394,0.6427880019727585
1,42653,155,1.6755715532070417,0.153350367442155,1.5222211857648866,1.8289219206491967,1.6292585365525805,0.14917326837982,1.4800852681727605,1.7784318049324004,500.94686135079365,48.72931510983351,452.21754624096013,549.6761764606272,52410.173888000005,91.95340340122381,13.946554535436567,78.00684886578725,100,91.81908297734934,13.989686765166637,77.8293962121827,100,155.14092910436298,0.3124208559209791,0.30102910436300173,0.5589462012760984,0,0.8599753056391002,0.22493603071553228,0.45513801884881794,0,0.6800740495643502,0.5550924962616067,0.045770610488558267,0.5093218857730485,0.600863106750165
2,42653,160,1.673418763119515,0.14808487699862782,1.5253338861208872,1.8215036401181428,1.6271366662415219,0.1440621867577373,1.4830744794837845,1.7711988529992593,501.34489309682544,47.07927999377791,454.26561310304754,548.4241730906034,52415.734208,91.9654772285257,14.23182090384061,77.73365632468509,100,91.98627394266492,14.172207097255612,77.81406684540931,100,160.08161816585363,0.24120568114020532,0.2417181658536585,0.49112695012614266,0,0.7328451159798012,0.2625448585365854,0.48897657494625474,0,0.7515214334828402,0.5645481265061414,0.050638678016383304,0.5139094484897581,0.6151868045225247
3,42653,165,1.6694965119356044,0.14448196607252423,1.5250145458630802,1.8139784780081287,1.623220874290742,0.1406475811124847,1.4825732931782571,1.7638684554032267,502.3553057952381,45.63306496136286,456.7222408338753,547.988370756601,52422.039328,93.10404934027375,12.326179974331914,80.77786936594183,100,93.06515813860327,12.491953760097884,80.57320437850538,100,165.09831528070794,0.2561038007525518,0.25841528070796466,0.5060669923563016,0,0.7644822730642662,0.26667529061946904,0.52246956892902,0,0.789144859548489,0.554676393145522,0.079576731127949,0.475099662017573,0.634253124273471
4,42653,170,1.6790277966839708,0.15190619955438456,1.5271215971295864,1.8309339962383553,1.6325871899492104,0.14778623971638535,1.484800950232825,1.7803734296655958,500.0016073825397,47.97109924073434,452.03050814180534,547.972706623274,52431.178592000004,90.50827278806635,16.419892863928347,74.088379924138,100,90.42685654829987,16.552376886312462,73.87447966198741,100,170.08781009523807,0.245935961421437,0.2479100952380952,0.4959193093855477,0,0.7438294046236429,0.22617081904761902,0.4614546240414065,0,0.6876254430890255,0.5014728629689131,0.056022925261916025,0.4454499377069971,0.5574957882308291
5,42653,175,1.6790923572394512,0.15054025601622914,1.528552101223222,1.8296326132556804,1.6325725656523629,0.1464949846937025,1.4860775809586604,1.7790675503460653,500.02292484285715,47.58219427570693,452.44073056715024,547.6051191185641,52443.03952,91.68581667723606,14.153833590756689,77.53198308647937,100,91.72824784155804,14.265667958112202,77.46257988344584,100,175.0621558598949,0.22641874716234114,0.2222558598949212,0.4758347897772319,0,0.6980906496721531,0.31410809947460594,0.5794668014622648,0,0.8935749009368708,0.4917737747785877,0.0851082239694216,0.4066655508091661,0.5768819987480093
6,42653,180,1.6775375625640163,0.1513590219578809,1.5261785406061354,1.8288965845218972,1.6310250244190787,0.14731526249801347,1.4837097619210653,1.7783402869170921,500.584559763492,47.915833095287006,452.668726668205,548.500392858779,52447.846496000006,90.81651308786516,15.545715937962735,75.27079714990242,100,90.78210097262067,15.591483270077598,75.19061770254307,100,180.07126174645938,0.22210426391004556,0.23136174645941276,0.47127939049999523,0,0.702641136959408,0.295437816925734,0.5626667045274861,0,0.8581045214532201,0.4992703389615623,0.05922553406762035,0.44004480489394193,0.5584958730291827
7,42653,185,1.6717149495199206,0.14143993460550358,1.530275014914417,1.8131548841254241,1.6253591896957305,0.1376951398299991,1.4876640498657314,1.7630543295257295,501.763321668254,44.871095513271776,456.8922261549822,546.6344171815258,52445.326816,91.4339521060656,14.85118150671554,76.58277059935007,100,91.43412862410955,14.854286400961945,76.57984222314761,100,185.10798523636365,0.2774756571452557,0.2680852363636364,0.5267595819206875,0,0.794844818284324,0.25898817342657343,0.5005977151046683,0,0.7595858885312418,0.5101547977404448,0.04403046048890318,0.4661243372515416,0.5541852582293479
8,42653,190,1.674139870850985,0.14858659254473613,1.5255532783062489,1.822726463395721,1.6275347778318108,0.1448180422985636,1.4827167355332471,1.7723528201303744,501.536940715873,47.46493032213396,454.07201039373905,549.0018710380069,52453.75107199999,89.86954449955628,16.819970136054735,73.04957436350155,100,89.8580902717208,16.88042786248348,72.97766240923733,100,190.1017743931857,0.2796618697130798,0.26187439318568995,0.528830662606738,0,0.7907050557924279,0.27921023781942084,0.5471818652626723,0,0.8263921030820931,0.5124118366408655,0.05330412706268975,0.4591077095781758,0.5657159637035553
9,42653,195,1.672865971317984,0.14339574653946355,1.5294702247785206,1.8162617178574476,1.6264481461156148,0.13962376377159819,1.4868243823440166,1.766071909887213,501.7591788111111,45.62008669019009,456.139092120921,547.3792655013012,52468.967615999994,91.00720324573307,15.317029244731154,75.6901740010019,100,90.9608872067879,15.289415178501296,75.6714720282866,100,195.08747835686955,0.26181161722268737,0.24757835686956522,0.5116753044878056,0,0.7592536613573708,0.26370105878260874,0.5026582613080166,0,0.7663593200906254,0.48021408622770445,0.05179538498039525,0.4284187012473092,0.5320094712080997
10,42653,200,1.6650791337976647,0.13927144031169875,1.525807693485966,1.8043505741093635,1.6188564502493445,0.13556825879784706,1.4832881914514975,1.7544247090471916,503.9733851603175,44.862500562367316,459.1108845979502,548.8358857226848,52473.67932799999,91.16920858677803,14.753560557075307,76.41564802970272,100,90.97694786775851,14.75772688565199,76.21922098210652,100,200.08091494634144,0.2520620813016783,0.24101494634146342,0.5020578465691777,0,0.7430727929106411,0.24669533658536585,0.49214135551972177,0,0.7388366921050876,0.4673096268749797,0.04130979150975558,0.4259998353652241,0.5086194183847352
11,42653,205,1.661899002124353,0.13250302316439852,1.5293959789599545,1.7944020252887514,1.6158381679891805,0.12893814072139,1.4869000272677904,1.7447763087105705,504.60803595396834,42.47588694788561,462.1321490060827,547.083922901854,52478.16047999999,90.18053692447168,16.905559898875545,73.27497702559614,100,90.01409177296435,16.99608075842575,73.0180110145386,100,205.0866527135506,0.25197378868132536,0.24675271355060036,0.5019699081432342,0,0.7487226216938345,0.23274898662092622,0.4863823369991114,0,0.7191313236200376,0.47257483522572064,0.043035733059553216,0.4295391021661674,0.5156105682852739
12,42653,210,1.661263400382615,0.13537660808581325,1.5258867922968018,1.7966400084684282,1.6151764687641583,0.13181964904327517,1.483356819720883,1.7469961178074336,504.9963851603174,43.09217987321246,461.90420528710496,548.0885650335299,52485.703008000004,91.59506785717235,14.188215434221235,77.40685242295112,100,91.5243471206403,14.177315423786943,77.34703169685335,100,210.05903005070422,0.21158058200259897,0.21913005070422534,0.4599788929968421,0,0.6791089437010674,0.23135587605633803,0.48309569481765585,0,0.7144515708739939,0.4384711808771344,0.04671098975849187,0.3917601911186425,0.48518217063562624
13,42653,215,1.6542510726486885,0.13595658539203925,1.5182944872566493,1.7902076580407278,1.608156865856639,0.13227536089656938,1.4758815049600695,1.7404322267532084,507.23316293809535,43.90514508008258,463.32801785801274,551.1383080181779,52487.07945600001,91.79871440365092,12.976215215795456,78.82249918785547,100,91.71839151266661,13.0231799799945,78.69521153267212,100,215.06896556607774,0.2233079851113269,0.22906556607773854,0.4725547429783435,0,0.701620309056082,0.24209745865724377,0.49151857496834794,0,0.7336160336255917,0.4597762986172362,0.03222913275321946,0.4275471658640167,0.49200543137045566
14,42653,220,1.6600186182943089,0.13096543643928263,1.5290531818550261,1.7909840547335916,1.6139612594939619,0.12742645014604034,1.4865348093479216,1.7413877096400021,505.3362740492064,41.888257601428634,463.4480164477778,547.2245316506351,52503.380992000006,91.33520698173987,14.68871627904351,76.64649070269637,100,91.36102906299857,14.587843559735624,76.77318550326294,100,220.09358893637963,0.2669186118176836,0.2536889363796134,0.516641666745613,0,0.7703306031252264,0.19924426010544818,0.4329377299002643,0,0.6321819900057125,0.4342060119178071,0.0396902187348216,0.3945157931829855,0.4738962306526287
15,42653,225,1.662802517689738,0.13411006999161104,1.528692447698127,1.7969125876813492,1.616574910629509,0.13051082370370043,1.4860640869258086,1.7470857343332096,504.6486232555555,43.21556022679747,461.433063028758,547.8641834823529,52500.58611200001,90.23099610066299,15.88715374787518,74.34384235278782,100,90.22262539878164,15.895222412740095,74.32740298604155,100,225.0702608249135,0.22789580463415832,0.23036082491349483,0.47738433639381145,0,0.7077451613073062,0.20921646505190314,0.4344954413656159,0,0.6437119064175191,0.439220739027969,0.034153782425719204,0.4050669566022498,0.4733745214536882
16,42653,230,1.6614141020300428,0.12795062839215313,1.5334634736378896,1.789364730422196,1.6154025624501058,0.12439534742645121,1.4910072150236546,1.739797909876557,504.9189883349206,40.83965078507566,464.0793375498449,545.7586391199962,52520.56268799999,91.78838641860021,13.757985063412645,78.03040135518756,100,91.67445867906356,13.753403001418379,77.92105567764519,100,230.03122719289524,0.15979088654139806,0.19132719289520422,0.39973852271378474,0,0.5910657156089889,0.22744665577264653,0.4936106417581301,0,0.7210572975307766,0.4295397225045453,0.04905558755951567,0.38048413494502964,0.478595310064061
17,42653,235,1.6635992115369773,0.1359847207588385,1.5276144907781388,1.7995839322958158,1.6174513460660536,0.1322451580638166,1.485206188002237,1.7496965041298702,504.6420518269842,43.40920826667698,461.23284356030723,548.0512600936612,52518.467584000005,90.14060871969238,16.108568388019346,74.03204033167303,100,90.02416998254684,16.05695525863697,73.96721472390986,100,235.0570314934256,0.21913736570177664,0.21713149342560556,0.4681211015343978,0,0.6852525949600033,0.21378513494809692,0.45133915943118535,0,0.6651242943792823,0.4298405889898905,0.04390773239861042,0.3859328565912801,0.4737483213885009
18,42653,240,1.6563974025608956,0.13319041950425045,1.5232069830566453,1.789587822065146,1.6105012389743503,0.12947818832847452,1.4810230506458757,1.7399794273028248,506.9283057952381,42.86585706098189,464.0624487342562,549.7941628562199,52540.262240000004,90.44469069060368,15.1770764010687,75.26761428953498,100,90.41835101215828,15.332523289549114,75.08582772260917,100,240.051968864,0.21759755081303156,0.212068864,0.46647352637961453,0,0.6785423903796145,0.21239500799999997,0.4487819952807806,0,0.6611770032807806,0.38532085167946656,0.03526513189511557,0.350055719784351,0.4205859835745821
19,42653,245,1.6587822061224817,0.14154670151892368,1.517235504603558,1.8003289076414055,1.6128308785520993,0.13762276721375102,1.4752081113383482,1.7504536457658504,506.7385597634921,45.59132814875604,461.1472316147361,552.3298879122482,52549.70742399999,90.9205449178896,13.919473245468636,77.00107167242096,100,90.79680384915311,14.112928331112107,76.683875518041,100,245.03436317202798,0.16763659760893565,0.19446317202797203,0.4094344851242221,0,0.6038976571521941,0.20125601118881117,0.4540866563306189,0,0.65534266751943,0.39362076618281105,0.04899273736968851,0.34462802881312254,0.44261350355249957
20,42653,250,1.6401614268556888,0.12087077572381202,1.5192906511318767,1.7610322025795009,1.5946996795432464,0.11753944383616745,1.477160235707079,1.7122391233794139,511.4067343666667,39.217959222209736,472.18877514445694,550.6246935888764,52545.54844800001,90.09527900154004,15.966904744808541,74.12837425673149,100,90.06393251219517,15.973344669347918,74.09058784284724,100,250.02685520553632,0.1853673736374908,0.18695520553633221,0.43054311472545004,0,0.6174983202617823,0.16942445397923878,0.4061070823644654,0,0.5755315363437041,0.39423481446727754,0.04403775783806053,0.350197056629217,0.43827257230533806
21,42653,255,1.6454638151643057,0.125062296129708,1.5204015190345976,1.7705261112940138,1.5996864723639896,0.12157394214892865,1.478112530215061,1.7212604145129182,510.1098454777777,40.378807755143825,469.73103772263386,550.4886532329215,52562.554592,90.92689847004061,14.500562251678167,76.42633621836245,100,90.80796980852035,14.663273621324757,76.14469618719559,100,255.03620385403508,0.16959981643468333,0.19630385403508768,0.4118249827714252,0,0.6081288368065129,0.19911697964912276,0.44341369680844095,0,0.6425306764575637,0.38572224525425697,0.03864504113561784,0.3470772041186391,0.4243672863898748
22,42653,260,1.6499348662921627,0.1339934505442236,1.5159414157479392,1.7839283168363862,1.604096730574428,0.13027305836739733,1.4738236722070308,1.7343697889418253,509.31836928730155,42.66783448868709,466.65053479861444,551.9862037759887,52582.146496,90.01991549609498,16.014206209367735,74.00570928672724,100,89.88129937306985,16.253384041198274,73.62791533187158,100,260.02120320138164,0.16883155152872323,0.1813032013816926,0.4108911674990405,0,0.5921943688807331,0.20035689671848014,0.44070287341034287,0,0.641059770128823,0.3927857359936225,0.03915614815232398,0.3536295878412985,0.4319418841459465
23,42653,265,1.6192256209614642,0.11672537768750335,1.502500243273961,1.7359509986489674,1.5740072892471413,0.11334997614821572,1.4606573130989255,1.687357265395357,518.2077502396825,38.779161797107015,479.42858844257546,556.9869120367895,52578.215424,90.00514507914428,15.436747613968402,74.56839746517588,100,89.92068914236143,15.345987876342324,74.5747012660191,100,265.0079170224525,0.16284256592055574,0.1680170224525043,0.4035375644479177,0,0.571554586900422,0.20094324283246978,0.4628805694893432,0,0.663823812321813,0.343899911130418,0.02691902548076542,0.3169808856496526,0.3708189366111834
24,42653,270,1.6165084081730163,0.10709675873904027,1.509411649433976,1.7236051669120567,1.571528787319878,0.10417946334273497,1.4673493239771431,1.6757082506626129,518.6616550015872,35.74874614202115,482.912908859566,554.4104011436083,52579.544127999994,90.63361941244966,14.800228923145443,75.83339048930422,100,90.65143777336802,14.925520410619937,75.72591736274808,100,270.0088295216783,0.15575353916778661,0.16892952167832168,0.39465622910045145,0,0.5635857507787732,0.19071751608391607,0.4343920186747446,0,0.6251095347586606,0.35764093667912844,0.03353342481658237,0.32410751186254605,0.39117436149571083
25,42653,275,1.6193626288504377,0.12230474140812878,1.4970578874423088,1.7416673702585665,1.5740704011810696,0.11877907972360835,1.4552913214574612,1.692849480904678,518.621829604762,41.110226748995444,477.5116028557665,559.7320563537573,52593.452256,87.94259663670064,18.391064681190663,69.55153195550997,100,87.91515557640369,18.44311163756753,69.47204393883617,100,275.0095416213333,0.16119978853061775,0.16964162133333333,0.40149693464660385,0,0.5711385559799371,0.18577529599999998,0.43832432083902484,0,0.6240996168390248,0.35181882932882114,0.029320875603775817,0.3224979537250453,0.38113970493259697
26,42653,280,1.5961145252458278,0.10825261558422772,1.4878619096616,1.7043671408300556,1.551506534511695,0.10551713198904965,1.4459894025226454,1.6570236665007445,525.3789724619047,37.12163399916586,488.25733846273886,562.5006064610706,52576.719231999996,90.09666435578944,15.529351145991678,74.56731320979776,100,90.09341168653887,15.521213735635515,74.57219795090336,100,280.011203446678,0.13979255023900533,0.17130344667802389,0.373888419503743,0,0.545191866181767,0.18163873798977853,0.40044254845642185,0,0.5820812864462004,0.3866416143821307,0.032668673128721064,0.3539729412534096,0.41931028751085175
27,42653,285,1.6082039526635405,0.11354825107921329,1.4946557015843274,1.7217522037427537,1.563360206787468,0.1103025769343496,1.4530576298531184,1.6736627837218174,521.8904962714286,38.336440717887875,483.5540555535407,560.2269369893164,52602.454112,89.79311954208983,15.871087524598318,73.9220320174915,100,89.74653046662995,15.513105037191256,74.2334254294387,100,285.01073335111107,0.14971142065301887,0.17083335111111111,0.38692560092738804,0,0.5577589520384991,0.14486972170940168,0.3715342393553757,0,0.5164039610647774,0.37439024881134153,0.03519397086442015,0.33919627794692137,0.4095842196757617
28,42653,290,1.6008055353273736,0.11111549113352374,1.4896900441938499,1.7119210264608973,1.5559594645424029,0.10801604416336466,1.4479434203790382,1.6639755087057675,524.3460042079365,37.39847170069534,486.9475325072412,561.7444759086319,52619.11100800001,91.18380330805596,13.209972168815025,77.97383113924093,100,91.28413448472703,13.013753057972634,78.2703814267544,100,290.0062082704028,0.15174571215100938,0.16630827040280208,0.3895455199986397,0,0.5558537904014418,0.15752951033274956,0.37517765387651436,0,0.5327071642092639,0.3618012123984866,0.03142185226770248,0.3303793601307841,0.3932230646661891
29,42653,295,1.5698125957560487,0.09520058727064389,1.4746120084854049,1.6650131830266925,1.5259937097292862,0.0926225340912918,1.4333711756379943,1.618616243820578,533.8376391285715,33.31561665293756,500.52202247563395,567.1532557815091,52595.979935999996,91.09209821083248,12.938090285470812,78.15400792536167,100,90.98005989971985,13.038770216103782,77.94128968361606,100,294.9715348013841,0.11356840049821607,0.13163480138408304,0.33699911053030585,0,0.46863391191438886,0.15725916124567474,0.39222643261373463,0,0.5494855938594094,0.36300715183651067,0.04224818741526777,0.3207589644212429,0.4052553392517784
30,42653,300,1.5976922575833485,0.1288837111766921,1.4688085464066565,1.7265759687600406,1.5531851872712203,0.12531702082291898,1.4278681664483013,1.6785022080941394,526.0886391285716,44.29870625047455,481.78993287809703,570.3873453790461,52594.21504000001,89.61948566626613,15.456373827551595,74.16311183871454,100,89.6771053816357,14.84563409547949,74.83147128615622,100,300.0114898729412,0.1299835220731402,0.17158987294117647,0.36053227604909593,0,0.5321221489902724,0.10398012235294116,0.29060318284348075,0,0.39458330519642193,0.4203854784848581,0.12028820860127097,0.3000972698835871,0.5406736870861291


==> Data/results_parkingLot_LN_naqm_150_to_300_mlBeta_TM.csv <==
SimNumber,randomSeed,RTT,avgThroughput,stdThroughput,minThroughput,maxThroughput,avgGoodput,stdGoodput,minGoodput,maxGoodput,flowCompTime,stdFlowCompTime,minFlowCompTime,maxFlowCompTime,avgDataSent,linkUtilization1,stdLinkUtilization1,minLinkUtilization1,maxLinkUtilization1,linkUtilization2,stdLinkUtilization2,minLinkUtilization2,maxLinkUtilization2,effectiveDelay,jitterRTT,queuingDelay1,stdQueuingDelay1,minQueuingDelay1,maxQueuingDelay1,queuingDelay2,stdQueuingDelay2,minQueuingDelay2,maxQueuingDelay2,packetLoss,stdPktLoss,minPktLoss,maxPktLoss
0,42653,150,1.745564937695694,0.17174069619320406,1.5738242415024901,1.917305633888898,1.6969664469531511,0.16719322206679757,1.5297732248863536,1.8641596690199487,483.81135341428575,50.676307378063925,433.1350460362218,534.4876607923496,52656.96121599999,93.17822355299174,13.950087344237152,79.22813620875459,100,93.23394752510967,13.854723012398372,79.3792245127113,100,150.66543969009004,0.38674129904689425,0.8255396900900901,0.6218852780432239,0.20365441204686618,1.447424968133314,0.8863445102702703,0.593728632175367,0.2926158780949033,1.4800731424456373,0.5420828385518953,0.21636908878146427,0.32571374977043105,0.7584519273333596
1,42653,155,1.731241558816597,0.15478236991460048,1.5764591889019965,1.8860239287311975,1.683084688417139,0.15072484769569544,1.5323598407214436,1.8338095361128346,486.99140103333326,46.05123938391703,440.9401616494162,533.0426404172503,52666.538975999996,91.68181074672947,17.24123784365749,74.44057290307198,100,91.41400871332418,17.294723914024832,74.11928479929935,100,155.71901857403506,0.3730644057223922,0.8791185740350878,0.6107899849558733,0.2683285890792144,1.489908558990961,0.7820281712280701,0.5865266090217502,0.19550156220631987,1.3685547802498204,0.5016025502914949,0.16248690428449988,0.33911564600699506,0.6640894545759948
2,42653,160,1.7333035171879652,0.1565767158136453,1.5767268013743199,1.8898802330016105,1.685081362286886,0.152415402712817,1.532665959574069,1.8374967649997032,486.4142264301588,46.385174844342146,440.02905158581666,532.799401274501,52658.19577600001,92.94604920638916,15.012552877715281,77.93349632867388,100,92.98259425245195,15.00413673488291,77.97845751756904,100,160.59617801645794,0.3699954394904968,0.7562780164579608,0.6082725043025534,0.14800551215540736,1.3645505207605142,0.8252405237924867,0.5711424465905307,0.254098077201956,1.3963829703830175,0.5253885019136505,0.20312163923547952,0.32226686267817095,0.72851014114913
3,42653,165,1.7317053061847851,0.15416382388992642,1.5775414822948588,1.8858691300747115,1.6832581263158382,0.15037065510160172,1.5328874712142364,1.83362878141744,486.7557343666667,45.74661025823826,441.0091241084284,532.5023446249049,52659.729856000005,94.25715264887872,12.484109222928483,81.77304342595023,100,94.35074142087424,12.520587493743989,81.83015392713025,100,165.6570742364963,0.3414120640679876,0.8171742364963505,0.5843047698487415,0.232869466647609,1.401479006345092,0.872790002919708,0.6169246044620169,0.2558653984576911,1.489714607381725,0.5487870775409558,0.1900528682105399,0.3587342093304159,0.7388399457514957
4,42653,170,1.7312418855522043,0.15488644041748667,1.5763554451347175,1.886128325969691,1.6828726659838436,0.15093684154502132,1.5319358244388221,1.833809507528865,487.0032264301587,46.0762521281211,440.9269743020376,533.0794785582798,52667.311264,92.34304742804781,15.971926168096502,76.37112125995131,100,92.47531418082048,15.967002233482972,76.5083119473375,100,170.61923049203537,0.39900828610554856,0.7793304920353984,0.6316710268055294,0.14765946522986895,1.4110015188409277,0.862234121061947,0.6147731636039255,0.24746095745802144,1.4770072846658726,0.5562325771855877,0.18030854174672914,0.37592403543885855,0.7365411189323169
5,42653,175,1.7287869672563752,0.15029396821602006,1.5784929990403551,1.8790809354723952,1.680464402546343,0.14650446580087628,1.5339599367454668,1.8269688683472194,487.54687722380953,44.75679010547877,442.79008711833075,532.3036673292883,52676.96067199999,93.91848195471579,13.150393068443632,80.76808888627215,100,93.98904318293195,13.189964617111064,80.79907856582089,100,175.64261067495426,0.3543532328696943,0.802710674954296,0.5952757620378116,0.20743491291648442,1.3979864369921078,0.8658201974405848,0.6108002719212694,0.2550199255193154,1.4766204693618543,0.5239707544111128,0.16538593463795223,0.3585848197731606,0.6893566890490651
6,42653,180,1.709845828270517,0.12691110149814747,1.5829347267723695,1.8367569297686643,1.6618134175964718,0.12400820937118401,1.5378052082252878,1.785821626967656,491.9172899222224,38.296662728871254,453.62062719335114,530.2139526510937,52683.45776000001,93.36815046668804,15.331605733220705,78.03654473346734,100,93.46929028637454,15.199987876867793,78.26930240950675,100,180.62960518260869,0.3296826801332768,0.7897051826086956,0.5741800067341946,0.21552517587450104,1.36388518934289,0.889536463768116,0.6038174653053177,0.28571899846279836,1.4933539290734337,0.5623026410217904,0.178777420674807,0.3835252203469834,0.7410800616965973
7,42653,185,1.7164010273553447,0.13767406054624848,1.5787269668090962,1.8540750879015933,1.6680537066289873,0.1346219027011559,1.5334318039278314,1.8026756093301433,490.6251629380953,41.52633191427444,449.0988310238208,532.1514948523698,52692.90547199999,94.27550237008425,13.129297505412474,81.14620486467177,100,94.21348598298451,13.180926092862082,81.03255989012243,100,185.7578487119266,0.3860147495134539,0.9179487119266055,0.621300852657919,0.29664785926868653,1.5392495645845246,0.862990866788991,0.6185086430434594,0.24448222374553152,1.4814995098324504,0.549948961436995,0.14065648530034203,0.409292476136653,0.690605446737337
8,42653,190,1.7173824432469575,0.13973827724562443,1.5776441660013332,1.857120720492582,1.669026373661041,0.13652485019873722,1.5325015234623036,1.8055512238597782,490.3605438904762,42.16880647617692,448.19173741429927,532.5293503666531,52683.581504,94.60707488036527,12.021223030517284,82.58585184984798,100,94.64766585408198,11.97608445534282,82.67158139873916,100,190.69834749722736,0.3902088882571877,0.8584474972273568,0.6246670219062236,0.23378047532113322,1.4831145191335804,0.8621093382624769,0.5993591011289016,0.26275023713357537,1.4614684393913784,0.5732402486937042,0.17726305273093773,0.3959771959627664,0.7505033014246418
9,42653,195,1.7088786618683869,0.13024927144494017,1.5786293904234467,1.839127933313327,1.6607006540210034,0.12736325269630921,1.5333374013246943,1.7880639067173125,492.5214803984126,39.80282293204183,452.7186574663708,532.3243033304544,52698.11651200001,93.18612770892209,15.24587166321995,77.94025604570214,100,93.25043092107305,15.238156897186466,78.01227402388658,100,195.68218285920577,0.4097766632950768,0.8422828592057762,0.6401380033204401,0.20214485588533604,1.4824208625262163,0.8480825992779784,0.5943011341652492,0.25378146511272914,1.4423837334432275,0.556783450510066,0.14572238495173473,0.4110610655583312,0.7025058354618007
10,42653,200,1.7124378806934801,0.12875343818474913,1.583684442508731,1.8411913188782292,1.6641804372426618,0.12580772318269165,1.5383727140599701,1.7899881604253536,491.38611531904763,38.953346117973844,452.43276920107377,530.3394614370214,52696.79945600001,93.75401988675289,14.332520693915862,79.42149919283702,100,93.76054876675782,14.4438115007449,79.31673726601292,100,200.6530098627737,0.4030372792234116,0.8131098627737227,0.6348521711575181,0.17825769161620453,1.447962033931241,0.8428444729927006,0.6073218239071455,0.2355226490855551,1.450166296899846,0.5240040738870195,0.1493002525936113,0.37470382129340823,0.6733043264806309
11,42653,205,1.6982295353728443,0.11627025740806465,1.5819592779647795,1.814499792780909,1.6503299929918642,0.11379452845343074,1.5365354645384335,1.764124521445295,495.0112264301587,35.6735059865646,459.3377204435941,530.6847324167233,52699.32543999999,94.45318371205481,13.387395797100469,81.06578791495434,100,94.29739923827762,13.573740801521403,80.72365843675621,100,205.67911818637205,0.34617689818946246,0.8392181863720073,0.5883679955516489,0.2508501908203584,1.4275861819236562,0.8233411653775322,0.6158592491971653,0.20748191618036693,1.4392004145746975,0.5588117971280099,0.14907608020276833,0.4097357169252416,0.7078878773307782
12,42653,210,1.6938524520439868,0.11159537672780258,1.5822570753161842,1.8054478287717894,1.646100104467809,0.10920794490944429,1.5368921595583647,1.7553080493772533,496.06324230317466,34.128109784302694,461.93513251887197,530.1913520874773,52696.502111999995,94.59225805155884,13.420024222131866,81.17223382942697,100,94.51135034537184,13.3445306653429,81.16681968002894,100,210.6276325604436,0.3343040192297374,0.7877325604436229,0.5781902967274182,0.20954226371620477,1.3659228571710411,0.8032515785582256,0.6163861455142481,0.1868654330439775,1.4196377240724738,0.5445980125985586,0.13582538485524653,0.408772627743312,0.6804233974538051
13,42653,215,1.6942859024171197,0.11621980387622032,1.5780660985408994,1.81050570629334,1.6463827384826548,0.11337648400132125,1.5330062544813337,1.759759222483976,496.05413119206355,35.50481311588317,460.5493180761804,531.5589443079467,52689.036896000005,94.90700228485974,12.472719207230728,82.43428307762902,100,94.94398991079761,12.303372777483819,82.6406171333138,100,215.6782319078067,0.3888138843025612,0.8383319078066914,0.6235494241057112,0.2147824837009802,1.4618813319124027,0.7214054066914498,0.5618940941271892,0.15951131256426065,1.283299500818639,0.5405308940984036,0.1638069825231816,0.376723911575222,0.7043378766215852
14,42653,220,1.6971057775294158,0.11719701319494975,1.579908764334466,1.8143027907243656,1.6489881411302922,0.1146407262223221,1.53434741490797,1.7636288673526144,495.4461311920635,36.10470646296196,459.3414247291015,531.5508376550255,52705.54710399999,93.5328895243429,14.90022398598859,78.63266553835432,100,93.59658443057002,14.879677081447218,78.7169073491228,100,220.66592892823317,0.41826008873909326,0.8260289282331512,0.6467303060311123,0.17929862220203896,1.4727592342642635,0.7615601777777778,0.5655888169653707,0.19597136081240718,1.3271489947431485,0.5364726795101681,0.15952441691203792,0.3769482625981302,0.695997096422206
15,42653,225,1.6998426120978307,0.12369409371260436,1.5761485183852264,1.823536705810435,1.6518029690170188,0.12060387545809034,1.5311990935589286,1.772406844475109,494.8161311920634,38.009604540174195,456.80652665188916,532.8257357322376,52693.827712,93.94812173396804,13.813881888951839,80.1342398450162,100,93.89441588927626,13.82687164702363,80.06754424225264,100,225.63242086153844,0.358330861142886,0.7925208615384614,0.5986074349211581,0.19391342661730326,1.3911282964596194,0.726811241025641,0.5829384089721071,0.14387283205353385,1.3097496499977481,0.5261423347716199,0.10898411079958349,0.4171582239720364,0.6351264455712033
16,42653,230,1.6879675761293567,0.11305378466548013,1.5749137914638764,1.8010213607948369,1.640523339243864,0.11026071197881271,1.5302626272650515,1.7507840512226767,497.88084547777777,34.7949689690868,463.08587650869094,532.6758144468646,52698.086176,94.01800270201512,14.359950827457112,79.65805187455801,100,93.80827065478088,14.335294855640576,79.4729757991403,100,230.50625306666666,0.27822060314798835,0.6663530666666666,0.5274662104324698,0.13888685623419683,1.1938192770991365,0.7941477743589743,0.644060319766235,0.1500874545927393,1.4382080941252093,0.5426817550218007,0.1590583029011313,0.3836234521206694,0.701740057922932
17,42653,235,1.7089296005953911,0.13870780773585287,1.5702217928595383,1.847637408331244,1.66007465277962,0.13474895211291027,1.5253257006667096,1.7948236048925303,493.1423851603175,42.27457855411004,450.8678066062074,535.4169637144275,52723.842272,92.85007307295581,15.122165385378171,77.72790768757764,100,93.00099415944,15.037274379219658,77.96371978022034,100,235.548250267148,0.42683025117282675,0.7083502671480144,0.653322471045371,0.05502779610264341,1.3616727381933855,0.7830305732851984,0.5588516194155962,0.22417895386960218,1.3418821927007947,0.5316964884717948,0.1614585549450679,0.37023793352672696,0.6931550434168627
18,42653,240,1.684226348861896,0.11273332366052072,1.5714930252013752,1.7969596725224168,1.636298410330204,0.11015707756746228,1.5261413327627418,1.7464554878976664,499.10444865238094,34.86754726663887,464.23690138574204,533.9719959190198,52710.72448,94.15106759629407,13.29591229252295,80.85515530377111,100,94.06529490677802,13.411565133586201,80.65372977319183,100,240.60618362136282,0.3503519231713015,0.7662836213627993,0.5919053329471734,0.17437828841562586,1.3581889543099726,0.709926541436464,0.6193967532745622,0.09052978816190183,1.3293232947110263,0.5407468534575004,0.12538578941757572,0.4153610640399247,0.6661326428750761
19,42653,245,1.7006338240630623,0.12741430551085703,1.5732195185522053,1.8280481295739193,1.6527471805869478,0.12430522953700679,1.528441951049941,1.7770524101239547,495.00108357301593,38.98907820083519,456.01200537218074,533.9901617738511,52721.668448,93.83441864307552,14.217411858404756,79.61700678467076,100,93.47264276205632,14.524101436596458,78.94854132545987,100,245.53179528759122,0.21316463513035122,0.691895287591241,0.4616975580727645,0.23019772951847645,1.1535928456640054,0.7116071240875912,0.6529926889846844,0.05861443510290676,1.3645998130722756,0.5500110394602701,0.22679196844244565,0.32321907101782443,0.7768030079027157
20,42653,250,1.6714718595370532,0.09288861338839981,1.5785832461486535,1.764360472925453,1.6241334001259538,0.09076681459384765,1.5333665855321061,1.7149002147198014,502.29030579523805,29.11465269048153,473.1756531047565,531.4049584857196,52722.299008,94.01458042024221,14.356121315614779,79.65845910462744,100,93.97892567222902,14.638901028400932,79.34002464382809,100,250.48823507816513,0.3391077926408388,0.6483350781651376,0.5823296254191789,0.0660054527459587,1.2306647035843166,0.6887742708256881,0.5884069308187756,0.1003673400069125,1.2771812016444637,0.5003645433517332,0.1177823691513888,0.3825821742003444,0.618146912503122
21,42653,255,1.676472848417141,0.11150722682054538,1.5649656215965955,1.7879800752376864,1.628660057527872,0.10859133089742613,1.5200687266304458,1.7372513884252982,501.4929565888889,35.13337075527105,466.3595858336178,536.6263273441599,52719.940224,92.66314799439066,16.03264875670491,76.63049923768574,100,92.68079269146301,16.05364804863622,76.62714464282679,100,255.555483724237,0.3573857866146367,0.7155837242369838,0.5978175194945694,0.1177662047424144,1.3134012437315532,0.6124534807899461,0.5606048886255952,0.05184859216435089,1.1730583694155414,0.4970840824914796,0.10949465723695902,0.3875894252545206,0.6065787397284387
22,42653,260,1.6747311075550353,0.106172119373476,1.5685589881815594,1.7809032269285112,1.6265757596492307,0.10327616614096473,1.523299593508266,1.7298519257901954,501.92640103333326,33.443516911934076,468.4828841213992,535.3699179452674,52733.796192,92.55745303582968,16.480647121369017,76.07680591446066,100,92.40419094294701,16.371747542406855,76.03244340054016,100,260.4804125046595,0.3304136397869134,0.6405125046594983,0.5748161791276553,0.06569632553184301,1.2153286837871535,0.6928210810035842,0.6205344389096168,0.0722866420939674,1.313355519913201,0.4704265542318476,0.09449122550095664,0.37593532873089097,0.5649177797328042
23,42653,265,1.6585509968355847,0.09888663322336128,1.5596643636122234,1.757437630058946,1.6107409404096131,0.09627518613083666,1.5144657542787765,1.7070161265404498,506.5240359539683,31.518565168156382,475.0054707858119,538.0426011221247,52729.82751999999,93.18023651805878,15.05002773245312,78.13020878560566,100,93.29112230569493,15.108897209122727,78.1822250965722,100,265.49653765797103,0.3851644188320306,0.6566376579710145,0.620616160627512,0.03602149734350246,1.2772538185985265,0.6529548057971014,0.5520742086265609,0.10088059717054054,1.2050290144236624,0.4826108935918297,0.10021932755267088,0.3823915660391588,0.5828302211445006
24,42653,270,1.659876264751331,0.09586199868726339,1.5640142660640677,1.7557382634385943,1.6123017889964872,0.09350730073733159,1.5187944882591558,1.7058090897338187,505.9856391285714,30.453403070977632,475.53223605759376,536.439042199549,52728.280159999995,94.318408719801,13.45140710251417,80.86700161728683,100,94.1513593195601,13.590594772567709,80.56076454699239,100,270.4165733554328,0.2536017144015902,0.5766733554327809,0.5035888346673233,0.07308452076545757,1.0802621901001042,0.6883913546961326,0.5984375729274543,0.0899537817686783,1.2868289276235867,0.4885478545001507,0.1318442008038027,0.356703653696348,0.6203920553039535
25,42653,275,1.6548376091219257,0.09383679600996232,1.5610008131119633,1.748674405131888,1.6071052679466011,0.09146189222887495,1.5156433757177261,1.6985671601754762,507.42030579523805,30.12133787443704,477.29896792080103,537.5416436696751,52723.082112,91.25616563319304,18.65325859864361,72.60290703454942,100,91.00395262025718,18.717490607040236,72.28646201321695,100,275.3900520168421,0.28014342412076576,0.5501520168421052,0.5292857679182096,0.02086624892389566,1.079437784760315,0.6493577656140351,0.6331453174824142,0.016212448131620927,1.2825030830964494,0.4726231084348817,0.09693662190199705,0.37568648653288467,0.5695597303368788
26,42653,280,1.651450499231193,0.08910724018298774,1.5623432590482051,1.7405577394141807,1.604160286045777,0.08700816530664969,1.5171521207391274,1.6911684513524268,508.22733754126983,28.696582722425273,479.53075481884457,536.9239202636951,52715.74531200001,93.19819699119269,15.54610559046191,77.65209140073078,100,93.29448097824772,15.46366700100054,77.83081397724717,100,280.4243867920721,0.2795078158302699,0.5844867920720721,0.5286849873320338,0.05580180474003826,1.113171779404106,0.5992745052252252,0.5401617776058635,0.059112727619361705,1.1394362828310887,0.5047454844929739,0.09704380760125308,0.40770167689172077,0.6017892920942269
27,42653,285,1.646483172078131,0.08643406045708717,1.5600491116210438,1.7329172325352182,1.5996259405274584,0.08413525632856862,1.5154906841988898,1.683761196856027,509.60960738253976,27.70201628614076,481.907591096399,537.3116236686806,52710.28912,94.64905655790044,12.936672485884435,81.71238407201601,100,94.51627149922696,12.78129885062067,81.73497264860629,100,285.3481767852125,0.23682045704565116,0.5082767852125692,0.4866420214548404,0.021634763757728825,0.9949188066674097,0.5993597397412199,0.5916063700306095,0.007753369710610469,1.1909661097718294,0.5003188883888128,0.10068332646498616,0.3996355619238266,0.6010022148537989
28,42653,290,1.6449932782004548,0.08966292657653031,1.5553303516239245,1.7346562047769851,1.5972916234426855,0.08721564090662014,1.5100759825360655,1.6845072643493055,510.4253851603175,28.934668433145095,481.4907167271724,539.3600535934626,52734.400864,93.26264006638071,14.652471019378668,78.61016904700205,100,93.26726094995581,14.608932151851883,78.65832879810392,100,290.354263353902,0.2609645466402542,0.5143633539019964,0.5108468915832377,0.003516462318758684,1.025210245485234,0.6059488638838475,0.6083590166704952,0,1.2143078805543426,0.4840832499364144,0.10120510246080115,0.3828781474756132,0.5852883523972155
29,42653,295,1.6319908732865656,0.07747916100227509,1.5545117122842904,1.7094700342888407,1.5846887872846407,0.07533786874691326,1.5093509185377274,1.660026656031554,514.0046391285713,25.301594902632242,488.70304422593904,539.3062340312035,52724.219359999996,93.72164938611783,13.978767959005284,79.74288142711255,100,93.72749036991819,13.986460894444157,79.74102947547402,100,295.3981874812386,0.3295540505711992,0.5582874812386156,0.5740679842764286,0,1.1323554655150443,0.5634594739526412,0.5595991942160619,0.0038602797365793196,1.123058668168703,0.4706595859959045,0.08111687495165483,0.3895427110442497,0.5517764609475594
30,42653,300,1.6429124458571351,0.09649569166072886,1.5464167541964062,1.739408137517864,1.5955125252513334,0.09370107840445159,1.5018114468468817,1.689213603655785,511.28198833492064,31.514207032719177,479.76778130220146,542.7961953676398,52728.094207999995,91.74296160674143,16.536100608707258,75.20686099803417,100,91.86744369648099,16.529215339351932,75.33822835712905,100,300.3726688691358,0.314492785369948,0.5327688691358025,0.5607965632651031,0,1.0935654324009056,0.48576221234567896,0.5212209994037664,0,1.0069832117494455,0.45976508472386557,0.09919750363976287,0.3605675810841027,0.5589625883636284


==> Data/results_parkingLot_LN_red_150_to_300_mlBeta_TM.csv <==
SimNumber,randomSeed,RTT,avgThroughput,stdThroughput,minThroughput,maxThroughput,avgGoodput,stdGoodput,minGoodput,maxGoodput,flowCompTime,stdFlowCompTime,minFlowCompTime,maxFlowCompTime,avgDataSent,linkUtilization1,stdLinkUtilization1,minLinkUtilization1,maxLinkUtilization1,linkUtilization2,stdLinkUtilization2,minLinkUtilization2,maxLinkUtilization2,effectiveDelay,jitterRTT,queuingDelay1,stdQueuingDelay1,minQueuingDelay1,maxQueuingDelay1,queuingDelay2,stdQueuingDelay2,minQueuingDelay2,maxQueuingDelay2,packetLoss,stdPktLoss,minPktLoss,maxPktLoss
0,42653,150,1.6697418294613993,0.21773085659985397,1.4520109728615453,1.8874726860612532,1.6237231011212185,0.21173223460374269,1.4119908665174759,1.8354553357249612,506.5277913650794,72.23948125818015,434.28831010689925,578.7672726232595,52293.88598400001,88.4554488235112,13.723902920646308,74.7315459028649,100,88.27689937833671,13.755275420609442,74.52162395772727,100,149.86266086848144,0.0016939092199789157,0.022760868481469337,0.0411571284224142,0,0.06391799690388354,0.020265351262709085,0.038563442824822804,0,0.05882879408753189,0.946809944055193,0.14216760417290597,0.8046423398822871,1.088977548228099
1,42653,155,1.6619303836290285,0.21832804531556602,1.4436023383134624,1.8802584289445945,1.6161256514126698,0.21231323825328935,1.4038124131593805,1.8284388896659591,509.06150565079366,73.10814650188618,435.95335914890745,582.1696521526799,52295.34297599999,87.93938804225806,14.485549702519313,73.45383833973875,100,87.69977997330425,14.570326936450288,73.12945303685396,100,154.86208999546776,0.0016538428833782325,0.02218999546778893,0.04066746713748495,0,0.06285746260527389,0.01957044998381353,0.0376708582139961,0,0.057241308197809634,0.9034017209399886,0.1337541615788905,0.7696475593610981,1.0371558825188791
2,42653,160,1.6567633126918135,0.2165567756255293,1.4402065370662842,1.8733200883173429,1.6110990144037782,0.2105908253548764,1.4005081890489017,1.8216898397586547,510.7410294603175,73.39716709088442,437.3438623694331,584.138196551202,52308.817728,88.3916085729611,13.809111586903157,74.58249698605795,100,88.21695154047954,13.638978242908822,74.57797329757072,100,159.86147956102295,0.0015834955720337553,0.021579561022984788,0.039793159864905295,0,0.061372720887890087,0.019019768209776626,0.037696903090679044,0,0.05671667130045567,0.8893774509255886,0.12048724925147308,0.7688902016741155,1.0098647001770618
3,42653,165,1.6638498730179747,0.22047295273969028,1.4433769202782845,1.884322825757665,1.617988969996268,0.2143988857733954,1.4035900842228726,1.8323878557696633,508.9389500952381,74.43261775265694,434.5063323425812,583.371567847895,52315.46761600001,88.63612157591999,13.444933374750569,75.19118820116941,100,88.6174046719499,13.324342348434383,75.29306232351551,100,164.8601887873098,0.0014402151109837403,0.020288787309809,0.03795016615225681,0,0.05823895346206581,0.018168147620589187,0.037255399526882484,0,0.05542354714747167,0.8404170356907844,0.10464135549380525,0.7357756801969791,0.9450583911845897
4,42653,170,1.6338742169688993,0.20241385024117964,1.4314603667277197,1.836288067210079,1.5888382336988076,0.19683712516161625,1.3920011085371913,1.785675358860424,516.8630294603175,69.76523619652478,447.09779326379277,586.6282656568424,52314.373663999984,88.72877095670425,12.705768825985325,76.02300213071892,100,88.63189908479355,12.570242682230196,76.06165640256334,100,169.8604818276762,0.0014868660330876464,0.020581827676240214,0.03855990188120035,0,0.05914172955744056,0.018798015665796346,0.037177077141754056,0,0.055975092807550406,0.8246261746009471,0.11636235093607633,0.7082638236648708,0.9409885255370234
5,42653,175,1.651530290312089,0.21495564334277545,1.4365746469693135,1.8664859336548645,1.6060069174727922,0.2090333019621699,1.3969736155106223,1.8150402194349622,512.3734421587301,73.16002987107426,439.21341228765584,585.5334720298043,52321.11075199999,88.25771173590223,12.989336055644442,75.26837568025779,100,88.09587074221358,13.026437296600651,75.06943344561293,100,174.8600614645309,0.0014414950331684748,0.02016146453089245,0.03796702560339235,0,0.058128490134284796,0.018128402745995423,0.03584643607398393,0,0.05397483881997936,0.75762016199662,0.10594637393703664,0.6516737880595833,0.8635665359336566
6,42653,180,1.642106097304709,0.2063443778380379,1.4357617194666712,1.8484504751427469,1.596841595435033,0.2006590970404089,1.396182498394624,1.797500692475442,514.664092952381,70.78001529232719,443.8840776600538,585.4441082447082,52324.340192,87.76063259376862,13.717532999781191,74.04309959398742,100,87.62789062935327,13.75581017719355,73.87208045215972,100,179.85902015614832,0.001361396327075018,0.019120156148340922,0.03689710458931923,0,0.056017260737660154,0.01763318672739102,0.03535510162298008,0,0.0529882883503711,0.7341048405218212,0.1030396697783028,0.6310651707435184,0.837144510300124
7,42653,185,1.6388096780807158,0.2047356072758585,1.4340740708048574,1.8435452853565741,1.5936353325589103,0.19909446244592405,1.3945408701129862,1.7927297950048344,515.6600294603174,70.56703492175345,445.09299453856397,586.2270643820709,52330.110559999994,87.71423302319414,13.660221597155637,74.0540114260385,100,87.505637869833,13.644886980134524,73.86075088969847,100,184.8584235029278,0.001323016195094343,0.018523502927781394,0.03637328958307859,0,0.05489679251085998,0.01647850097592713,0.03434643809301709,0,0.05082493906894422,0.7143304063937507,0.1019685495124309,0.6123618568813198,0.8162989559061815
8,42653,190,1.6394885420317231,0.20460561286363177,1.4348829291680913,1.8440941548953549,1.5942946552204469,0.19896795239786857,1.3953267028225782,1.7932626076183156,515.4680612063491,70.50061449313091,444.96744671321824,585.9686756994801,52333.740224,87.68325761919438,13.632614728460174,74.05064289073421,100,87.40077244402735,13.561417850729955,73.8393545932974,100,189.85788014206582,0.0012884802252673745,0.017980142065819483,0.03589540674330816,0,0.05387554880912765,0.015771380905832518,0.03345488664632784,0,0.04922626755216036,0.6891273179425779,0.09412943433444812,0.5949978836081298,0.783256752277026
9,42653,195,1.6517852258554038,0.21244956486936628,1.4393356609860375,1.86423479072477,1.606251436291354,0.20659521282849644,1.3996562234628576,1.8128466491198505,512.2349342222221,72.54899916889035,439.6859350533318,584.7839333911124,52334.45267199999,87.3989390223367,13.66457689003942,73.73436213229729,100,87.23633634643514,13.74175758800627,73.49457875842887,100,194.85708880677745,0.0011860767139582858,0.01718880677745194,0.034439464484199364,0,0.0516282712616513,0.015572707722385141,0.032777908238611,0,0.04835061596099614,0.6350644638674817,0.08849920648816136,0.5465652573793204,0.7235636703556431
10,42653,200,1.6412382259094014,0.2054787511407112,1.4357594747686901,1.8467169770501126,1.5959943263301295,0.19981635997498784,1.3961779663551417,1.7958106863051173,515.0352993015872,70.92404405294968,444.1112552486375,585.9593433545369,52336.46009600001,87.23638384218049,13.842707730255377,73.39367611192512,100,87.1194568688527,13.852290453356781,73.26716641549591,100,199.85670545631697,0.0011406797247253727,0.016805456316986035,0.03377395038673326,0,0.0505794067037193,0.015408348164988633,0.03221809362389848,0,0.047626441788887114,0.6224146860100377,0.08554525044954733,0.5368694355604904,0.707959936459585
11,42653,205,1.6380576797184458,0.20513845674034056,1.4329192229781054,1.8431961364587863,1.592900263997462,0.19948527714661501,1.3934149868508472,1.792385541144077,516.0716326349205,70.91579228214783,445.1558403527727,586.9874249170684,52341.83327999999,87.2520354619848,13.608074202843168,73.64396125914163,100,87.14769414921541,13.692010730974763,73.45568341824065,100,204.85618083675465,0.0011437384464811995,0.01628083675464321,0.033819202333605296,0,0.050100039088248505,0.014750279569892473,0.03174477134690215,0,0.04649505091679462,0.6119631353823001,0.08238928677909557,0.5295738486032044,0.6943524221613957
12,42653,210,1.638994655183209,0.20264682144920615,1.436347833734003,1.8416414766324152,1.5938108040493384,0.19706221772920593,1.3967485863201325,1.7908730217785442,515.6153469206349,70.2013408905523,445.41400603008265,585.8166878111872,52345.23823999999,87.15055440271759,13.73336770304243,73.41718669967516,100,87.07012092733979,13.743068574830355,73.32705235250943,100,209.8554868673835,0.001065168916139016,0.015586867383512547,0.03263692565391448,0,0.04822379303742703,0.014135283154121865,0.030543245516235135,0,0.044678528670357,0.5818472976837759,0.08236090133487789,0.49948639634889797,0.6642081990186537
13,42653,215,1.6235583206166972,0.19449742038271786,1.4290609002339794,1.8180557409994151,1.5787993254020825,0.1891373991143608,1.3896619262877217,1.7679367245164432,519.9497596190475,68.38035072125972,451.5694088977878,588.3301103403072,52345.49280000001,86.67774911286324,14.321579585384747,72.3561695274785,100,86.60020707453053,14.151663842682938,72.4485432318476,100,214.85504352941177,0.00103104780169697,0.015143529411764707,0.032109933069022406,0,0.047253462480787115,0.01414342081447964,0.031161285119633276,0,0.04530470593411291,0.5846733247968021,0.0776095125387572,0.5070638122580449,0.6622828373355594
14,42653,220,1.6428235445260915,0.20712417136340427,1.4356993731626873,1.8499477158894957,1.5975318636614255,0.20141491970729203,1.3961169439541334,1.7989467833687176,514.8479183492065,71.8480614017747,442.99985694743174,586.6959797509811,52348.787295999995,86.99880395540842,13.702758623834402,73.29604533157402,100,86.8551048506765,13.632471419544181,73.22263343113232,100,219.85462439297328,0.0009674768249645152,0.014724392973324658,0.031104289494612074,0,0.045828682467936734,0.01356679245283019,0.030244837345490348,0,0.04381162979832054,0.5467958178495705,0.0678073530607346,0.47898846478883594,0.6146031709103051
15,42653,225,1.6309485466947224,0.20236012120061714,1.4285884254941053,1.8333086678953396,1.5859840823083131,0.19678179948070434,1.3892022828276087,1.7827658817890175,518.2420294603174,70.81900482454384,447.4230246357736,589.0610342848613,52347.165920000014,86.60269166480396,13.96891728282624,72.63377438197772,100,86.48141834693152,13.982386254458147,72.49903209247337,100,224.85414593590158,0.0009421614382359678,0.014245935901586274,0.03069464836475731,0,0.044940584266343585,0.012964734218193592,0.029340442997176624,0,0.042305177215370214,0.5390098530970395,0.06725513938718325,0.4717547137098563,0.6062649924842227
16,42653,230,1.6289014327316578,0.2000308420002945,1.4288705907313632,1.8289322747319523,1.5839941590115074,0.19451736812614814,1.3894767908853594,1.7785115271376555,518.7518072380952,70.29747629147828,448.45433094661695,589.0492835295735,52349.513439999995,86.86036729116236,13.31893324618342,73.54143404497894,100,86.73624872097807,13.29998453392741,73.43626418705065,100,229.8540749885956,0.0009233099171522485,0.014174988595633757,0.030386015157508932,0,0.04456100375314269,0.01299944477028348,0.029331685188290414,0,0.042331129958573896,0.5226685956269882,0.06481074901910026,0.4578578466078879,0.5874793446460884
17,42653,235,1.6423297523040412,0.20492742592527832,1.437402326378763,1.8472571782293195,1.5970501357897184,0.19927736469648125,1.3977727710932373,1.7963275004861996,514.8413151746032,70.9429722821445,443.8983428924587,585.7842874567477,52353.71062400001,87.12146362375861,13.322622382110046,73.79884124164857,100,87.0448494304856,13.396773938124664,73.64807549236093,100,234.8539087792719,0.00088301619880226,0.014008779271892424,0.02971558848150879,0,0.043724367753401217,0.012713561167595932,0.02816306440170999,0,0.04087662556930592,0.4872400530057276,0.06279480223560088,0.42444525077012674,0.5500348552413284
18,42653,240,1.6348859203266057,0.20948017477965392,1.4254057455469518,1.8443660951062597,1.5898096686357563,0.2037022773046687,1.3861073913310877,1.793511945940425,517.7727754920636,72.91086144367354,444.8619140483901,590.6836369357371,52368.75824,85.79248931320606,14.817807849942334,70.97468146326372,100,85.71066229323894,15.080193109165554,70.63046918407339,100,239.85303770038414,0.0008521432849958985,0.013137700384122918,0.02919149336700707,0,0.042329193751129986,0.012106755441741356,0.02724883129931167,0,0.03935558674105302,0.4772169985020499,0.06378201106558168,0.4134349874364682,0.5409990095676316
19,42653,245,1.6230931268065407,0.19808610561421164,1.4250070211923291,1.8211792324207523,1.57834378081007,0.19262425306584985,1.3857195277442202,1.7709680338759197,520.6767596190476,69.99061620491509,450.6861434141325,590.6673758239627,52369.045311999995,86.22322232208484,14.165348633068184,72.05787368901665,100,86.2282644882321,14.16585920595204,72.06240528228005,100,244.85257323910935,0.0008236150027161762,0.012673239109390125,0.028698693397370932,0,0.04137193250676106,0.012183315908357535,0.02756968096892914,0,0.03975299687728667,0.4717375272775059,0.061846965374011194,0.4098905619034947,0.5335844926515171
20,42653,250,1.6304057515955217,0.20543795906025486,1.4249677925352668,1.8358437106557766,1.5854546762146173,0.19977273834633513,1.385681937868282,1.7852274145609526,519.006346920635,72.17870472288907,446.82764219774594,591.185051643524,52376.96131199999,85.61712388720672,14.966526322450825,70.65059756475588,100,85.51714840371858,15.119676170180046,70.39747223353854,100,249.85247602042116,0.0008030829215770109,0.012576020421186983,0.0283387177122946,0,0.040914738133481586,0.011252176132737714,0.02654531318046564,0,0.037797489313203356,0.4421750384765071,0.054107682316155536,0.38806735616035154,0.4962827207926626
21,42653,255,1.6254212215038377,0.19891854922473506,1.4265026722791028,1.8243397707285727,1.5806083849746102,0.19343380550105008,1.3871745794735602,1.7740421904756603,520.1331723174603,70.6255801234544,449.50759219400595,590.7587524409147,52378.24326399999,85.05360410637651,16.10626181209771,68.9473422942788,100,84.93367006189449,16.092536834641958,68.84113322725253,100,254.85223656637172,0.0007572056781215858,0.012336566371681417,0.027517370479784236,0,0.039853936851465654,0.011580318584070796,0.026497492926077566,0,0.038077811510148364,0.42889094139568207,0.05348478990277564,0.37540615149290646,0.4823757312984577
22,42653,260,1.631256582729268,0.20775014326567662,1.4235064394635915,1.8390067259949445,1.5862785791642386,0.20201843193518843,1.38426014722905,1.7882970110994272,519.2436326349207,73.40071450877316,445.84291812614754,592.6443471436938,52402.21462399999,84.91189806799233,16.01956030080762,68.8923377671847,100,84.83869780562046,16.001994650863946,68.8367031547565,100,259.85172259135373,0.0007158793558546472,0.01182259135373935,0.026755921883851837,0,0.03857851323759119,0.011465350583780374,0.02595781547274789,0,0.03742316605652826,0.40665053018050895,0.05444996559028687,0.3522005645902221,0.4611004957707958
23,42653,265,1.6015920664411432,0.20051067492460248,1.4010813915165408,1.8021027413657456,1.5574326486126113,0.19497857882239553,1.3624540697902159,1.7524112274350068,528.3507754920636,73.28910734424137,455.0616681478222,601.639882836305,52385.83116799999,84.63615259148914,15.2157262898373,69.42042630165184,99.85187888132643,84.5840102176458,15.277139358995225,69.30687085865057,99.86114957664103,264.8513505643284,0.0007406739361532727,0.011450564328405159,0.027215325391282387,0,0.03866588971968755,0.010544558666247247,0.02575216296764924,0,0.03629672163389649,0.41430827974639406,0.05763377300219031,0.35667450674420376,0.47194205274858436
24,42653,270,1.6130694657223457,0.2121413042599435,1.400928161462402,1.8252107699822893,1.568587022129351,0.20628415922190022,1.3623028629074507,1.7748711813512512,525.7579342222223,76.75459862859759,449.0033355936247,602.5125328508199,52404.13974400001,84.48479643739769,15.541324786038277,68.94347165135942,100,84.48669680580248,15.640002429048351,68.84669437675413,100,269.8511925782377,0.0006765085999238907,0.011292578237692068,0.026009778928780408,0,0.037302357166472476,0.010945725932894324,0.025615022213472633,0,0.03656074814636696,0.3917940837283645,0.05755065311122961,0.3342434306171349,0.4493447368395941
25,42653,275,1.611651783156601,0.2156425049966945,1.3960092781599065,1.8272942881532956,1.5672046293008375,0.20968632997062608,1.3575182993302115,1.7768909592714635,526.615838984127,78.16618868958619,448.4496502945408,604.7820276737132,52408.305216000015,84.102594248786,16.142760993622186,67.95983325516382,100,84.01355358986903,16.306640774203174,67.70691281566586,100,274.8507111014312,0.0006599007679590845,0.010811101431238333,0.025688533783756913,0,0.036499635214995246,0.010314454262601119,0.02494712438616943,0,0.03526157864877055,0.3893955811388829,0.06362128814624918,0.3257742929926337,0.4530168692851321
26,42653,280,1.60907916546115,0.2263077575887908,1.3827714078723592,1.8353869230499409,1.5647038168612375,0.2200586709864841,1.3446451458747535,1.7847624878477215,528.4748389841269,83.0884681287936,445.3863708553333,611.5633071129205,52388.63923200001,85.17279768048773,14.445716671211258,70.72708100927647,99.61851435169899,85.09778329409464,14.405057185022217,70.69272610907242,99.50284047911686,279.85048719602975,0.000623873425259222,0.010587196029776676,0.02497745834266047,0,0.035564654372437145,0.00955446153846154,0.02404782032838501,0,0.03360228186684655,0.3829498698399332,0.059807777441136994,0.3231420923987962,0.44275764728107014
27,42653,285,1.5949667110986563,0.21216513682443155,1.3828015742742248,1.8071318479230878,1.5509708156951723,0.20630010781798208,1.3446707078771902,1.7572709235131543,531.9842199365079,78.3788048247945,453.6054151117134,610.3630247613024,52408.578592,84.31722279542204,15.21383984273478,69.10338295268726,99.53106263815683,84.32016288226158,15.198681429860198,69.12148145240138,99.51884431212179,284.8503134679467,0.0006315765287585825,0.010413467946732735,0.025131186377859844,0,0.03554465432459258,0.009561033137194178,0.023669699921527933,0,0.03323073305872211,0.37778544920026275,0.07068271153517408,0.30710273766508867,0.4484681607354368
28,42653,290,1.5947110861104412,0.21560718278335073,1.3791039033270904,1.810318268893792,1.5507209278485823,0.20964612009867623,1.341074807749906,1.7603670479472586,532.4398866031746,79.96523672619173,452.4746498769829,612.4051233293663,52407.045119999995,84.02224352093303,15.606844709484298,68.41539881144874,99.62908823041732,83.95142025760421,15.564629682197127,68.38679057540709,99.51604993980133,289.8497200110803,0.0005846008405931801,0.009820011080332411,0.024178520231670313,0,0.03399853131200273,0.00923095106186519,0.023497087930382594,0,0.032728038992247785,0.3791372486061332,0.07304342943681581,0.3060938191693174,0.452180678042949
29,42653,295,1.5904200526021017,0.221901623795546,1.3685184288065557,1.8123216763976477,1.5465451866165119,0.21576485965440487,1.330780326962107,1.7623100462709167,534.7394897777779,83.29982410283857,451.4396656749393,618.0393138806164,52415.04470400001,84.39729885611071,14.823450902539161,69.57384795357154,99.22074975864987,84.346690117199,14.90356374578533,69.44312637141367,99.25025386298434,294.84926304971026,0.0005489526773280048,0.009363049710277526,0.02342973916474781,0,0.03279278887502533,0.008998255565721256,0.023096092592733083,0,0.03209434815845434,0.36319216580786085,0.07015642638924822,0.2930357394186126,0.4333485921971091
30,42653,300,1.5799740098696398,0.22455540785996042,1.3554186020096792,1.8045294177296003,1.536383162321677,0.21834180643817,1.3180413558835071,1.754724968759847,538.7938072380953,85.61200035253606,453.18180688555924,624.4058075906313,52420.07855999999,83.69568785430941,15.340033605038725,68.35565424927069,99.03572145934814,83.54340995856613,15.428595198389521,68.11481476017661,98.97200515695565,299.8488492822966,0.0005341812635805066,0.008949282296650717,0.023112361704953385,0,0.032061644001604106,0.00859224880382775,0.023010948894996584,0,0.03160319769882433,0.36155228808701106,0.08058991439370176,0.2809623736933093,0.44214220248071284


==> Data/rf_prediction_data_node_10_200to300_sizeshrinked.csv <==
T,G,P,E
200.001899,42,46,4
200.003356,42,46,4
200.009608,42,46,4
200.011059,42,46,4
200.016602,42,46,4
200.021701,42,46,4
200.022418,42,46,4
200.029601,42,46,4
200.03172,42,46,4
200.035417,42,46,4
200.038568,42,46,4
200.041846,42,46,4
200.048537,42,46,4
200.050817,42,46,4
200.054991,42,46,4
200.057347,42,46,4
200.060807,42,46,4
200.063163,42,46,4
200.066958,42,46,4
200.068979,42,46,4
200.072774,42,46,4
200.078853,42,46,4
200.081183,42,46,4
200.084988,42,46,4
200.090925,42,46,4
200.095931,42,46,4
200.097076,42,46,4
200.102183,42,46,4
200.103414,42,46,4
200.109178,42,46,4
200.10923,42,46,4
200.114994,42,46,4
200.115066,42,46,4
200.121171,42,46,4
200.122176,42,46,4
200.127498,42,46,4
200.127992,42,46,4
200.133678,42,46,4
200.134421,42,46,4
200.139701,43,46,3
200.141112,43,46,3
200.145604,43,46,3
200.147566,43,46,3
200.151825,43,46,3
200.153382,43,46,3
200.157965,43,46,3
200.159533,43,46,3
200.165349,43,46,3
200.165789,43,46,3
200.171165,43,46,3
200.176981,43,46,3
200.182797,43,46,3
200.186728,43,46,3
200.188613,43,46,3
200.194429,43,46,3
200.200245,43,46,3
200.203419,43,46,3
200.206061,43,46,3
200.211877,43,46,3
200.217693,43,46,3
200.223509,43,46,3
200.225323,43,46,3
200.229325,43,46,3
200.235141,43,46,3
200.238731,43,46,3
200.240957,43,46,3
200.246773,43,46,3
200.249069,43,46,3
200.252589,43,46,3
200.257637,43,46,3
200.258405,43,46,3
200.266988,43,46,3
200.278373,43,46,3
200.279303,43,46,3
200.287811,43,47,4
200.295271,43,47,4
200.295994,43,47,4
200.30791,43,47,4
200.314019,43,47,4
200.317899,43,47,4
200.319835,43,47,4
200.325651,43,47,4
200.331306,43,47,4
200.337184,43,47,4
200.341645,43,47,4
200.350212,43,47,4
200.352438,43,47,4
200.358892,43,47,4
200.359563,43,47,4
200.366397,43,47,4
200.370949,43,47,4
200.372213,43,47,4
200.378774,43,47,4
200.380386,43,47,4
200.384676,43,47,4
200.387846,43,47,4
200.391438,43,47,4
200.397851,43,47,4
200.400485,43,47,4
200.40431,43,47,4
200.406595,43,47,4
200.410344,43,47,4
200.412411,43,47,4
200.416944,43,47,4
200.418227,43,47,4
200.42276,43,47,4
200.429032,43,47,4
200.429759,43,47,4
200.435066,43,47,4
200.440882,43,47,4
200.445013,43,47,4
200.44683,43,47,4
200.451467,43,47,4
200.453446,43,47,4
200.458973,43,47,4
200.459423,43,47,4
200.464789,43,47,4
200.465326,43,47,4
200.471203,43,47,4
200.471349,43,47,4
200.477251,43,47,4
200.477454,43,47,4
200.483635,43,47,4
200.484013,43,47,4
200.489815,43,47,4
200.490427,43,47,4
200.495996,43,47,4
200.496885,43,47,4
200.501898,43,47,4
200.502919,43,47,4
200.50773,43,47,4
200.509519,43,47,4
200.513869,43,47,4
200.515335,43,47,4
200.520323,43,47,4
200.521151,43,47,4
200.526967,43,47,4
200.532783,43,47,4
200.538599,44,47,3
200.541818,44,47,3
200.544415,44,47,3
200.550231,44,47,3
200.556047,44,47,3
200.559429,44,47,3
200.561863,44,47,3
200.567679,44,47,3
200.573495,44,47,3
200.579311,44,47,3
200.581885,44,47,3
200.585127,44,47,3
200.590943,44,47,3
200.595465,44,47,3
200.596759,44,47,3
200.602575,44,47,3
200.606329,44,47,3
200.608391,44,47,3
200.614168,44,47,3
200.614207,44,47,3
200.624056,44,47,3
200.634393,44,47,3
200.635598,44,47,3
200.644489,44,48,4
200.652004,44,48,4
200.652815,44,48,4
200.664786,44,48,4
200.670967,44,48,4
200.67446,44,48,4
200.676884,44,48,4
200.682903,44,48,4
200.68804,44,48,4
200.694799,44,48,4
200.698904,44,48,4
200.706743,44,48,4
200.709708,44,48,4
200.716425,44,48,4
200.716631,44,48,4
200.723622,44,48,4
200.728174,44,48,4
200.729615,44,48,4
200.735958,44,48,4
200.737064,44,48,4
200.74222,44,48,4
200.74539,44,48,4
200.749215,44,48,4
200.755324,44,48,4
200.757361,44,48,4
200.761696,44,48,4
200.763542,44,48,4
200.767963,44,48,4
200.769459,44,48,4
200.775478,44,48,4
200.775509,44,48,4
200.781371,44,48,4
200.787374,44,48,4
200.787435,44,48,4
200.793267,44,48,4
200.799402,44,48,4
200.802283,44,48,4
200.805815,44,48,4
200.809,44,48,4
200.812112,44,48,4
200.816198,44,48,4
200.817928,44,48,4
200.822191,44,48,4
200.823846,44,48,4
200.828533,44,48,4
200.829869,44,48,4
200.834795,44,48,4
200.835978,44,48,4
200.84179,45,48,3
200.841836,45,48,3
200.847899,45,48,3
200.848178,45,48,3
200.854085,45,48,3
200.854271,45,48,3
200.860377,45,48,3
200.860538,45,48,3
200.866355,45,48,3
200.868084,45,48,3
200.872171,45,48,3
200.873946,45,48,3
200.878326,45,48,3
200.88001,45,48,3
200.884896,45,48,3
200.885826,45,48,3
200.891642,45,48,3
200.897458,45,48,3
200.903274,45,48,3
200.905476,45,48,3
200.90909,45,48,3
200.914906,45,48,3
200.920722,45,48,3
200.923507,45,48,3
200.926538,45,48,3
200.932354,45,48,3
200.93817,45,48,3
200.943986,45,48,3
200.94663,45,48,3
200.949802,45,48,3
200.955618,45,48,3
200.96059,45,48,3
200.961434,45,48,3
200.96725,45,48,3
200.971277,45,48,3
200.973066,45,48,3
200.978882,45,48,3
200.979131,45,48,3
200.988959,45,48,3
200.998051,45,48,3
201.000738,45,49,4
201.009887,45,49,4
201.016082,45,49,4
201.017681,45,49,4
201.029764,45,49,4
201.036136,45,49,4
201.039205,45,49,4
201.042328,45,49,4
201.048347,45,49,4
201.053165,45,49,4
201.059969,45,49,4
201.063852,45,49,4
201.071706,45,49,4
201.075268,45,49,4
201.081534,45,49,4
201.082187,45,49,4
201.089036,45,49,4
201.093313,45,49,4
201.094943,45,49,4
201.101634,45,49,4
201.102462,45,49,4
201.108553,45,49,4
201.110256,45,49,4
201.115447,45,49,4
201.121745,45,49,4
201.122339,45,49,4
201.128156,45,49,4
201.128711,45,49,4
201.134341,45,49,4
201.134903,45,49,4
201.140922,45,49,4
201.141933,45,49,4
201.147749,45,49,4
201.152544,45,49,4
201.153971,45,49,4
201.159964,45,49,4
201.166422,45,49,4
201.167843,45,49,4
201.172396,45,49,4
201.174763,45,49,4
201.178692,45,49,4
201.181611,45,49,4
201.184802,45,49,4
201.187518,45,49,4
201.190618,45,49,4
201.194209,45,49,4
201.196723,45,49,4
201.201128,45,49,4
201.202787,45,49,4
201.208022,45,49,4
201.208852,45,49,4
201.21432,45,49,4
201.214799,45,49,4
201.220732,45,49,4
201.220935,45,49,4
201.226916,45,49,4
201.226958,45,49,4
201.233063,45,49,4
201.234508,45,49,4
201.239243,46,49,3
201.240324,46,49,3
201.245338,46,49,3
201.246546,46,49,3
201.251286,46,49,3
201.252539,46,49,3
201.25774,46,49,3
201.258355,46,49,3
201.264171,46,49,3
201.269987,46,49,3
201.275803,46,49,3
201.277681,46,49,3
201.281619,46,49,3
201.287435,46,49,3
201.293251,46,49,3
201.296147,46,49,3
201.299067,46,49,3
201.304883,46,49,3
201.310699,46,49,3
201.316515,46,49,3
201.31962,46,49,3
201.322331,46,49,3
201.328147,46,49,3
201.333963,46,49,3
201.334091,46,49,3
201.339779,46,49,3
201.344225,46,49,3
201.345595,46,49,3
201.351411,46,49,3
201.352282,46,49,3
201.361675,46,49,3
201.370256,46,49,3
201.373308,46,49,3
201.383195,46,50,4
201.388723,46,50,4
201.390525,46,50,4
201.402801,46,50,4
201.409449,46,50,4
201.412195,46,50,4
201.416181,46,50,4
201.422245,46,50,4
201.426666,46,50,4
201.433706,46,50,4
201.436801,46,50,4
201.444857,46,50,4
201.449425,46,50,4
201.45425,46,50,4
201.455545,46,50,4
201.463051,46,50,4
201.465883,46,50,4
201.46907,46,50,4
201.475761,46,50,4
201.475771,46,50,4
201.4831,46,50,4
201.483266,46,50,4
201.490114,46,50,4
201.495376,46,50,4
201.496452,46,50,4
201.502024,46,50,4
201.502719,46,50,4
201.508656,46,50,4
201.508756,46,50,4
201.51482,46,50,4
201.517031,46,50,4
201.522847,46,50,4
201.526281,46,50,4
201.528924,46,50,4
201.535614,46,50,4
201.541678,46,50,4
201.542,46,50,4
201.547858,46,50,4
201.548121,46,50,4
201.554226,46,50,4
201.555626,46,50,4
201.560058,46,50,4
201.561645,46,50,4
201.565874,46,50,4
201.568336,46,50,4
201.57169,46,50,4
201.575841,46,50,4
201.577507,46,50,4
201.582689,46,50,4
201.58356,46,50,4
201.589027,46,50,4
201.589827,46,50,4
201.595294,46,50,4
201.595771,46,50,4
201.601231,46,50,4
201.60194,46,50,4
201.607756,46,50,4
201.609607,46,50,4
201.614034,46,50,4
201.615423,46,50,4
201.620204,46,50,4
201.621499,46,50,4
201.626197,46,50,4
201.628189,46,50,4
201.632099,46,50,4
201.634253,46,50,4
201.638583,47,50,3
201.640069,47,50,3
201.645885,47,50,3
201.651701,47,50,3
201.657517,47,50,3
201.658581,47,50,3
201.663333,47,50,3
201.669149,47,50,3
201.674965,47,50,3
201.677123,47,50,3
201.680781,47,50,3
201.686597,47,50,3
201.692413,47,50,3
201.698229,47,50,3
201.700595,47,50,3
201.704045,47,50,3
201.709861,47,50,3
201.714964,47,50,3
201.715677,47,50,3
201.721493,47,50,3
201.725595,47,50,3
201.727309,47,50,3
201.733125,47,50,3
201.733273,47,50,3
201.742695,47,50,3
201.751156,47,50,3
201.753934,47,50,3
201.764569,47,50,3
201.769698,47,50,3
201.771616,47,51,4
201.78424,47,50,3
201.791047,47,51,4
201.79317,47,51,4
201.797663,47,51,4
201.803929,47,51,4
201.807539,47,51,4
201.815345,47,51,4
201.81817,47,51,4
201.825848,47,51,4
201.83162,47,51,4
201.835271,47,51,4
201.837609,47,51,4
201.845084,47,51,4
201.846509,47,51,4
201.851148,47,51,4
201.857145,47,51,4
201.858072,47,51,4
201.864191,47,51,4
201.865734,47,51,4
201.872774,47,51,4
201.876815,47,51,4
201.879116,47,51,4
201.883622,47,51,4
201.885611,47,51,4
201.890238,47,51,4
201.891473,47,51,4
201.896505,47,51,4
201.900359,47,51,4
201.906337,47,51,4
201.90792,47,51,4
201.912604,47,51,4
201.919452,47,51,4
201.924195,47,51,4
201.925546,47,51,4
201.930184,47,51,4
201.931494,47,51,4
201.937558,47,51,4
201.937659,47,51,4
201.943694,47,51,4
201.943723,47,51,4
201.94951,47,51,4
201.950647,47,51,4
201.955357,47,51,4
201.958309,47,51,4
201.961492,47,51,4
201.965349,47,51,4
201.967323,47,51,4
201.971691,47,51,4
201.973695,47,51,4
201.978187,47,51,4
201.979511,47,51,4
201.984048,47,51,4
201.985662,47,51,4
201.991888,47,51,4
201.992934,47,51,4
201.997911,47,51,4
201.998912,47,51,4
202.00432,47,51,4
202.005179,47,51,4
202.010151,47,51,4
202.012027,47,51,4
202.016291,47,51,4
202.018122,47,51,4
202.022269,47,51,4
202.024069,47,51,4
202.028228,47,51,4
202.029885,47,51,4
202.035701,47,51,4
202.041517,48,51,3
202.046915,48,51,3
202.047333,48,51,3
202.053149,48,51,3
202.058965,48,51,3
202.064781,48,51,3
202.065386,48,51,3
202.070597,48,51,3
202.076413,48,51,3
202.082229,48,51,3
202.088045,48,51,3
202.089294,48,51,3
202.093861,48,51,3
202.099677,48,51,3
202.104664,48,51,3
202.105493,48,51,3
202.111309,48,51,3
202.115336,48,51,3
202.117125,48,51,3
202.12226,48,51,3
202.122941,48,51,3
202.132436,48,51,3
202.139491,48,51,3
202.142658,48,51,3
202.153132,48,51,3
202.157961,48,51,3
202.161508,48,51,3
202.174026,48,51,3
202.180252,48,51,3
202.181869,48,51,3
202.186943,48,52,4
202.193705,48,52,4
202.197239,48,52,4
202.204857,48,52,4
202.207911,48,52,4
202.214835,48,52,4
202.221958,48,52,4
202.225011,48,52,4
202.227774,48,52,4
202.235233,48,52,4
202.23534,48,52,4
202.241779,48,52,4
202.245707,48,52,4
202.24847,48,52,4
202.254083,48,52,4
202.256335,48,52,4
202.263142,48,52,4
202.266601,48,52,4
202.269717,48,52,4
202.272827,48,52,4
202.276449,48,52,4
202.279518,48,52,4
202.282817,48,52,4
202.28628,48,52,4
202.291895,48,52,4
202.297432,48,52,4
202.298146,48,52,4
202.304372,48,52,4
202.311063,48,52,4
202.314533,48,52,4
202.317138,48,52,4
202.320349,48,52,4
202.323116,48,52,4
202.327915,48,52,4
202.329326,48,52,4
202.334354,48,52,4
202.335319,48,52,4
202.341045,48,52,4
202.341612,48,52,4
202.347428,48,52,4
202.34891,48,52,4
202.353511,48,52,4
202.355717,48,52,4
202.359763,48,52,4
202.362292,48,52,4
202.365579,48,52,4
202.369024,48,52,4
202.371539,48,52,4
202.375392,48,52,4
202.377678,48,52,4
202.383697,48,52,4
202.38447,48,52,4
202.389802,48,52,4
202.390721,48,52,4
202.395942,48,52,4
202.396947,48,52,4
202.402122,48,52,4
202.403638,48,52,4
202.408025,48,52,4
202.409713,48,52,4
202.413972,48,52,4
202.415691,48,52,4
202.419996,48,52,4
202.421902,48,52,4
202.42645,48,52,4
202.427718,48,52,4
202.433534,48,52,4
202.43935,49,52,3
202.443317,49,52,3
202.445166,49,52,3
202.450982,49,52,3
202.456798,49,52,3
202.461934,49,52,3
202.462614,49,52,3
202.46843,49,52,3
202.474246,49,52,3
202.480062,49,52,3
202.485878,49,52,3
202.486727,49,52,3
202.491694,49,52,3
202.49751,49,52,3
202.50188,49,52,3
202.503326,49,52,3
202.509142,49,52,3
202.512279,49,52,3
202.514958,49,52,3
202.519754,49,52,3
202.520774,49,52,3
202.529379,49,52,3
202.535893,49,52,3
202.539515,49,52,3
202.550555,49,52,3
202.554509,49,52,3
202.558495,49,52,3
202.57116,49,52,3
202.577502,49,52,3
202.579302,49,52,3
202.584542,49,52,3
202.591391,49,52,3
202.594455,49,52,3
202.601875,49,53,4
202.604854,49,53,4
202.612329,49,53,4
202.619673,49,53,4
202.621954,49,53,4
202.625813,49,53,4
202.63209,49,53,4
202.633172,49,53,4
202.639945,49,53,4
202.64313,49,53,4
202.646864,49,53,4
202.651071,49,53,4
202.655507,49,53,4
202.661612,49,53,4
202.663735,49,53,4
202.668652,49,53,4
202.670077,49,53,4
202.674761,49,53,4
202.677117,49,53,4
202.681489,49,53,4
202.683966,49,53,4
202.691265,49,53,4
202.69445,49,53,4
202.697299,49,53,4
202.704132,49,53,4
202.710662,49,53,4
202.712249,49,53,4
202.716478,49,53,4
202.718388,49,53,4
202.722951,49,53,4
202.725747,49,53,4
202.729173,49,53,4
202.73252,49,53,4
202.735035,49,53,4
202.739439,49,53,4
202.741331,49,53,4
202.747324,49,53,4
202.748082,49,53,4
202.753182,49,53,4
202.754187,49,53,4
202.758998,49,53,4
202.761227,49,53,4
202.765239,49,53,4
202.767337,49,53,4
202.77145,49,53,4
202.774064,49,53,4
202.777266,49,53,4
202.783462,49,53,4
202.78384,49,53,4
202.789758,49,53,4
202.789874,49,53,4
202.795574,49,53,4
202.796707,49,53,4
202.80139,49,53,4
202.803237,49,53,4
202.807602,49,53,4
202.809053,49,53,4
202.813621,49,53,4
202.815527,49,53,4
202.81964,49,53,4
202.821748,49,53,4
202.825516,49,53,4
202.82761,49,53,4
202.83193,49,53,4
202.833426,49,53,4
202.839242,50,53,3
202.845058,50,53,3
202.8473,50,53,3
202.850874,50,53,3
202.85669,50,53,3
202.862506,50,53,3
202.866352,50,53,3
202.868322,50,53,3
202.874138,50,53,3
202.879954,50,53,3
202.88577,50,53,3
202.891074,50,53,3
202.891586,50,53,3
202.897402,50,53,3
202.903218,50,53,3
202.906535,50,53,3
202.909034,50,53,3
202.91485,50,53,3
202.916929,50,53,3
202.920666,50,53,3
202.925188,50,53,3
202.926482,50,53,3
202.934262,50,53,3
202.939875,50,53,3
202.943932,50,53,3
202.955363,50,53,3
202.958927,50,53,3
202.963187,50,53,3
202.975315,50,53,3
202.982077,50,53,3
202.983649,50,53,3
202.989785,50,53,3
202.996361,50,53,3
202.99911,50,53,3
203.007381,50,53,3
203.009504,50,53,3
203.017763,50,53,3
203.025498,50,53,3
203.026837,50,53,3
203.031986,50,53,3
203.036507,50,53,3
203.039462,50,53,3
203.046704,50,53,3
203.047938,50,53,3
203.052663,50,53,3
203.055762,50,53,3
203.062277,50,53,3
203.06789,50,53,3
203.068341,50,53,3
203.074652,50,54,4
203.075842,50,54,4
203.081835,50,54,4
203.08236,50,54,4
203.087945,50,54,4
203.088936,50,54,4
203.098414,50,54,4
203.099956,50,54,4
203.10503,50,54,4
203.111488,50,54,4
203.117552,50,54,4
203.118073,50,54,4
203.123617,50,54,4
203.124562,50,54,4
203.130425,50,54,4
203.132037,50,54,4
203.136953,50,54,4
203.139279,50,54,4
203.143448,50,54,4
203.145238,50,54,4
203.149474,50,54,4
203.154852,50,54,4
203.155409,50,54,4
203.160916,50,54,4
203.161514,50,54,4
203.167503,50,54,4
203.168417,50,54,4
203.173439,50,54,4
203.174411,50,54,4
203.179271,50,54,4
203.18052,50,54,4
203.185958,50,54,4
203.190989,50,54,4
203.191774,50,54,4
203.19759,50,54,4
203.197605,50,54,4
203.203528,50,54,4
203.204063,50,54,4
203.209547,50,54,4
203.210128,50,54,4
203.215524,50,54,4
203.216192,50,54,4
203.221675,50,54,4
203.223001,50,54,4
203.227491,50,54,4
203.229529,50,54,4
203.233323,50,54,4
203.236024,50,54,4
203.239548,51,54,3
203.242049,51,54,3
203.245643,51,54,3
203.247865,51,54,3
203.253681,51,54,3
203.258814,51,54,3
203.259497,51,54,3
203.265313,51,54,3
203.271129,51,54,3
203.276945,51,54,3
203.278534,51,54,3
203.282761,51,54,3
203.288577,51,54,3
203.294393,51,54,3
203.300209,51,54,3
203.303549,51,54,3
203.306025,51,54,3
203.311841,51,54,3
203.317657,51,54,3
203.318849,51,54,3
203.323473,51,54,3
203.329232,51,54,3
203.329289,51,54,3
203.335105,51,54,3
203.337244,51,54,3
203.340921,51,54,3
203.346449,51,54,3
203.351389,51,54,3
203.356803,51,54,3
203.367475,51,54,3
203.371109,51,54,3
203.375825,51,54,3
203.387822,51,54,3
203.394877,51,54,3
203.396124,51,54,3
203.402631,51,54,3
203.409423,51,54,3
203.411424,51,54,3
203.420373,51,54,3
203.421808,51,54,3
203.429819,51,54,3
203.439025,51,54,3
203.439189,51,54,3
203.445546,51,54,3
203.449378,51,54,3
203.453066,51,54,3
203.46005,51,54,3
203.466852,51,54,3
203.4684,51,54,3
203.476264,51,54,3
203.480397,51,54,3
203.48208,51,54,3
203.487453,51,54,3
203.490032,51,54,3
203.495206,51,54,3
203.496111,51,54,3
203.501927,51,53,2
203.501998,51,53,2
203.511917,51,53,2
203.512948,51,52,1
203.518886,51,52,1
203.525006,51,52,1
203.531626,51,51,0
203.531764,51,51,0
203.537691,51,50,1
203.538121,49,50,1
203.544164,49,49,0
203.545642,49,49,0
203.550896,49,49,0
203.55737,49,48,1
203.559459,49,48,1
203.563186,49,47,2
203.568871,49,47,2
203.569134,49,47,2
203.574687,49,46,3
203.57495,49,46,3
203.580782,49,45,4
203.586629,49,45,4
203.592445,49,44,5
203.598261,49,44,5
203.604077,49,43,6
203.604524,49,43,6
203.610218,49,43,6
203.616034,49,42,7
203.617614,49,42,7
203.62185,49,41,8
203.627666,49,41,8
203.630298,49,41,8
203.633762,49,40,9
203.639578,40,39,1
203.643503,40,39,1
203.645394,40,39,1
203.65121,40,38,2
203.655793,40,38,2
203.657026,40,38,2
203.662842,40,38,2
203.667557,40,38,2
203.673319,40,38,2
203.679236,40,38,2
203.690868,40,37,3
203.692968,40,38,2
203.702825,40,38,2
203.714457,40,38,2
203.717559,40,38,2
203.726369,40,38,2
203.732971,40,38,2
203.738001,33,38,5
203.742762,33,38,5
203.751512,33,38,5
203.755449,33,38,5
203.760287,33,38,5
203.770377,33,38,5
203.780933,33,38,5
203.785575,33,38,5
203.790026,33,38,5
203.801629,33,38,5
203.808376,33,38,5
203.816181,33,38,5
203.823207,33,37,4
203.825578,33,37,4
203.834014,33,37,4
203.844119,29,37,8
203.852759,29,37,8
203.859228,29,37,8
203.862984,29,37,8
203.867173,29,37,8
203.880465,29,37,8
203.882634,29,36,7
203.890034,29,37,8
203.896223,29,36,7
203.900984,29,37,8
203.915814,29,36,7
203.924931,29,37,8
203.937408,29,36,7
203.949578,25,36,11
203.951835,25,37,12
203.95978,25,36,11
203.961403,25,36,11
203.973072,25,37,12
203.973212,25,36,11
203.982641,25,36,11
203.984471,25,36,11
203.988798,25,36,11
203.994614,25,36,11
203.994997,25,36,11
204.00043,25,36,11
204.005516,25,36,11
204.006246,25,37,12
204.016042,25,37,12
204.017506,25,37,12
204.026572,25,37,12
204.029983,25,37,12
204.036835,25,37,12
204.042153,28,37,9
204.047116,28,37,9
204.053978,28,37,9
204.06147,28,37,9
204.065788,28,37,9
204.077046,28,37,9
204.085675,28,37,9
204.087572,28,37,9
204.098091,28,37,9
204.108617,28,37,9
204.117812,28,37,9
204.119147,28,37,9
204.12941,28,37,9
204.132353,28,37,9
204.139691,28,37,9
204.145914,28,37,9
204.154045,28,37,9
204.161504,28,37,9
204.174804,28,37,9
204.17825,28,37,9
204.18427,28,37,9
204.209962,28,37,9
204.210387,28,37,9
204.215778,28,37,9
204.224928,28,37,9
204.2252,28,37,9
204.231947,28,37,9
204.237763,28,37,9
204.238489,28,37,9
204.243579,28,37,9
204.249395,28,37,9
204.254079,28,37,9
204.255211,28,36,8
204.261027,28,37,9
204.266843,28,37,9
204.267379,28,37,9
204.274181,28,37,9
204.276845,28,37,9
204.282558,28,37,9
204.291515,28,37,9
204.299424,28,37,9
204.302537,28,37,9
204.307566,28,37,9
204.308353,28,37,9
204.315709,28,37,9
204.317775,28,37,9
204.323735,28,37,9
204.324522,28,37,9
204.330338,28,37,9
204.331528,28,37,9
204.336154,28,37,9
204.339483,29,37,8
204.34197,29,37,8
204.347786,29,37,8
204.347858,29,37,8
204.353602,29,37,8
204.359418,29,37,8
204.359956,29,37,8
204.365234,29,37,8
204.37105,29,37,8
204.376866,29,37,8
204.379154,29,37,8
204.38409,29,37,8
204.391999,29,37,8
204.400142,29,37,8
204.40614,29,37,8
204.408284,29,37,8
204.41631,29,37,8
204.417889,29,37,8
204.424103,29,38,9
204.429455,29,38,9
204.432059,29,38,9
204.440434,29,38,9
204.442018,29,38,9
204.452531,29,38,9
204.454701,29,38,9
204.462156,29,38,9
204.471729,29,38,9
204.485304,29,38,9
204.49112,29,38,9
204.497518,29,38,9
204.498715,29,38,9
204.504148,29,38,9
204.509964,29,38,9
204.510464,29,38,9
204.51578,29,38,9
204.521596,29,38,9
204.522031,29,38,9
204.527412,29,38,9
204.533228,29,38,9
204.534593,29,38,9
204.539044,29,38,9
204.54486,29,38,9
204.547276,29,38,9
204.550676,29,38,9
204.554732,29,38,9
204.556492,29,38,9
204.562308,29,38,9
204.568124,29,38,9
204.57394,29,38,9
204.577879,29,38,9
204.581617,29,38,9
204.583695,29,38,9
204.58848,29,38,9
204.590093,29,38,9
204.596723,29,38,9
204.596971,29,38,9
204.602539,29,38,9
204.604532,29,38,9
204.608355,29,38,9
204.612675,29,38,9
204.614171,29,38,9
204.619987,29,38,9
204.62419,29,38,9
204.625803,29,38,9
204.631619,29,38,9
204.637435,29,38,9
204.643251,30,38,8
204.643732,30,38,8
204.649067,30,38,8
204.654883,30,38,8
204.660699,30,38,8
204.666515,30,38,8
204.669788,30,38,8
204.672331,30,38,8
204.678147,30,38,8
204.681536,30,38,8
204.683963,30,38,8
204.689779,30,38,8
204.692354,30,38,8
204.697107,30,38,8
204.70525,30,38,8
204.705614,30,38,8
204.716765,30,38,8
204.717711,30,38,8
204.725667,30,38,8
204.736307,30,38,8
204.748814,30,39,9
204.754982,30,39,9
204.761609,30,39,9
204.762363,30,39,9
204.768007,30,39,9
204.774056,30,39,9
204.774111,30,39,9
204.780221,30,39,9
204.784929,30,39,9
204.786269,30,39,9
204.792202,30,39,9
204.798189,30,39,9
204.798367,30,39,9
204.804415,30,39,9
204.810287,30,39,9
204.810347,30,39,9
204.816396,30,39,9
204.818242,30,39,9
204.822328,30,39,9
204.828144,30,39,9
204.834426,30,39,9
204.840242,31,39,8
204.841389,31,39,8
204.84629,31,39,8
204.847557,31,39,8
204.852223,31,39,8
204.854185,31,39,8
204.858737,31,39,8
204.860582,31,39,8
204.865134,31,39,8
204.866631,31,39,8
204.872796,31,39,8
204.872811,31,39,8
204.878844,31,39,8
204.881071,31,39,8
204.88466,31,39,8
204.890476,31,39,8
204.893052,31,39,8
204.896292,31,39,8
204.902108,31,39,8
204.907924,31,39,8
204.912942,31,39,8
204.91374,31,39,8
204.919556,31,39,8
204.925372,31,39,8
204.931188,31,39,8
204.937004,31,39,8
204.939695,31,39,8
204.94282,31,39,8
204.948636,31,39,8
204.951444,31,39,8
204.954452,31,39,8
204.960268,31,39,8
204.962727,31,39,8
204.966084,31,39,8
204.973646,31,39,8
204.976103,31,39,8
204.985627,31,39,8
204.988433,31,39,8
204.996808,31,39,8
205.005517,31,39,8
205.021701,31,39,8
205.027866,31,39,8
205.032271,31,39,8
205.035312,31,39,8
205.041592,31,39,8
205.044019,31,39,8
205.048338,31,39,8
205.054968,31,39,8
205.055302,31,39,8
205.061483,31,39,8
205.067531,31,39,8
205.068679,31,39,8
205.073812,31,39,8
205.079977,31,39,8
205.081009,31,39,8
205.086494,31,39,8
205.089384,31,39,8
205.09254,31,39,8
205.098705,31,39,8
205.104753,31,39,8
205.110802,31,40,9
205.114276,31,40,9
205.116851,31,40,9
205.120441,31,40,9
205.123132,31,40,9
205.127887,31,40,9
205.129413,31,40,9
205.134167,31,40,9
205.135462,31,40,9
205.140913,32,40,8
205.141859,32,40,8
205.147544,32,40,8
205.147792,32,40,8
205.154059,32,40,8
205.154189,32,40,8
205.160106,32,40,8
205.162798,32,40,8
205.165922,32,40,8
205.171738,32,40,8
205.175243,32,40,8
205.177554,32,40,8
205.18337,32,40,8
205.189186,32,40,8
205.195002,32,40,8
205.195367,32,40,8
205.200818,32,40,8
205.206634,32,40,8
205.21245,32,40,8
205.218266,32,40,8
205.222935,32,40,8
205.224082,32,40,8
205.229898,32,40,8
205.235497,32,40,8
205.235714,32,40,8
205.24153,32,40,8
205.247245,32,40,8
205.247346,32,40,8
205.255373,32,40,8
205.260506,32,40,8
205.267819,32,40,8
205.273301,32,40,8
205.28249,32,40,8
205.287942,32,40,8
205.309128,32,40,8
205.315409,32,40,8
205.31551,32,40,8
205.323319,32,40,8
205.328072,32,40,8
205.330065,32,40,8
205.336812,32,40,8
205.339821,32,40,8
205.343791,32,40,8
205.351235,32,40,8
205.353081,32,40,8
205.357633,32,40,8
205.363565,32,40,8
205.365876,32,40,8
205.36973,32,40,8
205.375066,32,40,8
205.37578,32,40,8
205.382293,32,40,8
205.388225,32,40,8
205.39439,32,40,8
205.400555,32,40,8
205.401703,32,40,8
205.406487,32,40,8
205.407984,32,40,8
205.412303,32,40,8
205.415894,32,40,8
205.418119,32,40,8
205.42264,32,40,8
205.424168,32,40,8
205.429387,32,40,8
205.430217,32,40,8
205.436366,32,40,8
205.436616,32,40,8
205.442779,33,41,8
205.443811,33,41,8
205.448828,33,41,8
205.450208,33,41,8
205.456141,33,41,8
205.457319,33,41,8
205.461957,33,41,8
205.467773,33,41,8
205.470463,33,41,8
205.473589,33,41,8
205.479405,33,41,8
205.485221,33,41,8
205.490587,33,41,8
205.491037,33,41,8
205.496853,33,41,8
205.502669,33,41,8
205.508485,33,41,8
205.514301,33,41,8
205.518736,33,41,8
205.520117,33,41,8
205.525933,33,41,8
205.531183,33,41,8
205.531749,33,41,8
205.537565,33,41,8
205.54328,33,41,8
205.543381,33,41,8
205.549895,33,41,8
205.556657,33,41,8
205.563039,33,41,8
205.570615,33,41,8
205.58027,33,41,8
205.583162,33,41,8
205.608419,33,41,8
205.611311,33,41,8
205.615398,33,41,8
205.623424,33,41,8
205.623758,33,41,8
205.630403,33,41,8
205.635855,33,41,8
205.637266,33,41,8
205.644711,33,41,8
205.649232,33,41,8
205.652272,33,41,8
205.658902,33,41,8
205.66319,33,41,8
205.665067,33,41,8
205.671464,33,41,8
205.672845,33,41,8
205.67728,33,41,8
205.683678,33,41,8
205.689843,33,41,8
205.695775,33,41,8
205.700994,33,41,8
205.701708,33,41,8
205.707524,33,41,8
205.707973,33,41,8
205.713689,33,41,8
205.715999,33,41,8
205.719505,33,41,8
205.722979,33,41,8
205.725437,33,41,8
205.729842,33,41,8
205.731369,33,41,8
205.737286,33,41,8
205.737651,33,41,8
205.743467,34,41,7
205.744847,34,41,7
205.749515,34,41,7
205.751477,34,41,7
205.755564,34,41,7
205.757642,34,42,8
205.762659,34,42,8
205.76404,34,42,8
205.769856,34,42,8
205.775672,34,42,8
205.775803,34,42,8
205.781488,34,42,8
205.787304,34,42,8
205.79312,34,42,8
205.796392,34,42,8
205.798936,34,42,8
205.804752,34,42,8
205.810568,34,42,8
205.816384,34,42,8
205.8222,34,42,8
205.824542,34,42,8
205.828016,34,42,8
205.833832,34,42,8
205.83722,34,42,8
205.839648,34,42,8
205.845464,34,42,8
205.849552,34,42,8
205.85128,34,42,8
205.857096,34,42,8
205.863276,34,42,8
205.868379,34,42,8
205.878165,34,42,8
205.888285,34,42,8
205.888967,34,42,8
205.917117,34,42,8
205.917598,34,42,8
205.924926,34,42,8
205.929796,34,42,8
205.93365,34,42,8
205.940515,34,42,8
205.942127,34,42,8
205.94819,34,42,8
205.954936,34,42,8
205.955851,34,42,8
205.963544,34,42,8
205.970174,34,42,8
205.97074,34,42,8
205.976688,34,42,8
205.98086,34,42,8
205.982739,34,42,8
205.989251,34,42,8
205.995648,34,42,8
206.001464,34,42,8
206.007629,34,42,8
206.010173,34,42,8
206.013562,34,42,8
206.017501,34,42,8
206.019378,34,42,8
206.02531,34,42,8
206.026225,34,42,8
206.031359,34,42,8
206.03309,34,42,8
206.037175,34,42,8
206.040765,35,42,7
206.043107,35,42,7
206.047511,35,42,7
206.049388,35,42,7
206.055204,35,42,7
206.056119,35,42,7
206.06102,35,42,7
206.062749,35,42,7
206.066952,35,42,7
206.069263,35,42,7
206.073466,35,42,7
206.075315,35,42,7
206.079282,35,42,7
206.081826,35,42,7
206.087642,35,42,7
206.090333,35,43,8
206.093458,35,43,8
206.099274,35,43,8
206.10509,35,43,8
206.110906,35,43,8
206.111619,35,43,8
206.116722,35,43,8
206.122538,35,43,8
206.128354,35,43,8
206.13417,35,43,8
206.139071,35,43,8
206.139986,35,43,8
206.145802,35,43,8
206.151618,35,43,8
206.151866,35,43,8
206.157434,35,43,8
206.16325,35,43,8
206.165359,35,43,8
206.169066,35,43,8
206.174882,35,43,8
206.179318,35,43,8
206.182908,35,43,8
206.195021,35,43,8
206.204195,35,43,8
206.205606,35,43,8
206.231646,35,43,8
206.235965,35,43,8
206.244108,35,43,8
206.244441,35,43,8
206.253181,35,43,8
206.257934,35,43,8
206.26016,35,43,8
206.268186,35,43,8
206.271893,35,43,8
206.275049,35,43,8
206.283889,35,43,8
206.287596,35,43,8
206.290287,35,43,8
206.296801,35,43,8
206.298181,35,43,8
206.3032,35,43,8
206.310061,35,43,8
206.31611,35,43,8
206.322391,35,43,8
206.328207,35,43,8
206.328541,35,43,8
206.334256,35,43,8
206.336683,35,43,8
206.340304,35,43,8
206.345756,35,43,8
206.346353,35,43,8
206.352285,35,43,8
206.352735,35,43,8
206.358101,35,43,8
206.360761,35,43,8
206.363917,35,43,8
206.367624,35,43,8
206.369733,35,43,8
206.375666,35,43,8
206.376464,35,43,8
206.381714,35,43,8
206.382862,35,43,8
206.38753,35,43,8
206.389376,35,43,8
206.393812,35,43,8
206.395775,35,43,8
206.399628,35,43,8
206.402636,35,43,8
206.405445,35,43,8
206.408685,35,43,8
206.414168,35,43,8
206.414501,35,43,8
206.420317,35,43,8
206.426133,35,44,9
206.431949,35,44,9
206.435571,35,44,9
206.437765,35,44,9
206.443581,36,44,8
206.449397,36,44,8
206.455213,36,44,8
206.461029,36,44,8
206.46244,36,44,8
206.466845,36,44,8
206.472661,36,44,8
206.476166,36,44,8
206.478477,36,44,8
206.484293,36,44,8
206.490008,36,44,8
206.490109,36,44,8
206.495925,36,44,8
206.501741,36,44,8
206.504897,36,44,8
206.507557,36,44,8
206.521298,36,44,8
206.528146,36,44,8
206.532,36,44,8
206.555016,36,44,8
206.563406,36,44,8
206.568741,36,44,8
206.571432,36,44,8
206.581552,36,44,8
206.582583,36,44,8
206.588531,36,44,8
206.596441,36,44,8
206.597472,36,44,8
206.603656,36,44,8
206.612377,36,44,8
206.613874,36,44,8
206.618427,36,44,8
206.624575,36,44,8
206.625521,36,44,8
206.632151,36,44,8
206.639828,36,44,8
206.645761,36,44,8
206.651579,36,44,8
206.655981,36,44,8
206.657742,36,44,8
206.663907,36,44,8
206.664007,36,44,8
206.670072,36,44,8
206.674127,36,44,8
206.676004,36,44,8
206.681107,36,44,8
206.682053,36,44,8
206.687869,36,44,8
206.689016,36,44,8
206.693685,36,44,8
206.696231,36,44,8
206.699617,36,44,8
206.704952,36,44,8
206.705433,36,44,8
206.711002,36,44,8
206.711365,36,44,8
206.717181,36,44,8
206.718096,36,44,8
206.722997,36,44,8
206.724727,36,44,8
206.728813,36,44,8
206.732404,36,44,8
206.734865,36,44,8
206.738336,37,44,7
206.740794,37,44,7
206.744155,37,44,7
206.746727,37,44,7
206.749971,37,44,7
206.755787,37,44,7
206.761603,37,44,7
206.767315,37,44,7
206.767419,37,44,7
206.773235,37,44,7
206.779051,37,44,7
206.784867,37,44,7
206.790683,37,44,7
206.794534,37,44,7
206.796499,37,44,7
206.802315,37,44,7
206.808131,37,45,8
206.808841,37,44,7
206.813947,37,45,8
206.819763,37,45,8
206.823381,37,45,8
206.825579,37,45,8
206.831395,37,45,8
206.837211,37,45,8
206.838272,37,45,8
206.843027,37,45,8
206.855537,37,45,8
206.85989,37,45,8
206.866602,37,45,8
206.887109,37,45,8
206.899172,37,45,8
206.901417,37,45,8
206.908028,37,45,8
206.915957,37,45,8
206.917597,37,45,8
206.925244,37,45,8
206.930847,37,45,8
206.933285,37,45,8
206.940366,37,45,8
206.948112,37,45,8
206.94899,37,45,8
206.955518,37,45,8
206.959177,37,45,8
206.962861,37,45,8
206.96981,37,45,8
206.976921,37,45,8
206.983334,37,45,8
206.98915,37,45,8
206.991748,37,45,8
206.995304,37,45,8
207.000603,37,45,8
207.001131,37,45,8
207.007195,37,45,8
207.010172,37,45,8
207.013607,37,45,8
207.017819,37,45,8
207.019423,37,45,8
207.025341,37,45,8
207.02586,37,45,8
207.031157,37,45,8
207.032941,37,45,8
207.037074,37,45,8
207.041565,37,45,8
207.04289,37,45,8
207.048093,37,45,8
207.048737,37,45,8
207.054553,37,45,8
207.055436,37,45,8
207.060935,37,45,8
207.062385,37,45,8
207.066751,37,45,8
207.069496,37,45,8
207.072567,37,45,8
207.075909,37,45,8
207.078383,37,45,8
207.081725,37,45,8
207.084797,37,45,8
207.087879,37,45,8
207.090744,37,45,8
207.093695,37,45,8
207.099511,37,45,8
207.105327,37,45,8
207.107611,37,45,8
207.111143,37,45,8
207.116959,37,45,8
207.122775,37,45,8
207.128591,37,45,8
207.134407,37,45,8
207.135194,37,45,8
207.140223,38,45,7
207.146039,38,45,7
207.149967,38,45,7
207.151855,38,45,7
207.157671,38,45,7
207.163487,38,45,7
207.165003,38,45,7
207.169303,38,45,7
207.175119,38,45,7
207.180357,38,45,7
207.180935,38,45,7
207.186751,38,45,7
207.198155,38,45,7
207.200186,38,45,7
207.209686,38,45,7
207.227769,38,45,7
207.242542,38,45,7
207.243419,38,45,7
207.252275,38,45,7
207.257578,38,45,7
207.262541,38,45,7
207.270304,38,45,7
207.272933,38,45,7
207.278012,38,45,7
207.28524,38,45,7
207.29073,38,45,7
207.294166,38,45,7
207.301044,38,45,7
207.302261,38,45,7
207.307922,38,45,7
207.3157,38,45,7
207.322695,38,46,8
207.329456,38,46,8
207.335359,38,46,8
207.335994,38,46,8
207.341655,38,46,8
207.34485,38,46,8
207.347603,38,46,8
207.353434,38,46,8
207.355116,38,46,8
207.359685,38,46,8
207.36288,38,46,8
207.365516,38,46,8
207.370587,38,46,8
207.37158,38,46,8
207.377414,38,46,8
207.377815,38,46,8
207.383227,38,46,8
207.386741,38,46,8
207.389043,38,46,8
207.393619,38,46,8
207.395209,38,46,8
207.400497,38,46,8
207.401025,38,46,8
207.406841,38,46,8
207.408275,38,46,8
207.412657,38,46,8
207.41527,38,46,8
207.418675,38,46,8
207.422032,38,46,8
207.424491,38,46,8
207.427934,38,46,8
207.43045,38,46,8
207.43423,38,46,8
207.436412,38,46,8
207.440178,39,46,7
207.442491,39,46,7
207.445994,39,46,7
207.45181,39,46,7
207.456304,39,46,7
207.457626,39,46,7
207.463442,39,46,7
207.469258,39,46,7
207.475074,39,46,7
207.48089,39,46,7
207.484282,39,46,7
207.486706,39,46,7
207.492522,39,46,7
207.498338,39,46,7
207.499693,39,46,7
207.504154,39,46,7
207.50997,39,46,7
207.514643,39,46,7
207.515786,39,46,7
207.521602,39,46,7
207.527418,39,46,7
207.530579,39,46,7
207.533234,39,46,7
207.53905,39,46,7
207.548879,39,46,7
207.548958,39,46,7
207.56103,39,46,7
207.576857,39,46,7
207.592268,39,46,7
207.595811,39,46,7
207.60512,39,46,7
207.607218,39,46,7
207.61547,39,46,7
207.623147,39,46,7
207.623154,39,46,7
207.630855,39,46,7
207.638416,39,46,7
207.641533,39,46,7
207.647256,39,46,7
207.653605,39,46,7
207.654469,39,46,7
207.661943,39,46,7
207.670233,39,46,7
207.676544,39,46,7
207.683433,39,46,7
207.688386,39,46,7
207.689629,39,46,7
207.696057,39,46,7
207.697695,39,46,7
207.701873,39,46,7
207.707689,39,46,7
207.708045,39,46,7
207.714203,39,47,8
207.715722,39,47,8
207.720019,39,47,8
207.72343,39,47,8
207.726083,39,47,8
207.730991,39,47,8
207.731899,39,47,8
207.737877,39,47,8
207.739832,39,47,8
207.743725,39,47,8
207.747044,39,47,8
207.749611,39,47,8
207.754519,39,47,8
207.755442,39,47,8
207.761258,39,47,8
207.762808,39,47,8
207.767484,39,47,8
207.769119,39,47,8
207.7733,39,47,8
207.776008,39,47,8
207.779116,39,47,8
207.782204,39,47,8
207.785049,39,47,8
207.788632,39,47,8
207.790895,39,47,8
207.794448,39,47,8
207.797,39,47,8
207.800264,39,47,8
207.803312,39,47,8
207.80608,39,47,8
207.811896,39,47,8
207.812967,39,47,8
207.817712,39,47,8
207.823528,39,47,8
207.829344,39,47,8
207.83516,39,47,8
207.840976,40,47,7
207.84183,40,47,7
207.846792,40,47,7
207.852608,40,47,7
207.857245,40,47,7
207.858424,40,47,7
207.86424,40,47,7
207.870056,40,47,7
207.872671,40,47,7
207.875872,40,47,7
207.881688,40,47,7
207.887504,40,47,7
207.889452,40,47,7
207.89332,40,47,7
207.899136,40,47,7
207.905542,40,47,7
207.908225,40,47,7
207.920687,40,47,7
207.934405,40,47,7
207.94982,40,47,7
207.956399,40,47,7
207.965246,40,47,7
207.965705,40,47,7
207.976148,40,47,7
207.982027,40,47,7
207.983967,40,47,7
207.991807,40,47,7
207.999393,40,47,7
208.000801,40,47,7
208.008396,40,47,7
208.013262,40,47,7
208.015754,40,47,7
208.02327,40,47,7
208.032738,40,47,7
208.038554,40,47,7
208.04504,40,47,7
208.048974,40,47,7
208.051466,40,47,7
208.057661,40,47,7
208.05828,40,47,7
208.063856,40,47,7
208.068723,40,47,7
208.069672,40,47,7
208.075924,40,47,7
208.076543,40,47,7
208.08174,40,47,7
208.084382,40,47,7
208.087804,40,47,7
208.091969,40,47,7
208.093838,40,47,7
208.099684,40,48,8
208.100971,40,48,8
208.105647,40,48,8
208.108329,40,48,8
208.111635,40,48,8
208.115845,40,48,8
208.117598,40,48,8
208.123794,40,48,8
208.125313,40,48,8
208.12961,40,48,8
208.131129,40,48,8
208.135426,40,48,8
208.137616,40,48,8
208.141242,41,48,7
208.144041,41,48,7
208.147058,41,48,7
208.150236,41,48,7
208.153193,41,48,7
208.156432,41,48,7
208.159009,41,48,7
208.162248,41,48,7
208.164957,41,48,7
208.168499,41,48,7
208.171107,41,48,7
208.174315,41,48,7
208.177652,41,48,7
208.180131,41,48,7
208.185947,41,48,7
208.191763,41,48,7
208.197579,41,48,7
208.203395,41,48,7
208.207056,41,48,7
208.209211,41,48,7
208.215027,41,48,7
208.220843,41,48,7
208.223255,41,48,7
208.226659,41,48,7
208.232475,41,48,7
208.238291,41,48,7
208.239263,41,48,7
208.244107,41,48,7
208.249923,41,48,7
208.255735,41,48,7
208.255739,41,48,7
208.261555,41,48,7
208.267371,41,48,7
208.273187,41,48,7
208.275631,41,48,7
208.288877,41,48,7
208.299631,41,48,7
208.31583,41,48,7
208.325215,41,48,7
208.331838,41,48,7
208.334086,41,48,7
208.344874,41,48,7
208.348311,41,48,7
208.3529,41,48,7
208.360345,41,48,7
208.368206,41,48,7
208.368402,41,48,7
208.377591,41,48,7
208.381452,41,48,7
208.385153,41,48,7
208.392976,41,48,7
208.402282,41,48,7
208.408129,41,48,7
208.41444,41,48,7
208.417791,41,48,7
208.421213,41,48,7
208.426661,41,48,7
208.427176,41,48,7
208.433604,41,48,7
208.437449,41,48,7
208.439637,41,48,7
208.445476,41,48,7
208.4456,41,48,7
208.451416,41,48,7
208.45292,41,48,7
208.457597,41,48,7
208.460977,41,48,7
208.463413,41,48,7
208.469664,41,48,7
208.470167,41,48,7
208.475627,41,48,7
208.477728,41,48,7
208.481503,41,48,7
208.485551,41,48,7
208.487319,41,48,7
208.493657,41,49,8
208.494857,41,49,8
208.499473,41,49,8
208.500704,41,49,8
208.505289,41,49,8
208.507015,41,49,8
208.511455,41,49,8
208.513788,41,49,8
208.517271,41,49,8
208.519751,41,49,8
208.523087,41,49,8
208.526179,41,49,8
208.52902,41,49,8
208.532213,41,49,8
208.534836,41,49,8
208.538175,42,49,7
208.540656,42,49,7
208.543991,42,49,7
208.546968,42,49,7
208.549807,42,49,7
208.553043,42,49,7
208.555623,42,49,7
208.561439,42,49,7
208.567255,42,49,7
208.573071,42,49,7
208.578887,42,49,7
208.580379,42,49,7
208.584703,42,49,7
208.590519,42,49,7
208.596335,42,49,7
208.597479,42,49,7
208.602151,42,49,7
208.607967,42,49,7
208.613359,42,49,7
208.613783,42,49,7
208.619599,42,49,7
208.625415,42,49,7
208.629993,42,49,7
208.631231,42,49,7
208.637047,42,49,7
208.642863,42,49,7
208.648679,42,49,7
208.650639,42,49,7
208.664309,42,49,7
208.672954,42,49,7
208.690054,42,49,7
208.701694,42,49,7
208.705934,42,49,7
208.711071,42,49,7
208.72198,42,49,7
208.722568,42,49,7
208.729455,42,49,7
208.73694,42,49,7
208.743214,42,49,7
208.745391,42,49,7
208.754464,42,49,7
208.756884,42,49,7
208.762723,42,49,7
208.770315,42,49,7
208.779594,42,49,7
208.785624,42,49,7
208.792052,42,49,7
208.794269,42,49,7
208.799017,42,49,7
208.803646,42,49,7
208.804833,42,49,7
208.811058,42,49,7
208.814555,42,49,7
208.816905,42,49,7
208.82203,42,49,7
208.822721,42,49,7
208.82874,42,49,7
208.829516,42,49,7
208.835051,42,49,7
208.837966,42,49,7
208.840923,42,49,7
208.84677,42,49,7
208.84704,42,49,7
208.852616,42,49,7
208.855299,42,49,7
208.858432,42,49,7
208.86289,42,49,7
208.864451,42,49,7
208.87053,42,49,7
208.872169,42,49,7
208.876448,42,49,7
208.878199,42,49,7
208.882365,42,49,7
208.884627,42,49,7
208.888793,42,49,7
208.891592,42,49,7
208.894609,42,49,7
208.897408,42,50,8
208.900628,42,50,8
208.903634,42,50,8
208.906474,42,50,8
208.90948,42,50,8
208.912583,42,50,8
208.915296,42,50,8
208.918542,42,50,8
208.921315,42,50,8
208.924737,42,50,8
208.927627,42,50,8
208.930553,42,50,8
208.933443,42,50,8
208.93684,42,50,8
208.939259,43,50,7
208.945075,43,50,7
208.950891,43,50,7
208.956707,43,50,7
208.961733,43,50,7
208.962523,43,50,7
208.968339,43,50,7
208.974155,43,50,7
208.979211,43,50,7
208.979971,43,50,7
208.985787,43,50,7
208.991603,43,50,7
208.995729,43,50,7
208.997419,43,50,7
209.003235,43,50,7
209.009051,43,50,7
209.012713,43,50,7
209.014867,43,50,7
209.020683,43,50,7
209.026499,43,50,7
209.032315,43,50,7
209.033621,43,50,7
209.047726,43,50,7
209.054308,43,50,7
209.071787,43,50,7
209.086087,43,50,7
209.088305,43,50,7
209.095307,43,50,7
209.105288,43,50,7
209.106211,43,50,7
209.114005,43,50,7
209.12145,43,50,7
209.126196,43,50,7
209.129739,43,50,7
209.139435,43,50,7
209.140302,43,50,7
209.147386,43,50,7
209.15572,43,50,7
209.164561,43,50,7
209.170479,43,50,7
209.177053,43,50,7
209.178663,43,50,7
209.18473,43,50,7
209.187882,43,50,7
209.190549,43,50,7
209.196365,43,50,7
209.198787,43,50,7
209.202528,43,50,7
209.20658,43,50,7
209.208344,43,50,7
209.214025,43,50,7
209.214333,43,50,7
209.220295,43,50,7
209.222314,43,50,7
209.226288,43,50,7
209.23201,43,50,7
209.232104,43,50,7
209.238209,43,50,7
209.239961,43,50,7
209.244086,43,50,7
209.248296,43,50,7
209.250311,43,50,7
209.256127,43,50,7
209.257136,43,50,7
209.262349,43,50,7
209.263054,43,50,7
209.268169,43,50,7
209.269628,43,50,7
209.274421,43,50,7
209.277306,43,50,7
209.280263,43,50,7
209.283125,43,50,7
209.286079,43,50,7
209.288941,43,50,7
209.292218,43,50,7
209.295103,43,50,7
209.298034,43,50,7
209.300919,43,50,7
209.303979,43,50,7
209.306908,43,50,7
209.310306,43,50,7
209.312871,43,50,7
209.316122,43,50,7
209.318863,43,50,7
209.322055,43,50,7
209.324679,43,50,7
209.327871,43,50,7
209.330495,43,50,7
209.336311,43,50,7
209.342127,44,50,6
209.347943,44,50,6
209.351283,44,50,6
209.353759,44,50,6
209.359575,44,50,6
209.365391,44,50,6
209.369591,44,50,6
209.371207,44,50,6
209.377023,44,51,7
209.382839,44,51,7
209.385677,44,51,7
209.388655,44,50,6
209.394471,44,51,7
209.400287,44,51,7
209.402804,44,51,7
209.406103,44,51,7
209.411919,44,51,7
209.417735,44,51,7
209.423551,44,51,7
209.424588,44,51,7
209.438764,44,51,7
209.443858,44,51,7
209.462166,44,51,7
209.478252,44,51,7
209.478259,44,51,7
209.48758,44,51,7
209.49538,44,51,7
209.498591,44,51,7
209.506313,44,51,7
209.513971,44,51,7
209.517163,44,51,7
209.522483,44,51,7
209.53134,44,51,7
209.531845,44,51,7
209.540397,44,51,7
209.548469,44,51,7
209.556915,44,51,7
209.563197,44,51,7
209.570222,44,51,7
209.570835,44,51,7
209.577404,44,51,7
209.580156,44,51,7
209.583832,44,51,7
209.589648,44,51,7
209.591166,44,51,7
209.595788,44,51,7
209.598888,44,51,7
209.601604,44,51,7
209.606547,44,51,7
209.60742,44,51,7
209.613236,44,51,7
209.615058,44,51,7
209.619372,44,51,7
209.62442,44,51,7
209.625188,44,51,7
209.631151,44,51,7
209.632972,44,51,7
209.637129,44,51,7
209.641044,44,51,7
209.642945,44,51,7
209.648949,44,51,7
209.649491,44,51,7
209.655159,44,51,7
209.655772,44,51,7
209.661092,44,51,7
209.662797,44,51,7
209.667374,44,51,7
209.669979,44,51,7
209.673423,44,51,7
209.676407,44,51,7
209.679239,44,51,7
209.682223,44,51,7
209.685404,44,51,7
209.688363,44,51,7
209.69122,44,51,7
209.694179,44,51,7
209.697153,44,51,7
209.699995,44,51,7
209.703202,44,51,7
209.705811,44,51,7
209.709367,44,51,7
209.711947,44,51,7
209.715183,44,51,7
209.717763,44,51,7
209.721349,44,51,7
209.723579,44,51,7
209.727792,44,51,7
209.729395,44,51,7
209.735211,44,51,7
209.741027,45,51,6
209.746843,45,51,6
209.748265,45,51,6
209.752659,45,51,6
209.758475,45,51,6
209.764291,45,51,6
209.767545,45,51,6
209.770107,45,51,6
209.775923,45,51,6
209.781739,45,51,6
209.783441,45,51,6
209.787555,45,51,6
209.793371,45,51,6
209.799187,45,51,6
209.800819,45,51,6
209.805003,45,51,6
209.810819,45,51,6
209.816635,45,51,6
209.822451,45,51,6
209.82314,45,51,6
209.83774,45,51,6
209.840841,45,51,6
209.860121,45,51,6
209.876016,45,52,7
209.87806,45,51,6
209.887426,45,51,6
209.893394,45,51,6
209.899014,45,52,7
209.906433,45,52,7
209.914095,45,51,6
209.915715,45,52,7
209.922557,45,52,7
209.930315,45,52,7
209.932824,45,52,7
209.941012,45,52,7
209.949023,45,52,7
209.957575,45,52,7
209.96409,45,52,7
209.970635,45,52,7
209.970806,45,52,7
209.977482,45,52,7
209.980001,45,52,7
209.98513,45,52,7
209.990946,45,52,7
209.991589,45,52,7
209.996762,45,52,7
209.999008,45,52,7
210.002578,45,52,7
210.00667,45,52,7
210.008394,45,52,7
210.014403,45,52,7
210.015132,45,52,7
210.020613,45,52,7
210.025399,45,52,7
210.026429,45,52,7
210.032245,45,52,7
210.033587,45,52,7
210.038295,45,52,7
210.041598,45,52,7
210.044345,45,52,7
210.050151,45,52,7
210.050161,45,52,7
210.056327,45,52,7
210.056665,45,52,7
210.062142,45,52,7
210.063382,45,52,7
210.068003,45,52,7
210.070057,45,52,7
210.074679,45,52,7
210.077705,45,52,7
210.080495,45,52,7
210.083521,45,52,7
210.086383,45,52,7
210.089337,45,52,7
210.092199,45,52,7
210.095153,45,52,7
210.098015,45,52,7
210.100969,45,52,7
210.104297,45,52,7
210.106978,45,52,7
210.110391,45,52,7
210.113189,45,52,7
210.116238,45,52,7
210.119005,45,52,7
210.122054,45,52,7
210.124821,45,52,7
210.128306,45,52,7
210.130637,45,52,7
210.134385,45,52,7
210.136453,45,52,7
210.142269,46,52,6
210.148085,46,52,6
210.153361,46,52,6
210.153901,46,52,6
210.159717,46,52,6
210.165533,46,52,6
210.171349,46,52,6
210.173212,46,52,6
210.177165,46,52,6
210.182981,46,52,6
210.188797,46,52,6
210.189149,46,52,6
210.194613,46,52,6
210.200429,46,52,6
210.206245,46,52,6
210.207063,46,52,6
210.212061,46,52,6
210.217877,46,52,6
210.223693,46,52,6
210.229509,46,52,6
210.229736,46,52,6
210.244697,46,52,6
210.245936,46,52,6
210.265787,46,52,6
210.281724,46,52,6
210.285512,46,52,6
210.295617,46,52,6
210.299638,46,52,6
210.30683,46,52,6
210.31429,46,52,6
210.321593,46,52,6
210.322311,46,52,6
210.330793,46,52,6
210.337272,46,52,6
210.34067,46,52,6
210.349293,46,52,6
210.357188,46,52,6
210.365493,46,52,6
210.372442,46,52,6
210.378087,46,52,6
210.379159,46,52,6
210.385759,46,52,6
210.388192,46,52,6
210.393527,46,52,6
210.399344,46,53,7
210.399405,46,53,7
210.40516,46,53,7
210.406865,46,53,7
210.410976,46,53,7
210.414168,46,53,7
210.416792,46,53,7
210.422608,46,53,7
210.423368,46,53,7
210.429285,46,53,7
210.433245,46,53,7
210.435101,46,53,7
210.441034,46,53,7
210.441868,46,53,7
210.44685,46,53,7
210.449764,46,53,7
210.452738,46,53,7
210.458068,46,53,7
210.458715,46,53,7
210.464678,46,53,7
210.465017,46,53,7
210.470884,46,53,7
210.471734,46,53,7
210.476746,46,53,7
210.478335,46,53,7
210.482754,46,53,7
210.486103,46,53,7
210.48857,46,53,7
210.491919,46,53,7
210.494544,46,53,7
210.497735,46,53,7
210.500552,46,53,7
210.503551,46,53,7
210.506793,46,53,7
210.509367,46,53,7
210.512807,46,53,7
210.515183,46,53,7
210.51928,46,53,7
210.52186,46,53,7
210.525096,46,53,7
210.527676,46,53,7
210.530912,46,53,7
210.533609,46,53,7
210.536728,46,53,7
210.539425,47,53,6
210.542737,47,53,6
210.545241,47,53,6
210.54902,47,53,6
210.551057,47,53,6
210.556873,47,53,6
210.562689,47,53,6
210.565537,47,53,6
210.568505,47,53,6
210.574321,47,53,6
210.580137,47,53,6
210.585953,47,53,6
210.586375,47,53,6
210.591769,47,53,6
210.597585,47,53,6
210.602533,47,53,6
210.603401,47,53,6
210.609217,47,53,6
210.615033,47,53,6
210.620849,47,53,6
210.620928,47,53,6
210.626665,47,53,6
210.632481,47,53,6
210.638297,47,53,6
210.644113,47,53,6
210.644223,47,53,6
210.658113,47,53,6
210.658896,47,53,6
210.67895,47,53,6
210.695109,47,53,6
210.700424,47,53,6
210.710736,47,53,6
210.713503,47,53,6
210.721975,47,53,6
210.729945,47,53,6
210.736799,47,53,6
210.737086,47,53,6
210.746332,47,53,6
210.751471,47,53,6
210.756558,47,53,6
210.765541,47,53,6
210.773031,47,53,6
210.780885,47,53,6
210.788214,47,53,6
210.792999,47,53,6
210.794698,47,53,6
210.801884,47,53,6
210.803311,47,53,6
210.80934,47,53,6
210.81455,47,53,6
210.815813,47,53,6
210.821629,47,53,6
210.82252,47,53,6
210.827445,47,53,6
210.829662,47,53,6
210.833264,47,53,6
210.838907,47,53,6
210.839081,47,53,6
210.844893,47,53,6
210.849133,47,53,6
210.850709,47,53,6
210.857236,47,53,6
210.858116,47,53,6
210.863052,47,53,6
210.865606,47,53,6
210.868868,47,54,7
210.873461,47,54,7
210.874684,47,54,7
210.880789,47,54,7
210.880851,47,54,7
210.886667,47,54,7
210.887273,47,54,7
210.892634,47,54,7
210.89446,47,54,7
210.898724,47,54,7
210.901915,47,54,7
210.904889,47,54,7
210.908389,47,54,7
210.910705,47,54,7
210.914205,47,54,7
210.916673,47,54,7
210.920021,47,54,7
210.922646,47,54,7
210.925839,47,54,7
210.928579,47,54,7
210.931656,47,54,7
210.934703,47,54,7
210.937472,47,54,7
210.940838,48,54,6
210.943288,48,54,6
210.94715,48,54,6
210.949812,48,54,6
210.952966,48,54,6
210.955628,48,54,6
210.95941,48,54,6
210.961444,48,54,6
210.965226,48,54,6
210.96726,48,54,6
210.971042,48,54,6
210.973076,48,54,6
210.978892,48,54,6
210.984708,48,54,6
210.985133,48,54,6
210.990524,48,54,6
210.99634,48,54,6
211.002156,48,54,6
211.006102,48,54,6
211.007972,48,54,6
211.013788,48,54,6
211.019604,48,54,6
211.022762,48,54,6
211.02542,48,54,6
211.031236,48,54,6
211.037052,48,54,6
211.040489,48,54,6
211.042868,48,54,6
211.048684,48,54,6
211.0545,48,54,6
211.060316,48,54,6
211.064017,48,54,6
211.066132,48,54,6
211.077708,48,54,6
211.078648,48,54,6
211.098677,48,54,6
211.115337,48,54,6
211.120035,48,54,6
211.130461,48,54,6
211.133064,48,54,6
211.141469,48,54,6
211.1499,48,54,6
211.156576,48,54,6
211.156592,48,54,6
211.165796,48,54,6
211.171223,48,54,6
211.176483,48,54,6
211.185384,48,54,6
211.19241,48,54,6
211.199865,48,54,6
211.207906,48,54,6
211.21261,48,54,6
211.214001,48,54,6
211.221648,48,54,6
211.223037,48,54,6
211.229022,48,54,6
211.234044,48,54,6
211.234924,48,54,6
211.24074,48,54,6
211.242476,48,54,6
211.246556,48,54,6
211.249151,48,54,6
211.252681,48,54,6
211.258371,48,54,6
211.258498,48,54,6
211.264313,48,54,6
211.269058,48,54,6
211.270129,48,54,6
211.276457,48,54,6
211.277959,48,54,6
211.282349,48,54,6
211.284985,48,54,6
211.288206,48,54,6
211.29244,48,54,6
211.294255,48,54,6
211.300233,48,54,6
211.300482,48,54,6
211.306049,48,54,6
211.306576,48,54,6
211.311865,48,54,6
211.314223,48,54,6
211.317681,48,54,6
211.321597,48,54,6
211.323497,48,54,6
211.327499,48,54,6
211.329313,48,54,6
211.333315,48,54,6
211.335129,48,54,6
211.339131,49,55,6
211.340945,49,55,6
211.345256,49,55,6
211.346898,49,55,6
211.351073,49,55,6
211.352797,49,55,6
211.356889,49,55,6
211.358613,49,55,6
211.362705,49,55,6
211.364764,49,55,6
211.369032,49,55,6
211.37058,49,55,6
211.374924,49,55,6
211.376396,49,55,6
211.380781,49,55,6
211.382212,49,55,6
211.38683,49,55,6
211.388028,49,55,6
211.392646,49,55,6
211.393845,49,55,6
211.398462,49,55,6
211.404278,49,55,6
211.405346,49,55,6
211.410094,49,55,6
211.41591,49,55,6
211.421726,49,55,6
211.426427,49,55,6
211.427542,49,55,6
211.433358,49,55,6
211.439174,49,55,6
211.441929,49,55,6
211.44499,49,55,6
211.450806,49,55,6
211.456622,49,55,6
211.458873,49,55,6
211.462438,49,55,6
211.468254,49,55,6
211.47407,49,55,6
211.479886,49,55,6
211.4807,49,55,6
211.485702,49,55,6
211.491518,49,55,6
211.494963,49,55,6
211.497922,49,55,6
211.519003,49,55,6
211.533629,49,55,6
211.534504,49,55,6
211.543116,49,55,6
211.551448,49,55,6
211.55273,49,55,6
211.560509,49,55,6
211.566325,49,55,6
211.573275,49,55,6
211.574453,49,55,6
211.583714,49,55,6
211.587538,49,55,6
211.591306,49,55,6
211.597122,49,55,6
211.603705,49,55,6
211.610411,49,55,6
211.616227,49,55,6
211.622043,49,55,6
211.626204,49,55,6
211.627859,49,55,6
211.633675,49,55,6
211.635691,49,55,6
211.639491,49,55,6
211.645305,49,55,6
211.645307,49,55,6
211.651123,49,55,6
211.653084,49,55,6
211.656939,49,55,6
211.6589,49,55,6
211.662755,49,55,6
211.667028,49,55,6
211.668571,49,55,6
211.674387,49,55,6
211.676289,49,55,6
211.680203,49,55,6
211.683881,49,55,6
211.686019,49,55,6
211.689697,49,55,6
211.691835,49,55,6
211.69628,49,55,6
211.697651,49,55,6
211.702986,49,55,6
211.703467,49,55,6
211.708802,49,55,6
211.709283,49,55,6
211.714618,49,55,6
211.715099,49,55,6
211.720434,49,55,6
211.720915,49,55,6
211.72625,49,55,6
211.726731,49,55,6
211.732066,49,55,6
211.732547,49,55,6
211.737882,49,55,6
211.738363,49,55,6
211.743698,49,55,6
211.744179,49,55,6
211.749514,49,55,6
211.749995,49,55,6
211.75533,49,55,6
211.755811,49,55,6
211.761146,49,55,6
211.761627,49,55,6
211.766962,49,55,6
211.767443,49,55,6
211.772778,49,55,6
211.773259,49,55,6
211.778594,49,55,6
211.779075,49,55,6
211.78441,49,55,6
211.784891,49,55,6
211.790226,49,55,6
211.790707,49,55,6
211.796042,49,55,6
211.796523,49,55,6
211.801858,49,55,6
211.802341,49,56,7
211.807674,49,56,7
211.808155,49,56,7
211.81349,49,56,7
211.813971,49,56,7
211.819306,49,56,7
211.819787,49,56,7
211.825122,49,56,7
211.828536,49,56,7
211.830938,49,56,7
211.836754,49,56,7
211.839425,50,56,6
211.84257,50,56,6
211.848386,50,56,6
211.854202,50,56,6
211.860018,50,56,6
211.865834,50,56,6
211.870592,50,56,6
211.87165,50,56,6
211.877466,50,56,6
211.878104,50,55,5
211.883282,50,55,5
211.886646,50,55,5
211.889098,50,55,5
211.89316,50,55,5
211.894914,50,56,6
211.898976,50,56,6
211.90073,50,56,6
211.904792,50,56,6
211.906546,50,56,6
211.912362,50,56,6
211.912469,50,56,6
211.918178,50,56,6
211.918823,50,56,6
211.923994,50,56,6
211.924639,50,56,6
211.930455,50,56,6
211.932,50,56,6
211.936271,50,56,6
211.942087,50,56,6
211.947903,50,56,6
211.953719,50,56,6
211.959535,50,56,6
211.963167,50,56,6
211.965351,50,56,6
211.97068,50,56,6
211.971167,50,56,6
211.976983,50,56,6
211.979221,50,56,6
211.982799,50,56,6
211.985735,50,56,6
211.988615,50,56,6
211.991551,50,56,6
211.994431,50,56,6
211.997367,50,56,6
212.000247,50,56,6
212.005044,50,56,6
212.006063,50,56,6
212.011398,50,56,6
212.011879,50,56,6
212.017214,50,56,6
212.017695,50,56,6
212.02303,50,56,6
212.023511,50,56,6
212.028846,50,56,6
212.029327,50,56,6
212.034662,50,56,6
212.035143,50,56,6
212.040478,50,56,6
212.040959,50,56,6
212.046294,50,56,6
212.046775,50,56,6
212.05211,50,56,6
212.052591,50,56,6
212.057926,50,56,6
212.058407,50,56,6
212.063742,50,56,6
212.064223,50,56,6
212.069558,50,56,6
212.070039,50,56,6
212.075374,50,56,6
212.075855,50,56,6
212.08119,50,56,6
212.081671,50,56,6
212.087006,50,56,6
212.087487,50,56,6
212.092822,50,56,6
212.093303,50,56,6
212.098638,50,56,6
212.099119,50,56,6
212.104454,50,56,6
212.104935,50,56,6
212.11027,50,56,6
212.110751,50,56,6
212.116086,50,56,6
212.116567,50,56,6
212.121902,50,56,6
212.122383,50,56,6
212.127718,50,56,6
212.128199,50,56,6
212.133534,50,56,6
212.134015,50,56,6
212.13935,51,56,5
212.139831,51,56,5
212.145166,51,56,5
212.145647,51,56,5
212.150982,51,56,5
212.151463,51,56,5
212.156798,51,56,5
212.157279,51,56,5
212.162614,51,56,5
212.163095,51,56,5
212.16843,51,56,5
212.168911,51,56,5
212.174246,51,56,5
212.174731,51,56,5
212.180062,51,56,5
212.180543,51,56,5
212.185878,51,56,5
212.186359,51,56,5
212.191694,51,56,5
212.192175,51,56,5
212.19751,51,56,5
212.197991,51,56,5
212.203326,51,56,5
212.203807,51,56,5
212.209142,51,56,5
212.209623,51,56,5
212.214958,51,56,5
212.215439,51,56,5
212.220774,51,56,5
212.221255,51,56,5
212.22659,51,56,5
212.227071,51,56,5
212.232406,51,56,5
212.232887,51,56,5
212.238222,51,56,5
212.238703,51,56,5
212.244038,51,56,5
212.244519,51,56,5
212.249854,51,56,5
212.250335,51,56,5
212.25567,51,56,5
212.256151,51,56,5
212.261486,51,57,6
212.261967,51,57,6
212.267302,51,57,6
212.267783,51,57,6
212.273118,51,57,6
212.273599,51,57,6
212.278934,51,57,6
212.279415,51,57,6
212.28475,51,57,6
212.285231,51,57,6
212.290566,51,57,6
212.291047,51,57,6
212.296382,51,57,6
212.296863,51,57,6
212.302198,51,57,6
212.302679,51,57,6
212.308014,51,57,6
212.308495,51,57,6
212.31383,51,57,6
212.314311,51,57,6
212.319646,51,57,6
212.320127,51,57,6
212.325462,51,57,6
212.325943,51,57,6
212.331278,51,57,6
212.331759,51,57,6
212.337094,51,57,6
212.337575,51,57,6
212.34291,51,57,6
212.343391,51,57,6
212.348726,51,57,6
212.349207,51,57,6
212.354542,51,57,6
212.355023,51,57,6
212.360358,51,57,6
212.360839,51,57,6
212.366174,51,57,6
212.366655,51,57,6
212.37199,51,57,6
212.372471,51,57,6
212.377806,51,57,6
212.378287,51,57,6
212.383622,51,57,6
212.384103,51,57,6
212.389438,51,57,6
212.389919,51,57,6
212.395254,51,57,6
212.395735,51,57,6
212.40107,51,57,6
212.401551,51,57,6
212.406886,51,57,6
212.407367,51,57,6
212.412702,51,57,6
212.413183,51,57,6
212.418518,51,57,6
212.418999,51,57,6
212.424334,51,57,6
212.424815,51,57,6
212.43015,51,57,6
212.430631,51,57,6
212.435966,51,57,6
212.436447,51,57,6
212.441782,52,57,5
212.442263,52,57,5
212.447598,52,57,5
212.448079,52,57,5
212.453414,52,57,5
212.453895,52,57,5
212.45923,52,57,5
212.459711,52,57,5
212.465046,52,57,5
212.465527,52,57,5
212.470862,52,57,5
212.471343,52,57,5
212.476678,52,57,5
212.477159,52,57,5
212.482494,52,57,5
212.482975,52,57,5
212.48831,52,57,5
212.488791,52,57,5
212.494126,52,57,5
212.494607,52,57,5
212.499942,52,57,5
212.500423,52,57,5
212.505758,52,57,5
212.506239,52,57,5
212.511574,52,57,5
212.512055,52,57,5
212.51739,52,57,5
212.517871,52,57,5
212.523206,52,57,5
212.523687,52,57,5
212.529022,52,57,5
212.529503,52,57,5
212.534838,52,57,5
212.535319,52,57,5
212.540654,52,57,5
212.541135,52,57,5
212.54647,52,57,5
212.546951,52,57,5
212.552286,52,57,5
212.552767,52,57,5
212.558102,52,57,5
212.558583,52,57,5
212.563918,52,57,5
212.564399,52,57,5
212.569734,52,57,5
212.570215,52,57,5
212.57555,52,57,5
212.576034,52,57,5
212.581366,52,57,5
212.581847,52,57,5
212.587182,52,57,5
212.587663,52,57,5
212.592998,52,57,5
212.593479,52,57,5
212.598814,52,57,5
212.599295,52,57,5
212.60463,52,58,6
212.605111,52,58,6
212.610446,52,58,6
212.610927,52,58,6
212.616262,52,58,6
212.616743,52,58,6
212.622078,52,58,6
212.622559,52,58,6
212.627894,52,58,6
212.628375,52,58,6
212.63371,52,58,6
212.634191,52,58,6
212.639526,52,58,6
212.640007,52,58,6
212.645342,52,58,6
212.645823,52,58,6
212.651158,52,58,6
212.651639,52,58,6
212.656974,52,58,6
212.657455,52,58,6
212.66279,52,58,6
212.663271,52,58,6
212.668606,52,58,6
212.669087,52,58,6
212.674422,52,58,6
212.674903,52,58,6
212.680238,52,58,6
212.680719,52,58,6
212.686054,52,58,6
212.686535,52,58,6
212.69187,52,58,6
212.692351,52,58,6
212.697686,52,58,6
212.698167,52,58,6
212.703502,52,58,6
212.704324,52,58,6
212.709318,52,58,6
212.710156,52,58,6
212.715134,52,58,6
212.716174,52,58,6
212.72095,52,58,6
212.722005,52,58,6
212.726766,52,58,6
212.727953,52,58,6
212.732582,52,58,6
212.733769,52,58,6
212.738398,53,58,5
212.739585,53,58,5
212.744214,53,58,5
212.745404,53,58,5
212.75003,53,58,5
212.751217,53,58,5
212.755846,53,58,5
212.757033,53,58,5
212.761662,53,58,5
212.762849,53,58,5
212.767478,53,58,5
212.768665,53,58,5
212.773294,53,58,5
212.774481,53,58,5
212.77911,53,58,5
212.780297,53,58,5
212.784926,53,58,5
212.786113,53,58,5
212.790742,53,58,5
212.791929,53,58,5
212.796558,53,58,5
212.797745,53,58,5
212.802374,53,58,5
212.803561,53,58,5
212.80819,53,58,5
212.809377,53,58,5
212.814006,53,58,5
212.815193,53,58,5
212.819822,53,58,5
212.821009,53,58,5
212.825638,53,58,5
212.826928,53,58,5
212.831454,53,58,5
212.833108,53,58,5
212.83727,53,58,5
212.838924,53,58,5
212.843086,53,58,5
212.845119,53,58,5
212.848902,53,58,5
212.851138,53,58,5
212.854718,53,58,5
212.857202,53,58,5
212.860534,53,58,5
212.863498,53,58,5
212.86635,53,58,5
212.869401,53,58,5
212.872166,53,58,5
212.875464,53,58,5
212.877982,53,58,5
212.881645,53,58,5
212.883798,53,58,5
212.887896,53,58,5
212.889614,53,58,5
212.894192,53,58,5
212.89543,53,58,5
212.900008,53,58,5
212.901246,53,58,5
212.906162,53,58,5
212.907062,53,58,5
212.91199,53,58,5
212.912878,53,58,5
212.917967,53,58,5
212.918694,53,58,5
212.924188,53,58,5
212.92451,53,58,5
212.930326,53,58,5
212.930368,53,58,5
212.936142,53,58,5
212.936184,53,58,5
212.941958,53,58,5
212.942294,53,58,5
212.947774,53,58,5
212.948398,53,58,5
212.95359,53,58,5
212.954376,53,58,5
212.959406,53,59,6
212.96044,53,59,6
212.965222,53,59,6
212.966736,53,59,6
212.971038,53,59,6
212.972552,53,59,6
212.976854,53,59,6
212.978586,53,59,6
212.98267,53,59,6
212.984999,53,59,6
212.988486,53,59,6
212.991017,53,59,6
212.994302,53,59,6
212.997314,53,59,6
213.000118,53,59,6
213.00313,53,59,6
213.005934,53,59,6
213.009209,53,59,6
213.01175,53,59,6
213.015025,53,59,6
213.017566,53,59,6
213.020841,53,59,6
213.023382,53,59,6
213.026657,53,59,6
213.029198,53,59,6
213.032473,53,59,6
213.035014,53,59,6
213.038289,54,59,5
213.04083,54,59,5
213.044105,54,59,5
213.046646,54,59,5
213.049921,54,59,5
213.052462,54,59,5
213.055737,54,59,5
213.058278,54,59,5
213.061553,54,59,5
213.064094,54,59,5
213.067369,54,59,5
213.06991,54,59,5
213.073185,54,59,5
213.075726,54,59,5
213.079003,54,59,5
213.081542,54,59,5
213.084817,54,59,5
213.087358,54,59,5
213.090711,54,59,5
213.093174,54,59,5
213.096527,54,59,5
213.09899,54,59,5
213.102359,54,59,5
213.104806,54,59,5
213.108175,54,59,5
213.110622,54,59,5
213.114194,54,59,5
213.116438,54,59,5
213.120273,54,59,5
213.122254,54,59,5
213.126336,54,59,5
213.12807,54,59,5
213.132224,54,59,5
213.133886,54,59,5
213.138419,54,59,5
213.139702,54,59,5
213.144483,54,59,5
213.145518,54,59,5
213.150299,54,59,5
213.151334,54,59,5
213.156798,54,59,5
213.15715,54,59,5
213.162746,54,59,5
213.162966,54,59,5
213.168622,54,59,5
213.168782,54,59,5
213.174598,54,59,5
213.174829,54,59,5
213.180414,54,59,5
213.180776,54,59,5
213.18623,54,59,5
213.186769,54,59,5
213.192046,54,59,5
213.19343,54,59,5
213.197862,54,59,5
213.19955,54,59,5
213.203678,54,59,5
213.205366,54,59,5
213.209494,54,59,5
213.211227,54,59,5
213.21531,54,59,5
213.21719,54,59,5
213.221126,54,59,5
213.22334,54,59,5
213.226942,54,59,5
213.229374,54,59,5
213.232758,54,59,5
213.235336,54,59,5
213.238574,54,59,5
213.241183,54,59,5
213.24439,54,59,5
213.2471,54,59,5
213.250206,54,59,5
213.253367,54,59,5
213.256022,54,59,5
213.259183,54,59,5
213.261838,54,59,5
213.26548,54,59,5
213.267654,54,59,5
213.271295,54,59,5
213.27347,54,59,5
213.277476,54,59,5
213.279286,54,59,5
213.283322,54,59,5
213.285102,54,59,5
213.289705,54,59,5
213.290918,54,59,5
213.295739,54,59,5
213.296734,54,59,5
213.302051,54,59,5
213.30255,54,59,5
213.307868,54,59,5
213.308366,54,59,5
213.313683,54,59,5
213.314182,54,59,5
213.319732,54,59,5
213.319998,54,59,5
213.325814,54,60,6
213.325882,54,60,6
213.33163,54,60,6
213.331698,54,60,6
213.337446,54,60,6
213.337514,54,60,6
213.343262,55,60,5
213.34333,55,60,5
213.349078,55,60,5
213.349146,55,60,5
213.354894,55,60,5
213.354962,55,60,5
213.36071,55,60,5
213.360778,55,60,5
213.366526,55,60,5
213.366594,55,60,5
213.372342,55,60,5
213.37241,55,60,5
213.378158,55,60,5
213.378226,55,60,5
213.383974,55,60,5
213.384042,55,60,5
213.38979,55,60,5
213.390022,55,60,5
213.395606,55,60,5
213.395838,55,60,5
213.401422,55,60,5
213.401654,55,60,5
213.407238,55,60,5
213.40747,55,60,5
213.413054,55,60,5
213.413388,55,60,5
213.41887,55,60,5
213.419467,55,60,5
213.424686,55,60,5
213.425546,55,60,5
213.430502,55,60,5
213.431362,55,60,5
213.436318,55,60,5
213.437497,55,60,5
213.442134,55,60,5
213.443343,55,60,5
213.44795,55,60,5
213.449494,55,60,5
213.453766,55,60,5
213.45531,55,60,5
213.459582,55,60,5
213.461126,55,60,5
213.465398,55,60,5
213.467483,55,60,5
213.471214,55,60,5
213.473719,55,60,5
213.47703,55,60,5
213.479753,55,60,5
213.482846,55,60,5
213.485569,55,60,5
213.488662,55,60,5
213.491708,55,60,5
213.494478,55,60,5
213.498061,55,60,5
213.500294,55,60,5
213.504009,55,60,5
213.50611,55,60,5
213.509971,55,60,5
213.511926,55,60,5
213.51605,55,60,5
213.517742,55,60,5
213.5222,55,60,5
213.523558,55,60,5
213.528234,55,60,5
213.529374,55,60,5
213.534313,55,60,5
213.53519,55,60,5
213.540129,55,60,5
213.541006,55,60,5
213.545961,55,60,5
213.546822,55,60,5
213.551777,55,60,5
213.552638,55,60,5
213.557841,55,60,5
213.558454,55,60,5
213.563657,55,60,5
213.56427,55,60,5
213.569676,55,60,5
213.570086,55,60,5
213.575871,55,60,5
213.575902,55,60,5
213.581718,55,60,5
213.58195,55,60,5
213.587534,55,60,5
213.588085,55,60,5
213.59335,55,60,5
213.594367,55,60,5
213.599166,55,60,5
213.600183,55,60,5
213.604982,55,60,5
213.606161,55,60,5
213.610798,55,60,5
213.612194,55,60,5
213.616614,55,60,5
213.618243,55,60,5
213.62243,55,60,5
213.624191,55,60,5
213.628246,55,60,5
213.630007,55,60,5
213.634062,55,60,5
213.636071,55,60,5
213.639878,56,60,4
213.641917,56,60,4
213.645694,56,60,4
213.647734,56,60,4
213.65151,56,60,4
213.653549,56,60,4
213.657326,56,60,4
213.659715,56,60,4
213.663142,56,60,4
213.665531,56,60,4
213.668958,56,60,4
213.671347,56,60,4
213.674774,56,60,4
213.677205,56,60,4
213.68059,56,60,4
213.683021,56,60,4
213.686406,56,61,5
213.688852,56,61,5
213.692222,56,61,5
213.694668,56,61,5
213.698038,56,61,5
213.70053,56,61,5
213.703854,56,61,5
213.706346,56,61,5
213.70967,56,61,5
213.712335,56,61,5
213.715486,56,61,5
213.718444,56,61,5
213.721302,56,61,5
213.72426,56,61,5
213.727118,56,61,5
213.730207,56,61,5
213.732934,56,61,5
213.736241,56,61,5
213.73875,56,61,5
213.742088,56,61,5
213.744566,56,61,5
213.747904,56,61,5
213.750382,56,61,5
213.754039,56,61,5
213.756198,56,61,5
213.760002,56,61,5
213.762014,56,61,5
213.765818,56,61,5
213.76783,56,61,5
213.771912,56,61,5
213.773646,56,61,5
213.777728,56,61,5
213.779462,56,61,5
213.784025,56,61,5
213.785278,56,61,5
213.790104,56,61,5
213.791094,56,61,5
213.79637,56,61,5
213.79691,56,61,5
213.802404,56,61,5
213.802726,56,61,5
213.80825,56,61,5
213.808542,56,61,5
213.814329,56,61,5
213.814358,56,61,5
213.820174,56,61,5
213.820596,56,61,5
213.82599,56,61,5
213.826513,56,61,5
213.831806,56,61,5
213.832825,56,61,5
213.837622,56,61,5
213.838641,56,61,5
213.843438,56,61,5
213.844543,56,61,5
213.849254,56,61,5
213.850622,56,61,5
213.85507,56,61,5
213.856656,56,61,5
213.860886,56,61,5
213.862472,56,61,5
213.866702,56,61,5
213.868288,56,61,5
213.872518,56,61,5
213.874221,56,61,5
213.878334,56,61,5
213.8803,56,61,5
213.88415,56,61,5
213.88645,56,61,5
213.889966,56,61,5
213.892266,56,61,5
213.895782,56,61,5
213.898098,56,61,5
213.901598,56,61,5
213.904131,56,61,5
213.907414,56,61,5
213.910241,56,61,5
213.91323,56,61,5
213.916593,56,61,5
213.919046,56,61,5
213.922409,56,61,5
213.924862,56,61,5
213.928271,56,61,5
213.930678,56,61,5
213.934117,56,61,5
213.936494,56,61,5
213.940308,56,61,5
213.94231,56,61,5
213.946417,56,61,5
213.948126,56,61,5
213.95238,56,61,5
213.953942,56,61,5
213.958196,56,61,5
213.959758,56,61,5
213.964012,56,61,5
213.965574,56,61,5
213.969986,56,61,5
213.97139,56,61,5
213.975802,56,61,5
213.977206,56,61,5
213.981664,56,61,5
213.983022,56,61,5
213.987667,56,61,5
213.988838,56,61,5
213.993483,56,61,5
213.994654,56,61,5
213.999299,56,61,5
214.00047,56,61,5
214.005308,56,61,5
214.006286,56,61,5
214.011124,56,61,5
214.012102,56,61,5
214.01694,56,61,5
214.017918,56,61,5
214.022756,56,61,5
214.023734,56,61,5
214.028719,56,61,5
214.02955,56,61,5
214.034783,56,61,5
214.035366,56,61,5
214.040746,57,61,4
214.041182,57,61,4
214.046982,57,61,4
214.046998,57,61,4
214.052813,57,61,4
214.052814,57,61,4
214.05863,57,62,5
214.058659,57,61,4
214.064446,57,62,5
214.064855,57,62,5
214.070262,57,62,5
214.070671,57,62,5
214.076078,57,62,5
214.076487,57,62,5
214.081894,57,62,5
214.082303,57,62,5
214.08771,57,62,5
214.088383,57,62,5
214.093526,57,62,5
214.094416,57,62,5
214.099342,57,62,5
214.100334,57,62,5
214.105158,57,62,5
214.106296,57,62,5
214.110974,57,62,5
214.112375,57,62,5
214.11679,57,62,5
214.118191,57,62,5
214.122606,57,62,5
214.124215,57,62,5
214.128422,57,62,5
214.130173,57,62,5
214.134238,57,62,5
214.136394,57,62,5
214.140054,57,62,5
214.142473,57,62,5
214.14587,57,62,5
214.148552,57,62,5
214.151686,57,62,5
214.154368,57,62,5
214.157502,57,62,5
214.160736,57,62,5
214.163318,57,62,5
214.166583,57,62,5
214.169134,57,62,5
214.172733,57,62,5
214.17495,57,62,5
214.178549,57,62,5
214.180766,57,62,5
214.184365,57,62,5
214.186582,57,62,5
214.190181,57,62,5
214.192398,57,62,5
214.195997,57,62,5
214.198214,57,62,5
214.201945,57,62,5
214.20403,57,62,5
214.208054,57,62,5
214.209846,57,62,5
214.214204,57,62,5
214.215662,57,62,5
214.220324,57,62,5
214.221478,57,62,5
214.22614,57,62,5
214.227294,57,62,5
214.232118,57,62,5
214.23311,57,62,5
214.238124,57,62,5
214.238926,57,62,5
214.244186,57,62,5
214.244742,57,62,5
214.250032,57,62,5
214.250558,57,62,5
214.256271,57,62,5
214.256374,57,62,5
214.262087,57,62,5
214.26219,57,62,5
214.268006,57,62,5
214.268179,57,62,5
214.273822,57,62,5
214.274025,57,62,5
214.279638,57,62,5
214.279973,57,62,5
214.285454,57,62,5
214.286093,57,62,5
214.29127,57,62,5
214.292055,57,62,5
214.297086,57,62,5
214.297932,57,62,5
214.302902,57,62,5
214.303966,57,62,5
214.308718,57,62,5
214.309853,57,62,5
214.314534,57,62,5
214.315669,57,62,5
214.32035,57,62,5
214.321531,57,62,5
214.326166,57,62,5
214.327347,57,62,5
214.331982,57,62,5
214.333163,57,62,5
214.337798,57,62,5
214.338979,58,62,4
214.343614,58,62,4
214.345061,58,62,4
214.34943,58,62,4
214.350976,58,62,4
214.355246,58,62,4
214.357055,58,62,4
214.361062,58,62,4
214.363017,58,62,4
214.366878,58,62,4
214.369051,58,62,4
214.372694,58,62,4
214.374867,58,62,4
214.37851,58,62,4
214.380699,58,62,4
214.384326,58,62,4
214.386732,58,62,4
214.390142,58,62,4
214.392579,58,62,4
214.395958,58,62,4
214.398395,58,62,4
214.401774,58,62,4
214.404211,58,62,4
214.40759,58,62,4
214.410144,58,62,4
214.413406,58,62,4
214.416527,58,62,4
214.419222,58,62,4
214.422343,58,62,4
214.425038,58,62,4
214.42829,58,62,4
214.430854,58,62,4
214.434208,58,62,4
214.43667,58,62,4
214.440125,58,62,4
214.442486,58,63,5
214.446204,58,63,5
214.448302,58,63,5
214.452122,58,63,5
214.454118,58,63,5
214.457938,58,63,5
214.459934,58,63,5
214.464118,58,63,5
214.46575,58,63,5
214.470268,58,63,5
214.471566,58,63,5
214.476145,58,63,5
214.477382,58,63,5
214.482224,58,63,5
214.483198,58,63,5
214.488607,58,63,5
214.489014,58,63,5
214.494423,58,63,5
214.49483,58,63,5
214.500487,58,63,5
214.500646,58,63,5
214.506303,58,63,5
214.506462,58,63,5
214.512119,58,63,5
214.512278,58,63,5
214.518094,58,63,5
214.518168,58,63,5
214.52391,58,63,5
214.523984,58,63,5
214.529726,58,63,5
214.5298,58,63,5
214.535542,58,63,5
214.535616,58,63,5
214.541358,58,63,5
214.541767,58,63,5
214.547174,58,63,5
214.547876,58,63,5
214.55299,58,63,5
214.554112,58,63,5
214.558806,58,63,5
214.56003,58,63,5
214.564622,58,63,5
214.565846,58,63,5
214.570438,58,63,5
214.571662,58,63,5
214.576254,58,63,5
214.577523,58,63,5
214.58207,58,63,5
214.583936,58,63,5
214.587886,58,63,5
214.589752,58,63,5
214.593702,58,63,5
214.595903,58,63,5
214.599518,58,63,5
214.601719,58,63,5
214.605334,58,63,5
214.607697,58,63,5
214.61115,58,63,5
214.613659,58,63,5
214.616966,58,63,5
214.619809,58,63,5
214.622782,58,63,5
214.625625,58,63,5
214.628598,58,63,5
214.631457,58,63,5
214.634414,58,63,5
214.637536,58,63,5
214.640451,58,63,5
214.643686,58,63,5
214.646687,58,63,5
214.649502,58,63,5
214.652605,58,63,5
214.655318,58,63,5
214.658421,58,63,5
214.661413,58,63,5
214.664237,58,63,5
214.667229,58,63,5
214.670099,58,63,5
214.673045,58,63,5
214.676511,58,63,5
214.678861,58,63,5
214.682327,58,63,5
214.684733,58,63,5
214.688478,58,63,5
214.690812,58,63,5
214.694294,58,63,5
214.696805,58,63,5
214.700272,58,63,5
214.702996,58,63,5
214.706235,58,63,5
214.708812,58,63,5
214.712051,58,63,5
214.714628,58,63,5
214.717867,58,63,5
214.720444,58,63,5
214.723683,58,63,5
214.72626,58,63,5
214.729499,58,63,5
214.732076,58,63,5
214.735315,58,63,5
214.737969,58,63,5
214.741131,59,63,4
214.743856,59,63,4
214.746947,59,63,4
214.749965,59,63,4
214.752763,59,63,4
214.755781,59,63,4
214.758579,59,63,4
214.761846,59,63,4
214.764395,59,63,4
214.768112,59,63,4
214.770211,59,63,4
214.773928,59,63,4
214.776027,59,63,4
214.780071,59,63,4
214.781843,59,63,4
214.785883,59,63,4
214.787659,59,63,4
214.791699,59,63,4
214.793475,59,63,4
214.797515,59,63,4
214.799291,59,63,4
214.803403,59,63,4
214.805107,59,63,4
214.809816,59,63,4
214.810923,59,63,4
214.815632,59,63,4
214.816739,59,63,4
214.821464,59,64,5
214.822555,59,64,5
214.827498,59,64,5
214.828371,59,64,5
214.833618,59,64,5
214.834187,59,64,5
214.840003,59,64,5
214.840076,59,64,5
214.845819,59,64,5
214.845892,59,64,5
214.851635,59,64,5
214.851723,59,64,5
214.857451,59,64,5
214.857539,59,64,5
214.863267,59,64,5
214.863355,59,64,5
214.869083,59,64,5
214.869217,59,64,5
214.874899,59,64,5
214.875033,59,64,5
214.880715,59,64,5
214.880849,59,64,5
214.886531,59,64,5
214.886898,59,64,5
214.892347,59,64,5
214.892932,59,64,5
214.898163,59,64,5
214.899547,59,64,5
214.903979,59,64,5
214.90551,59,64,5
214.909795,59,64,5
214.911473,59,64,5
214.915611,59,64,5
214.917739,59,64,5
214.921427,59,64,5
214.923773,59,64,5
214.927243,59,64,5
214.930201,59,64,5
214.933059,59,64,5
214.936047,59,64,5
214.938875,59,64,5
214.942547,59,64,5
214.944691,59,64,5
214.948363,59,64,5
214.950507,59,64,5
214.95431,59,64,5
214.956323,59,64,5
214.960506,59,64,5
214.962139,59,64,5
214.966539,59,64,5
214.967955,59,64,5
214.972457,59,64,5
214.973771,59,64,5
214.978536,59,64,5
214.979587,59,64,5
214.984352,59,64,5
214.985507,59,64,5
214.990168,59,64,5
214.992123,59,64,5
214.996217,59,64,5
214.998085,59,64,5
215.002033,59,64,5
215.004048,59,64,5
215.008097,59,64,5
215.010315,59,64,5
215.013913,59,64,5
215.016348,59,64,5
215.020165,59,64,5
215.022776,59,64,5
215.02636,59,64,5
215.028623,59,64,5
215.032207,59,64,5
215.035122,59,64,5
215.038195,60,64,4
215.040938,60,64,4
215.044391,60,64,4
215.046886,60,64,4
215.050207,60,64,4
215.053081,60,64,4
215.056023,60,64,4
215.059115,60,64,4
215.061839,60,64,4
215.064931,60,64,4
215.067655,60,64,4
215.070747,60,64,4
215.073471,60,64,4
215.076563,60,64,4
215.079287,60,64,4
215.082379,60,64,4
215.085103,60,64,4
215.088195,60,64,4
215.090965,60,64,4
215.094011,60,64,4
215.097161,60,64,4
215.099827,60,64,4
215.103311,60,64,4
215.105643,60,64,4
215.109269,60,64,4
215.111459,60,64,4
215.115085,60,64,4
215.117275,60,64,4
215.121225,60,64,4
215.123091,60,64,4
215.127041,60,64,4
215.128907,60,64,4
215.132913,60,64,4
215.134723,60,64,4
215.138729,60,64,4
215.140539,60,64,4
215.14455,60,64,4
215.146355,60,64,4
215.15067,60,64,4
215.152171,60,64,4
215.156704,60,64,4
215.157987,60,64,4
215.16258,60,64,4
215.163803,60,64,4
215.168467,60,64,4
215.169619,60,64,4
215.174433,60,64,4
215.175435,60,64,4
215.180378,60,64,4
215.181251,60,64,4
215.186457,60,64,4
215.187067,60,64,4
215.192693,60,64,4
215.192883,60,64,4
215.198509,60,64,4
215.198699,60,64,4
215.204325,60,64,4
215.204515,60,64,4
215.210141,60,65,5
215.210331,60,65,5
215.215957,60,65,5
215.216147,60,65,5
215.221819,60,65,5
215.221963,60,65,5
215.227666,60,65,5
215.227779,60,65,5
215.233482,60,65,5
215.233595,60,65,5
215.239411,60,65,5
215.23943,60,65,5
215.245227,60,65,5
215.245696,60,65,5
215.251043,60,65,5
215.252706,60,65,5
215.256859,60,65,5
215.258668,60,65,5
215.262675,60,65,5
215.264818,60,65,5
215.268491,60,65,5
215.27155,60,65,5
215.274307,60,65,5
215.277396,60,65,5
215.280123,60,65,5
215.284214,60,65,5
215.285939,60,65,5
215.290278,60,65,5
215.291755,60,65,5
215.29752,60,65,5
215.297571,60,65,5
215.303336,60,65,5
215.303387,60,65,5
215.309152,60,65,5
215.309203,60,65,5
215.315019,60,65,5
215.315637,60,65,5
215.320835,60,65,5
215.322444,60,65,5
215.326651,60,65,5
215.32826,60,65,5
215.332467,60,65,5
215.334076,60,65,5
215.338283,60,65,5
215.339892,60,65,5
215.345281,60,65,5
215.345708,60,65,5
215.351243,60,65,5
215.351818,60,65,5
215.357394,60,65,5
215.357634,60,65,5
215.363537,60,65,5
215.364125,60,65,5
215.369616,60,65,5
215.369972,60,65,5
215.375432,60,65,5
215.37679,60,65,5
215.381334,60,65,5
215.382853,60,65,5
215.387484,60,65,5
215.390096,60,65,5
215.393447,60,65,5
215.395912,60,65,5
215.399263,60,65,5
215.401728,60,65,5
215.405398,60,65,5
215.408212,60,65,5
215.411245,60,65,5
215.415019,60,65,5
215.417207,60,65,5
215.420835,60,65,5
215.423023,60,65,5
215.426651,60,65,5
215.429042,60,65,5
215.432467,60,65,5
215.434858,60,65,5
215.438283,61,65,4
215.440851,61,65,4
215.444099,61,65,4
215.447001,61,65,4
215.449915,61,65,4
215.452817,61,65,4
215.455731,61,65,4
215.458649,61,65,4
215.461547,61,65,4
215.464683,61,65,4
215.467363,61,65,4
215.470604,61,65,4
215.473179,61,65,4
215.476679,61,65,4
215.478995,61,65,4
215.482495,61,65,4
215.484811,61,65,4
215.488311,61,65,4
215.490627,61,65,4
215.494244,61,65,4
215.496443,61,65,4
215.50006,61,65,4
215.502259,61,65,4
215.506008,61,65,4
215.508075,61,65,4
215.512274,61,65,4
215.513891,61,65,4
215.518192,61,65,4
215.519707,61,65,4
215.524155,61,65,4
215.525523,61,65,4
215.529971,61,65,4
215.531339,61,65,4
215.535832,61,65,4
215.537155,61,65,4
215.541836,61,65,4
215.542971,61,65,4
215.54787,61,65,4
215.548787,61,65,4
215.553862,61,65,4
215.554603,61,65,4
215.559866,61,65,4
215.560419,61,65,4
215.565783,61,65,4
215.566235,61,65,4
215.571776,61,65,4
215.572051,61,65,4
215.577592,61,65,4
215.577867,61,65,4
215.583408,61,65,4
215.583683,61,65,4
215.589224,61,65,4
215.589499,61,65,4
215.59504,61,65,4
215.595315,61,65,4
215.601064,61,65,4
215.601131,61,66,5
215.606947,61,66,5
215.607098,61,66,5
215.612763,61,66,5
215.613567,61,66,5
215.618579,61,66,5
215.619762,61,66,5
215.624395,61,66,5
215.626074,61,66,5
215.630211,61,66,5
215.632659,61,66,5
215.636027,61,66,5
215.638809,61,66,5
215.641843,61,66,5
215.646284,61,66,5
215.647659,61,66,5
215.652363,61,66,5
215.653475,61,66,5
215.659291,61,66,5
215.659954,61,66,5
215.665107,61,66,5
215.665917,61,66,5
215.670923,61,66,5
215.671733,61,66,5
215.676739,61,66,5
215.678987,61,66,5
215.682555,61,66,5
215.685647,61,66,5
215.688371,61,66,5
215.691463,61,66,5
215.694187,61,66,5
215.697279,61,66,5
215.700003,61,66,5
215.703328,61,66,5
215.706142,61,66,5
215.709291,61,66,5
215.712337,61,66,5
215.715107,61,66,5
215.718649,61,66,5
215.721171,61,66,5
215.725234,61,66,5
215.727321,61,66,5
215.731384,61,66,5
215.733137,61,66,5
215.738859,61,66,5
215.739318,61,66,5
215.744938,61,66,5
215.74528,61,66,5
215.751198,61,66,5
215.75253,61,66,5
215.757014,61,66,5
215.758492,61,66,5
215.763078,61,66,5
215.764308,61,66,5
215.769228,61,66,5
215.771562,61,66,5
215.775074,61,66,5
215.778222,61,66,5
215.780921,61,66,5
215.784038,61,66,5
215.786737,61,66,5
215.789854,61,66,5
215.792756,61,66,5
215.79567,61,66,5
215.798835,61,66,5
215.801486,61,66,5
215.804868,61,66,5
215.807302,61,66,5
215.810684,61,66,5
215.813118,61,66,5
215.816516,61,66,5
215.818934,61,66,5
215.822433,61,66,5
215.82475,61,66,5
215.828351,61,66,5
215.830566,61,66,5
215.834167,61,66,5
215.836382,61,66,5
215.839983,62,66,4
215.842198,62,66,4
215.846265,62,66,4
215.848014,62,66,4
215.852081,62,66,4
215.85383,62,66,4
215.857897,62,66,4
215.859646,62,66,4
215.86383,62,66,4
215.865462,62,66,4
215.869676,62,66,4
215.871278,62,66,4
215.875583,62,66,4
215.877094,62,66,4
215.881399,62,66,4
215.88291,62,66,4
215.887474,62,66,4
215.888726,62,66,4
215.893497,62,66,4
215.894542,62,66,4
215.899343,62,66,4
215.900358,62,66,4
215.905159,62,66,4
215.906174,62,66,4
215.910975,62,66,4
215.91199,62,66,4
215.917141,62,66,4
215.917806,62,66,4
215.922987,62,66,4
215.923622,62,66,4
215.928904,62,66,4
215.929438,62,66,4
215.93472,62,66,4
215.935254,62,66,4
215.940785,62,66,4
215.94107,62,66,4
215.946601,62,66,4
215.946886,62,66,4
215.952619,62,66,4
215.952702,62,66,4
215.958507,62,66,4
215.958518,62,66,4
215.964334,62,66,4
215.964616,62,66,4
215.97015,62,66,4
215.970432,62,66,4
215.975966,62,66,4
215.976248,62,66,4
215.981782,62,66,4
215.982181,62,66,4
215.987598,62,66,4
215.988958,62,66,4
215.993414,62,66,4
215.995108,62,66,4
215.99923,62,66,4
216.001926,62,66,4
216.005046,62,67,5
216.008587,62,67,5
216.010862,62,67,5
216.016613,62,67,5
216.016678,62,67,5
216.022494,62,67,5
216.02253,62,67,5
216.02831,62,67,5
216.030051,62,67,5
216.034126,62,67,5
216.036201,62,67,5
216.039942,62,67,5
216.042234,62,67,5
216.045758,62,67,5
216.049593,62,67,5
216.051574,62,67,5
216.056486,62,67,5
216.05739,62,67,5
216.062302,62,67,5
216.063206,62,67,5
216.068291,62,67,5
216.069022,62,67,5
216.0744,62,67,5
216.074838,62,67,5
216.080363,62,67,5
216.081533,62,67,5
216.086179,62,67,5
216.087683,62,67,5
216.092081,62,67,5
216.094501,62,67,5
216.098044,62,67,5
216.101162,62,67,5
216.104007,62,67,5
216.109188,62,67,5
216.109924,62,67,5
216.115106,62,67,5
216.116074,62,67,5
216.12227,62,67,5
216.122626,62,67,5
216.128187,62,67,5
216.128776,62,67,5
216.134105,62,67,5
216.13481,62,67,5
216.140184,63,67,4
216.142168,63,67,4
216.146,63,67,4
216.149061,63,67,4
216.151831,63,67,4
216.154877,63,67,4
216.158214,63,67,4
216.160866,63,67,4
216.16403,63,67,4
216.166975,63,67,4
216.169861,63,67,4
216.172791,63,67,4
216.175677,63,67,4
216.178607,63,67,4
216.181493,63,67,4
216.184423,63,67,4
216.187426,63,67,4
216.190239,63,67,4
216.193344,63,67,4
216.196055,63,67,4
216.199337,63,67,4
216.201871,63,67,4
216.205457,63,67,4
216.207687,63,67,4
216.211607,63,67,4
216.213503,63,67,4
216.217423,63,67,4
216.219319,63,67,4
216.223239,63,67,4
216.225135,63,67,4
216.229055,63,67,4
216.230951,63,67,4
216.234871,63,67,4
216.236767,63,67,4
216.240687,63,67,4
216.242583,63,67,4
216.246503,63,67,4
216.248399,63,67,4
216.252421,63,67,4
216.254215,63,67,4
216.258268,63,67,4
216.260031,63,67,4
216.264084,63,67,4
216.265847,63,67,4
216.270178,63,67,4
216.271663,63,67,4
216.276414,63,67,4
216.277479,63,67,4
216.28223,63,67,4
216.283295,63,67,4
216.288046,63,67,4
216.289111,63,67,4
216.293938,63,67,4
216.294927,63,67,4
216.299754,63,67,4
216.300743,63,67,4
216.30557,63,67,4
216.306559,63,67,4
216.311503,63,67,4
216.312375,63,67,4
216.317582,63,67,4
216.318191,63,67,4
216.323414,63,67,4
216.324007,63,67,4
216.329493,63,67,4
216.329823,63,67,4
216.33538,63,67,4
216.335639,63,67,4
216.341211,63,67,4
216.341455,63,67,4
216.347027,63,67,4
216.347271,63,67,4
216.353087,63,67,4
216.353253,63,67,4
216.358903,63,67,4
216.359069,63,67,4
216.364719,63,67,4
216.365669,63,67,4
216.370535,63,67,4
216.372214,63,67,4
216.376351,63,67,4
216.379223,63,67,4
216.382167,63,67,4
216.386274,63,67,4
216.387983,63,67,4
216.393799,63,67,4
216.394578,63,67,4
216.399615,63,67,4
216.400612,63,67,4
216.405431,63,67,4
216.408087,63,67,4
216.411247,63,67,4
216.414586,63,67,4
216.417063,63,67,4
216.420665,63,68,5
216.422879,63,68,5
216.428413,63,68,5
216.428695,63,68,5
216.434511,63,68,5
216.434999,63,68,5
216.440327,63,68,5
216.441078,63,68,5
216.446143,63,68,5
216.446954,63,68,5
216.451959,63,68,5
216.453337,63,68,5
216.458245,63,68,5
216.459341,63,68,5
216.464789,63,68,5
216.465536,63,68,5
216.471352,63,68,5
216.471799,63,68,5
216.477563,63,68,5
216.478849,63,68,5
216.483566,63,68,5
216.487153,63,68,5
216.489382,63,68,5
216.493187,63,68,5
216.495203,63,68,5
216.500662,63,68,5
216.50109,63,68,5
216.506921,63,68,5
216.507161,63,68,5
216.512884,63,68,5
216.51324,63,68,5
216.518888,63,68,5
216.520989,63,68,5
216.524835,63,68,5
216.527574,63,68,5
216.531304,63,68,5
216.533653,63,68,5
216.53712,63,68,5
216.539529,64,68,4
216.542936,64,68,4
216.545912,64,68,4
216.548752,64,68,4
216.551916,64,68,4
216.554746,64,68,4
216.557732,64,68,4
216.560562,64,68,4
216.563548,64,68,4
216.566859,64,68,4
216.569364,64,68,4
216.572675,64,68,4
216.57518,64,68,4
216.578506,64,68,4
216.580996,64,68,4
216.584469,64,68,4
216.586812,64,68,4
216.590503,64,68,4
216.592628,64,68,4
216.596536,64,68,4
216.598444,64,68,4
216.602352,64,68,4
216.60426,64,68,4
216.608168,64,68,4
216.610076,64,68,4
216.613985,64,68,4
216.615892,64,68,4
216.619831,64,68,4
216.621708,64,68,4
216.625678,64,68,4
216.627524,64,68,4
216.631494,64,68,4
216.63334,64,68,4
216.63731,64,68,4
216.639156,64,68,4
216.643359,64,68,4
216.644972,64,68,4
216.649276,64,68,4
216.650788,64,68,4
216.655355,64,68,4
216.656604,64,68,4
216.661171,64,68,4
216.66242,64,68,4
216.667074,64,68,4
216.668236,64,68,4
216.67289,64,68,4
216.674052,64,68,4
216.678706,64,68,4
216.679868,64,68,4
216.684522,64,68,4
216.685684,64,68,4
216.690485,64,68,4
216.6915,64,68,4
216.696752,64,68,4
216.697316,64,68,4
216.702669,64,68,4
216.703132,64,68,4
216.708516,64,68,4
216.708948,64,68,4
216.714332,64,68,4
216.714764,64,68,4
216.720193,64,68,4
216.72058,64,68,4
216.726313,64,68,4
216.726396,64,68,4
216.732129,64,68,4
216.732212,64,68,4
216.737945,64,68,4
216.738028,64,68,4
216.743844,64,68,4
216.744303,64,68,4
216.74966,64,68,4
216.750423,64,68,4
216.755476,64,68,4
216.756967,64,68,4
216.761292,64,68,4
216.764558,64,68,4
216.767108,64,68,4
216.771684,64,68,4
216.772924,64,68,4
216.77874,64,68,4
216.780247,64,68,4
216.784556,64,68,4
216.786209,64,68,4
216.790372,64,68,4
216.793684,64,68,4
216.796188,64,68,4
216.800735,64,68,4
216.802004,64,68,4
216.807395,64,68,4
216.80782,64,68,4
216.813636,64,68,4
216.81487,64,68,4
216.819452,64,68,4
216.821643,64,68,4
216.825268,64,68,4
216.82752,64,68,4
216.831084,64,68,4
216.833482,64,68,4
216.8369,64,68,4
216.839951,64,68,4
216.842998,64,68,4
216.846218,64,68,4
216.849542,64,69,5
216.852094,64,69,5
216.857133,64,69,5
216.858057,64,69,5
216.863944,64,69,5
216.864259,64,69,5
216.870241,64,69,5
216.872822,64,69,5
216.876057,64,69,5
216.878785,64,69,5
216.881873,64,69,5
216.886259,64,69,5
216.887735,64,69,5
216.89331,64,69,5
216.893652,64,69,5
216.899468,64,69,5
216.899971,64,69,5
216.905299,64,69,5
216.907446,64,69,5
216.91145,64,69,5
216.914218,64,69,5
216.917645,64,69,5
216.920095,64,69,5
216.923491,64,69,5
216.926057,64,69,5
216.929525,64,69,5
216.932526,64,69,5
216.935341,64,69,5
216.938793,65,69,4
216.941173,65,69,4
216.944669,65,69,4
216.947717,65,69,4
216.950485,65,69,4
216.953533,65,69,4
216.956301,65,69,4
216.959668,65,69,4
216.962117,65,69,4
216.965863,65,69,4
216.967933,65,69,4
216.971679,65,69,4
216.973749,65,69,4
216.977495,65,69,4
216.979565,65,69,4
216.983312,65,69,4
216.985381,65,69,4
216.989128,65,69,4
216.991197,65,69,4
216.995031,65,69,4
216.997013,65,69,4
217.000993,65,69,4
217.002829,65,69,4
217.006809,65,69,4
217.008645,65,69,4
217.012625,65,69,4
217.014461,65,69,4
217.018442,65,69,4
217.020277,65,69,4
217.024258,65,69,4
217.026093,65,69,4
217.030074,65,69,4
217.031909,65,69,4
217.036589,65,69,4
217.037725,65,69,4
217.042405,65,69,4
217.043541,65,69,4
217.048221,65,69,4
217.049357,65,69,4
217.054037,65,69,4
217.055173,65,69,4
217.059853,65,69,4
217.060989,65,69,4
217.06579,65,69,4
217.066805,65,69,4
217.071606,65,69,4
217.072621,65,69,4
217.077479,65,69,4
217.078437,65,69,4
217.083295,65,69,4
217.084253,65,69,4
217.089359,65,69,4
217.090069,65,69,4
217.095509,65,69,4
217.095885,65,69,4
217.101325,65,69,4
217.101701,65,69,4
217.107156,65,69,4
217.107517,65,69,4
217.112972,65,69,4
217.113333,65,69,4
217.118875,65,69,4
217.119149,65,69,4
217.124965,65,69,4
217.125303,65,69,4
217.130781,65,69,4
217.131119,65,69,4
217.136597,65,69,4
217.136935,65,69,4
217.142413,65,69,4
217.143337,65,69,4
217.148229,65,69,4
217.149761,65,69,4
217.154045,65,69,4
217.157352,65,69,4
217.159861,65,69,4
217.164681,65,69,4
217.165677,65,69,4
217.171493,65,69,4
217.17297,65,69,4
217.177309,65,69,4
217.179585,65,69,4
217.183125,65,69,4
217.187304,65,69,4
217.188941,65,69,4
217.194757,65,69,4
217.194824,65,69,4
217.200573,65,69,4
217.201485,65,69,4
217.206389,65,69,4
217.209147,65,69,4
217.212205,65,69,4
217.216273,65,69,4
217.218021,65,69,4
217.222584,65,69,4
217.223837,65,69,4
217.228735,65,69,4
217.229653,65,69,4
217.235436,65,69,4
217.235912,65,69,4
217.241515,65,69,4
217.242336,65,69,4
217.247508,65,69,4
217.249928,65,69,4
217.253658,65,69,4
217.257256,65,69,4
217.259474,65,69,4
217.265306,65,69,4
217.265545,65,69,4
217.271339,65,69,4
217.272161,65,69,4
217.277155,65,70,5
217.279879,65,70,5
217.282971,65,70,5
217.287399,65,70,5
217.28895,65,70,5
217.29406,65,70,5
217.294766,65,70,5
217.300901,65,70,5
217.301722,65,70,5
217.30698,65,70,5
217.308848,65,70,5
217.312796,65,70,5
217.31516,65,70,5
217.318627,65,70,5
217.32131,65,70,5
217.324443,65,70,5
217.328011,65,70,5
217.33074,65,70,5
217.33409,65,70,5
217.336658,65,70,5
217.340083,66,70,4
217.342853,66,70,4
217.346233,66,70,4
217.348887,66,70,4
217.352049,66,70,4
217.354804,66,70,4
217.357865,66,70,4
217.361116,66,70,4
217.363681,66,70,4
217.367034,66,70,4
217.369497,66,70,4
217.37285,66,70,4
217.375313,66,70,4
217.378666,66,70,4
217.381129,66,70,4
217.384482,66,70,4
217.386945,66,70,4
217.390298,66,70,4
217.392761,66,70,4
217.396114,66,70,4
217.398577,66,70,4
217.401931,66,70,4
217.404393,66,70,4
217.407747,66,70,4
217.410209,66,70,4
217.413563,66,70,4
217.416025,66,70,4
217.419379,66,70,4
217.421841,66,70,4
217.425195,66,70,4
217.427657,66,70,4
217.431027,66,70,4
217.433473,66,70,4
217.436843,66,70,4
217.439289,66,70,4
217.442659,66,70,4
217.445105,66,70,4
217.448592,66,70,4
217.450921,66,70,4
217.454408,66,70,4
217.456737,66,70,4
217.460224,66,70,4
217.462553,66,70,4
217.46604,66,70,4
217.468369,66,70,4
217.471856,66,70,4
217.474185,66,70,4
217.477834,66,70,4
217.480001,66,70,4
217.483838,66,70,4
217.485817,66,70,4
217.489831,66,70,4
217.491633,66,70,4
217.495647,66,70,4
217.497449,66,70,4
217.501711,66,70,4
217.503265,66,70,4
217.507628,66,70,4
217.509081,66,70,4
217.513505,66,70,4
217.514897,66,70,4
217.519467,66,70,4
217.520713,66,70,4
217.525355,66,70,4
217.526529,66,70,4
217.531421,66,70,4
217.532345,66,70,4
217.537265,66,70,4
217.538161,66,70,4
217.54346,66,70,4
217.543977,66,70,4
217.549793,66,70,4
217.550162,66,70,4
217.555609,66,70,4
217.557678,66,70,4
217.561425,66,70,4
217.5662,66,70,4
217.567241,66,70,4
217.573057,66,70,4
217.574023,66,70,4
217.578873,66,70,4
217.580451,66,70,4
217.584689,66,70,4
217.589378,66,70,4
217.590505,66,70,4
217.596321,66,70,4
217.596737,66,70,4
217.602137,66,70,4
217.603049,66,70,4
217.607953,66,70,4
217.610523,66,70,4
217.613769,66,70,4
217.618738,66,70,4
217.619585,66,70,4
217.62509,66,70,4
217.625401,66,70,4
217.631217,66,70,4
217.631751,66,70,4
217.637033,66,70,4
217.638295,66,70,4
217.642849,66,70,4
217.64452,66,70,4
217.650253,66,70,4
217.650479,66,70,4
217.65679,66,70,4
217.658775,66,70,4
217.662869,66,70,4
217.666599,66,70,4
217.668903,66,70,4
217.673027,66,70,4
217.674821,66,70,4
217.680637,66,70,4
217.681954,66,70,4
217.686453,66,70,4
217.689312,66,70,4
217.692269,66,70,4
217.695624,66,70,4
217.698116,66,70,4
217.703099,66,70,4
217.703932,66,70,4
217.709834,66,70,4
217.711313,66,71,5
217.71565,66,71,5
217.717665,66,71,5
217.721947,66,71,5
217.724326,66,71,5
217.72794,66,71,5
217.73087,66,71,5
217.733943,66,71,5
217.737095,66,71,5
217.740326,67,71,4
217.743054,67,71,4
217.746142,67,71,4
217.749366,67,71,4
217.752323,67,71,4
217.755445,67,71,4
217.758139,67,71,4
217.761261,67,71,4
217.763955,67,71,4
217.767077,67,71,4
217.770196,67,71,4
217.772893,67,71,4
217.776229,67,71,4
217.778709,67,71,4
217.782045,67,71,4
217.784525,67,71,4
217.787861,67,71,4
217.790341,67,71,4
217.793677,67,71,4
217.796157,67,71,4
217.799493,67,71,4
217.801973,67,71,4
217.805309,67,71,4
217.807789,67,71,4
217.811125,67,71,4
217.813605,67,71,4
217.816941,67,71,4
217.819421,67,71,4
217.822966,67,71,4
217.825237,67,71,4
217.828783,67,71,4
217.831053,67,71,4
217.834598,67,71,4
217.836869,67,71,4
217.840414,67,71,4
217.842685,67,71,4
217.84623,67,71,4
217.848501,67,71,4
217.852046,67,71,4
217.854317,67,71,4
217.857908,67,71,4
217.860133,67,71,4
217.863724,67,71,4
217.865949,67,71,4
217.86954,67,71,4
217.871765,67,71,4
217.875357,67,71,4
217.877581,67,71,4
217.881173,67,71,4
217.883397,67,71,4
217.887121,67,71,4
217.889213,67,71,4
217.893155,67,71,4
217.895029,67,71,4
217.899188,67,71,4
217.900845,67,71,4
217.905267,67,71,4
217.906661,67,71,4
217.911185,67,71,4
217.912477,67,71,4
217.917001,67,71,4
217.918293,67,71,4
217.923181,67,71,4
217.924109,67,71,4
217.928997,67,71,4
217.929925,67,71,4
217.934813,67,71,4
217.935741,67,71,4
217.940629,67,71,4
217.941557,67,71,4
217.946547,67,71,4
217.947373,67,71,4
217.952363,67,71,4
217.953189,67,71,4
217.95866,67,71,4
217.959005,67,71,4
217.964821,67,71,4
217.966019,67,71,4
217.970637,67,71,4
217.975122,67,71,4
217.976453,67,71,4
217.982269,67,71,4
217.982537,67,71,4
217.988085,67,71,4
217.988732,67,71,4
217.993901,67,71,4
217.998883,67,71,4
217.999717,67,71,4
218.005533,67,71,4
218.006049,67,71,4
218.011349,67,71,4
218.012169,67,71,4
218.017165,67,71,4
218.02011,67,71,4
218.022981,67,71,4
218.028797,67,71,4
218.028909,67,71,4
218.034613,67,71,4
218.035176,67,71,4
218.040429,67,71,4
218.041837,67,71,4
218.046245,67,71,4
218.048305,67,71,4
218.052061,67,71,4
218.055007,67,71,4
218.058594,67,71,4
218.061202,67,71,4
218.067697,67,71,4
218.067747,67,71,4
218.073623,67,71,4
218.075112,67,71,4
218.080047,67,71,4
218.081307,67,71,4
218.085863,67,71,4
218.091458,67,71,4
218.091679,67,71,4
218.097571,67,71,4
218.098625,67,71,4
218.103387,67,71,4
218.104745,67,71,4
218.109218,67,71,4
218.112685,67,71,4
218.115095,67,71,4
218.120982,67,71,4
218.121484,67,71,4
218.127016,67,71,4
218.127751,67,71,4
218.133241,67,71,4
218.134412,67,71,4
218.139057,68,71,3
218.14088,68,71,3
218.145279,68,71,3
218.147582,68,71,3
218.151388,68,71,3
218.153777,68,71,3
218.157204,68,71,3
218.160322,68,71,3
218.163354,68,71,3
218.166198,68,71,3
218.169302,68,71,3
218.172622,68,71,3
218.175264,68,72,4
218.178438,68,72,4
218.18108,68,72,4
218.184254,68,72,4
218.186896,68,72,4
218.19007,68,72,4
218.192713,68,72,4
218.195886,68,72,4
218.198676,68,72,4
218.201702,68,72,4
218.204492,68,72,4
218.207518,68,72,4
218.210308,68,72,4
218.213334,68,72,4
218.216473,68,72,4
218.21915,68,72,4
218.222289,68,72,4
218.224966,68,72,4
218.228105,68,72,4
218.230782,68,72,4
218.233921,68,72,4
218.236598,68,72,4
218.239737,68,72,4
218.242414,68,72,4
218.245802,68,72,4
218.24823,68,72,4
218.251618,68,72,4
218.254046,68,72,4
218.257434,68,72,4
218.259862,68,72,4
218.26325,68,72,4
218.265678,68,72,4
218.269066,68,72,4
218.271494,68,72,4
218.274898,68,72,4
218.27731,68,72,4
218.280714,68,72,4
218.283126,68,72,4
218.28653,68,72,4
218.288942,68,72,4
218.292346,68,72,4
218.294758,68,72,4
218.298162,68,72,4
218.300574,68,72,4
218.304298,68,72,4
218.30639,68,72,4
218.310145,68,72,4
218.312206,68,72,4
218.316178,68,72,4
218.318022,68,72,4
218.322328,68,72,4
218.323838,68,72,4
218.328407,68,72,4
218.329654,68,72,4
218.334223,68,72,4
218.33547,68,72,4
218.340039,68,72,4
218.341286,68,72,4
218.345856,68,72,4
218.347102,68,72,4
218.351774,68,72,4
218.352918,68,72,4
218.35759,68,72,4
218.358734,68,72,4
218.363406,68,72,4
218.36455,68,72,4
218.369298,68,72,4
218.370366,68,72,4
218.375331,68,72,4
218.376182,68,72,4
218.381998,68,72,4
218.38211,68,72,4
218.387814,68,72,4
218.391343,68,72,4
218.39363,68,72,4
218.398975,68,72,4
218.399446,68,72,4
218.405262,68,72,4
218.405433,68,72,4
218.411078,68,72,4
218.415523,68,72,4
218.416894,68,72,4
218.42271,68,72,4
218.423464,68,72,4
218.428526,68,72,4
218.42928,68,72,4
218.434342,68,72,4
218.437726,68,72,4
218.440158,68,72,4
218.445974,68,72,4
218.446177,68,72,4
218.45179,68,72,4
218.452605,68,72,4
218.457606,68,72,4
218.459802,68,72,4
218.463422,68,72,4
218.466387,68,72,4
218.469238,68,72,4
218.473281,68,72,4
218.475054,68,72,4
218.479941,68,72,4
218.483918,68,72,4
218.486875,68,72,4
218.491551,68,72,4
218.492691,68,72,4
218.498009,68,72,4
218.498988,68,72,4
218.504804,68,72,4
218.508099,68,72,4
218.510752,68,72,4
218.516039,68,72,4
218.516902,68,72,4
218.521855,68,72,4
218.522718,68,72,4
218.52855,68,72,4
218.530302,68,72,4
218.534366,68,72,4
218.538752,68,72,4
218.540182,68,72,4
218.54518,68,72,4
218.54658,68,72,4
218.552377,68,72,4
218.552396,68,72,4
218.558212,68,72,4
218.558963,68,72,4
218.564378,68,72,4
218.565856,68,72,4
218.570194,68,72,4
218.572516,68,72,4
218.576055,68,72,4
218.579451,68,72,4
218.582175,68,72,4
218.585267,68,72,4
218.587991,68,72,4
218.591563,68,72,4
218.593969,68,72,4
218.597379,68,72,4
218.599787,68,72,4
218.603195,68,72,4
218.605647,68,72,4
218.609011,68,72,4
218.611463,68,72,4
218.614827,68,72,4
218.61738,68,72,4
218.620643,68,72,4
218.623444,68,73,5
218.626459,68,73,5
218.62926,68,73,5
218.632275,68,73,5
218.635076,68,73,5
218.638091,69,73,4
218.640892,69,73,4
218.643907,69,73,4
218.646739,69,73,4
218.649723,69,73,4
218.652818,69,73,4
218.655539,69,73,4
218.658634,69,73,4
218.661355,69,73,4
218.66445,69,73,4
218.667171,69,73,4
218.670267,69,73,4
218.672987,69,73,4
218.676083,69,73,4
218.678803,69,73,4
218.681899,69,73,4
218.684619,69,73,4
218.687715,69,73,4
218.690435,69,73,4
218.693678,69,73,4
218.696251,69,73,4
218.699494,69,73,4
218.702067,69,73,4
218.70531,69,73,4
218.707883,69,73,4
218.711126,69,73,4
218.713699,69,73,4
218.716942,69,73,4
218.719515,69,73,4
218.722891,69,73,4
218.725331,69,73,4
218.728808,69,73,4
218.731147,69,73,4
218.735004,69,73,4
218.736963,69,73,4
218.741037,69,73,4
218.742779,69,73,4
218.746853,69,73,4
218.748595,69,73,4
218.752669,69,73,4
218.754411,69,73,4
218.758561,69,73,4
218.760227,69,73,4
218.764403,69,73,4
218.766043,69,73,4
218.770219,69,73,4
218.771859,69,73,4
218.776035,69,73,4
218.777675,69,73,4
218.781851,69,73,4
218.783491,69,73,4
218.787667,69,73,4
218.789307,69,73,4
218.793483,69,73,4
218.795123,69,73,4
218.799299,69,73,4
218.800939,69,73,4
218.805115,69,73,4
218.806755,69,73,4
218.812571,69,73,4
218.814528,69,73,4
218.818387,69,73,4
218.821579,69,73,4
218.824203,69,73,4
218.827962,69,73,4
218.830019,69,73,4
218.835835,69,73,4
218.838405,69,73,4
218.841651,69,73,4
218.845805,69,73,4
218.847467,69,73,4
218.851838,69,73,4
218.853283,69,73,4
218.859099,69,73,4
218.860724,69,73,4
218.864915,69,73,4
218.868387,69,73,4
218.870731,69,73,4
218.875553,69,73,4
218.876547,69,73,4
218.88233,69,73,4
218.882363,69,73,4
218.888179,69,73,4
218.888916,69,73,4
218.893995,69,73,4
218.896623,69,73,4
218.899811,69,73,4
218.903167,69,73,4
218.907104,69,73,4
218.909434,69,73,4
218.914154,69,73,4
218.91525,69,73,4
218.920537,69,73,4
218.921547,69,73,4
218.927509,69,73,4
218.93098,69,73,4
218.933325,69,73,4
218.93838,69,73,4
218.939228,69,73,4
218.944414,69,73,4
218.945044,69,73,4
218.95086,69,73,4
218.953299,69,73,4
218.956722,69,73,4
218.960962,69,73,4
218.962756,69,73,4
218.968129,69,73,4
218.968835,69,73,4
218.974651,69,73,4
218.974906,69,73,4
218.980467,69,73,4
218.981491,69,73,4
218.986283,69,73,4
218.989198,69,73,4
218.992099,69,73,4
218.995743,69,73,4
218.997915,69,73,4
219.002009,69,73,4
219.003735,69,73,4
219.007825,69,73,4
219.009551,69,73,4
219.014122,69,73,4
219.015363,69,73,4
219.020085,69,73,4
219.021179,69,73,4
219.025901,69,73,4
219.026999,69,73,4
219.031717,69,73,4
219.032811,69,73,4
219.037533,69,73,4
219.038627,70,73,3
219.043349,70,73,3
219.044443,70,73,3
219.049165,70,73,3
219.050259,70,73,3
219.054981,70,73,3
219.056075,70,73,3
219.060797,70,73,3
219.061891,70,73,3
219.066613,70,74,4
219.067707,70,74,4
219.072429,70,74,4
219.073523,70,74,4
219.078245,70,74,4
219.079339,70,74,4
219.084061,70,74,4
219.085155,70,74,4
219.089877,70,74,4
219.090971,70,74,4
219.095693,70,74,4
219.096787,70,74,4
219.101509,70,74,4
219.102603,70,74,4
219.107325,70,74,4
219.108419,70,74,4
219.113141,70,74,4
219.114235,70,74,4
219.118957,70,74,4
219.120051,70,74,4
219.124773,70,74,4
219.125867,70,74,4
219.130589,70,74,4
219.131683,70,74,4
219.136405,70,74,4
219.137499,70,74,4
219.142221,70,74,4
219.143315,70,74,4
219.148037,70,74,4
219.149131,70,74,4
219.153853,70,74,4
219.154947,70,74,4
219.159669,70,74,4
219.160763,70,74,4
219.165485,70,74,4
219.166579,70,74,4
219.171301,70,74,4
219.172395,70,74,4
219.177117,70,74,4
219.178211,70,74,4
219.182933,70,74,4
219.184027,70,74,4
219.188749,70,74,4
219.189843,70,74,4
219.194565,70,74,4
219.195659,70,74,4
219.200381,70,74,4
219.201475,70,74,4
219.206197,70,74,4
219.207291,70,74,4
219.212013,70,74,4
219.213107,70,74,4
219.217829,70,74,4
219.218923,70,74,4
219.223645,70,74,4
219.224739,70,74,4
219.229461,70,74,4
219.230555,70,74,4
219.235277,70,74,4
219.23736,70,74,4
219.241093,70,74,4
219.24472,70,74,4
219.246909,70,74,4
219.250536,70,74,4
219.252725,70,74,4
219.258541,70,74,4
219.260423,70,74,4
219.264357,70,74,4
219.267124,70,74,4
219.270173,70,74,4
219.273012,70,74,4
219.275989,70,74,4
219.28174,70,74,4
219.281805,70,74,4
219.287621,70,74,4
219.289286,70,74,4
219.293437,70,74,4
219.295406,70,74,4
219.299253,70,74,4
219.301558,70,74,4
219.305069,70,74,4
219.307374,70,74,4
219.310885,70,74,4
219.315198,70,74,4
219.316701,70,74,4
219.321014,70,74,4
219.322517,70,74,4
219.32683,70,74,4
219.328333,70,74,4
219.332646,70,74,4
219.334149,70,74,4
219.338462,70,74,4
219.339965,70,74,4
219.344278,70,74,4
219.345781,70,74,4
219.350094,70,74,4
219.352998,70,74,4
219.35591,70,74,4
219.3597,70,74,4
219.36173,70,74,4
219.365587,70,74,4
219.367542,70,74,4
219.373358,70,74,4
219.374316,70,74,4
219.379174,70,74,4
219.381862,70,74,4
219.38499,70,74,4
219.387982,70,74,4
219.390806,70,74,4
219.394133,70,74,4
219.396622,70,74,4
219.399949,70,74,4
219.402438,70,74,4
219.407773,70,74,4
219.408254,70,74,4
219.413589,70,74,4
219.41407,70,74,4
219.419405,70,74,4
219.419886,70,74,4
219.425221,70,74,4
219.425702,70,74,4
219.431037,70,74,4
219.431518,70,74,4
219.436853,70,74,4
219.437334,70,74,4
219.442669,71,74,3
219.44315,71,74,3
219.448485,71,74,3
219.448966,71,74,3
219.454301,71,74,3
219.454782,71,74,3
219.460117,71,74,3
219.460598,71,74,3
219.465933,71,74,3
219.466414,71,74,3
219.471749,71,74,3
219.47223,71,74,3
219.477565,71,74,3
219.478046,71,74,3
219.483381,71,74,3
219.483862,71,74,3
219.489197,71,74,3
219.489678,71,74,3
219.495013,71,74,3
219.495494,71,74,3
219.500829,71,74,3
219.50131,71,74,3
219.506645,71,74,3
219.507126,71,74,3
219.512461,71,74,3
219.512942,71,74,3
219.518277,71,75,4
219.518758,71,75,4
219.524093,71,75,4
219.524574,71,75,4
219.529909,71,75,4
219.53039,71,75,4
219.535725,71,75,4
219.536206,71,75,4
219.541541,71,75,4
219.542022,71,75,4
219.547357,71,75,4
219.547838,71,75,4
219.553173,71,75,4
219.553654,71,75,4
219.558989,71,75,4
219.55947,71,75,4
219.564805,71,75,4
219.565286,71,75,4
219.570621,71,75,4
219.571102,71,75,4
219.576437,71,75,4
219.576918,71,75,4
219.582253,71,75,4
219.582734,71,75,4
219.588069,71,75,4
219.58855,71,75,4
219.593885,71,75,4
219.594366,71,75,4
219.599701,71,75,4
219.600182,71,75,4
219.605517,71,75,4
219.605998,71,75,4
219.611333,71,75,4
219.611814,71,75,4
219.617149,71,75,4
219.61763,71,75,4
219.622965,71,75,4
219.623446,71,75,4
219.628781,71,75,4
219.629262,71,75,4
219.634597,71,75,4
219.635078,71,75,4
219.640413,71,75,4
219.640894,71,75,4
219.646229,71,75,4
219.64671,71,75,4
219.652045,71,75,4
219.652526,71,75,4
219.657861,71,75,4
219.658342,71,75,4
219.663677,71,75,4
219.664158,71,75,4
219.669493,71,75,4
219.669974,71,75,4
219.675309,71,75,4
219.67579,71,75,4
219.681125,71,75,4
219.681606,71,75,4
219.686941,71,75,4
219.687422,71,75,4
219.692757,71,75,4
219.693238,71,75,4
219.698573,71,75,4
219.699054,71,75,4
219.704389,71,75,4
219.70487,71,75,4
219.710205,71,75,4
219.710686,71,75,4
219.716021,71,75,4
219.716502,71,75,4
219.721837,71,75,4
219.722318,71,75,4
219.727653,71,75,4
219.728134,71,75,4
219.733469,71,75,4
219.73395,71,75,4
219.739285,71,75,4
219.739766,71,75,4
219.745101,71,75,4
219.745582,71,75,4
219.750917,71,75,4
219.751398,71,75,4
219.756733,71,75,4
219.757214,71,75,4
219.762549,71,75,4
219.76303,71,75,4
219.768365,71,75,4
219.768846,71,75,4
219.774181,71,75,4
219.774662,71,75,4
219.779997,71,75,4
219.780478,71,75,4
219.785813,71,75,4
219.786294,71,75,4
219.791629,71,75,4
219.79211,71,75,4
219.797445,71,75,4
219.797926,71,75,4
219.803261,71,75,4
219.803742,71,75,4
219.809077,71,75,4
219.809558,71,75,4
219.814893,71,75,4
219.815374,71,75,4
219.820709,71,75,4
219.82119,71,75,4
219.826525,71,75,4
219.827006,71,75,4
219.832341,71,75,4
219.832822,71,75,4
219.838157,72,75,3
219.838638,72,75,3
219.843973,72,75,3
219.844454,72,75,3
219.849789,72,75,3
219.85027,72,75,3
219.855605,72,75,3
219.856086,72,75,3
219.861421,72,75,3
219.861902,72,75,3
219.867237,72,75,3
219.867718,72,75,3
219.873053,72,75,3
219.873534,72,75,3
219.878869,72,75,3
219.87935,72,75,3
219.884685,72,75,3
219.885166,72,75,3
219.890501,72,75,3
219.890982,72,75,3
219.896317,72,75,3
219.896798,72,75,3
219.902133,72,75,3
219.902614,72,75,3
219.907949,72,75,3
219.90843,72,75,3
219.913765,72,75,3
219.914246,72,75,3
219.919581,72,75,3
219.920062,72,75,3
219.925397,72,75,3
219.925878,72,75,3
219.931213,72,75,3
219.931694,72,75,3
219.937029,72,75,3
219.93751,72,75,3
219.942845,72,75,3
219.943326,72,75,3
219.948661,72,75,3
219.949142,72,75,3
219.954477,72,75,3
219.954958,72,75,3
219.960293,72,75,3
219.960774,72,75,3
219.966109,72,76,4
219.96659,72,76,4
219.971925,72,76,4
219.972406,72,76,4
219.977741,72,76,4
219.978222,72,76,4
219.983557,72,76,4
219.984038,72,76,4
219.989373,72,76,4
219.989854,72,76,4
219.995189,72,76,4
219.99567,72,76,4
220.001005,72,76,4
220.001486,72,76,4
220.006821,72,76,4
220.007302,72,76,4
220.012637,72,76,4
220.013118,72,76,4
220.018453,72,76,4
220.018934,72,76,4
220.024269,72,76,4
220.02475,72,76,4
220.030085,72,76,4
220.030566,72,76,4
220.035901,72,76,4
220.036382,72,76,4
220.041717,72,76,4
220.042198,72,76,4
220.047533,72,76,4
220.048014,72,76,4
220.053349,72,76,4
220.05383,72,76,4
220.059165,72,76,4
220.059646,72,76,4
220.064981,72,76,4
220.065462,72,76,4
220.070797,72,76,4
220.071278,72,76,4
220.076613,72,76,4
220.077094,72,76,4
220.082429,72,76,4
220.08291,72,76,4
220.088245,72,76,4
220.088726,72,76,4
220.094061,72,76,4
220.094542,72,76,4
220.099877,72,76,4
220.100358,72,76,4
220.105693,72,76,4
220.106174,72,76,4
220.111509,72,76,4
220.11199,72,76,4
220.117325,72,76,4
220.117806,72,76,4
220.123141,72,76,4
220.123622,72,76,4
220.128957,72,76,4
220.129438,72,76,4
220.134773,72,76,4
220.135254,72,76,4
220.140589,72,76,4
220.14107,72,76,4
220.146405,72,76,4
220.146886,72,76,4
220.152221,72,76,4
220.152702,72,76,4
220.158037,72,76,4
220.158518,72,76,4
220.163853,72,76,4
220.164334,72,76,4
220.169669,72,76,4
220.17015,72,76,4
220.175485,72,76,4
220.175966,72,76,4
220.181301,72,76,4
220.181782,72,76,4
220.187117,72,76,4
220.187598,72,76,4
220.192933,72,76,4
220.193414,72,76,4
220.198749,72,76,4
220.19923,72,76,4
220.204565,72,76,4
220.205046,72,76,4
220.210381,72,76,4
220.210862,72,76,4
220.216197,72,76,4
220.216678,72,76,4
220.222013,72,76,4
220.222494,72,76,4
220.227829,72,76,4
220.22831,72,76,4
220.233645,72,76,4
220.234126,72,76,4
220.239461,73,76,3
220.239942,73,76,3
220.245277,73,76,3
220.245758,73,76,3
220.251093,73,76,3
220.251574,73,76,3
220.256909,73,76,3
220.25739,73,76,3
220.262725,73,76,3
220.263206,73,76,3
220.268541,73,76,3
220.269022,73,76,3
220.274357,73,76,3
220.274838,73,76,3
220.280173,73,76,3
220.280654,73,76,3
220.285989,73,76,3
220.28647,73,76,3
220.291805,73,76,3
220.292286,73,76,3
220.297621,73,76,3
220.298102,73,76,3
220.303437,73,76,3
220.303918,73,76,3
220.309253,73,76,3
220.309734,73,76,3
220.315069,73,76,3
220.31555,73,76,3
220.320885,73,76,3
220.321366,73,76,3
220.326701,73,76,3
220.327182,73,76,3
220.332517,73,76,3
220.332998,73,76,3
220.338333,73,76,3
220.338814,73,76,3
220.344149,73,76,3
220.34463,73,76,3
220.349965,73,76,3
220.350446,73,76,3
220.355781,73,76,3
220.356262,73,76,3
220.361597,73,76,3
220.362078,73,76,3
220.367413,73,76,3
220.367894,73,76,3
220.373229,73,76,3
220.37371,73,76,3
220.379045,73,76,3
220.379526,73,76,3
220.384861,73,76,3
220.385342,73,76,3
220.390677,73,76,3
220.391158,73,76,3
220.396493,73,76,3
220.396974,73,76,3
220.402309,73,76,3
220.40279,73,76,3
220.408125,73,76,3
220.408606,73,76,3
220.413941,73,76,3
220.414422,73,76,3
220.419757,73,77,4
220.420238,73,77,4
220.425573,73,77,4
220.426055,73,77,4
220.431389,73,77,4
220.43187,73,77,4
220.437205,73,77,4
220.437686,73,77,4
220.443021,73,77,4
220.443502,73,77,4
220.448837,73,77,4
220.449318,73,77,4
220.454653,73,77,4
220.455134,73,77,4
220.460469,73,77,4
220.46095,73,77,4
220.466285,73,77,4
220.466766,73,77,4
220.472101,73,77,4
220.472582,73,77,4
220.477917,73,77,4
220.478398,73,77,4
220.483733,73,77,4
220.484214,73,77,4
220.489549,73,77,4
220.49003,73,77,4
220.495365,73,77,4
220.495846,73,77,4
220.501181,73,77,4
220.501662,73,77,4
220.506997,73,77,4
220.507478,73,77,4
220.512813,73,77,4
220.513294,73,77,4
220.518629,73,77,4
220.51911,73,77,4
220.524445,73,77,4
220.524926,73,77,4
220.530261,73,77,4
220.530742,73,77,4
220.536077,73,77,4
220.536558,73,77,4
220.541893,73,77,4
220.542374,73,77,4
220.547709,73,77,4
220.54819,73,77,4
220.553525,73,77,4
220.554006,73,77,4
220.559341,73,77,4
220.559822,73,77,4
220.565157,73,77,4
220.565638,73,77,4
220.570973,73,77,4
220.571454,73,77,4
220.576789,73,77,4
220.57727,73,77,4
220.582605,73,77,4
220.583086,73,77,4
220.588421,73,77,4
220.588902,73,77,4
220.594237,73,77,4
220.594718,73,77,4
220.600053,73,77,4
220.600534,73,77,4
220.605869,73,77,4
220.60635,73,77,4
220.611685,73,77,4
220.61217,73,77,4
220.617501,73,77,4
220.617982,73,77,4
220.623317,73,77,4
220.623798,73,77,4
220.629133,73,77,4
220.629614,73,77,4
220.634949,73,77,4
220.63543,73,77,4
220.640765,73,77,4
220.641246,73,77,4
220.646581,73,77,4
220.647062,73,77,4
220.652397,73,77,4
220.652878,73,77,4
220.658213,73,77,4
220.658694,73,77,4
220.664029,73,77,4
220.66451,73,77,4
220.669845,73,77,4
220.670326,73,77,4
220.675661,73,77,4
220.676142,73,77,4
220.681477,73,77,4
220.681958,73,77,4
220.687293,73,77,4
220.687774,73,77,4
220.693109,73,77,4
220.69359,73,77,4
220.698925,73,77,4
220.699406,73,77,4
220.704741,73,77,4
220.705222,73,77,4
220.710557,73,77,4
220.711038,73,77,4
220.716373,73,77,4
220.716854,73,77,4
220.722189,73,77,4
220.72267,73,77,4
220.728005,73,77,4
220.728486,73,77,4
220.733821,73,77,4
220.734302,73,77,4
220.739637,74,77,3
220.740118,74,77,3
220.745453,74,77,3
220.745934,74,77,3
220.751269,74,77,3
220.75175,74,77,3
220.757085,74,77,3
220.757566,74,77,3
220.762901,74,77,3
220.763382,74,77,3
220.768717,74,77,3
220.769198,74,77,3
220.774533,74,77,3
220.775014,74,77,3
220.780349,74,77,3
220.78083,74,77,3
220.786165,74,77,3
220.786646,74,77,3
220.791981,74,77,3
220.792462,74,77,3
220.797797,74,77,3
220.798278,74,77,3
220.803613,74,77,3
220.804094,74,77,3
220.809429,74,77,3
220.80991,74,77,3
220.815245,74,77,3
220.815726,74,77,3
220.821061,74,77,3
220.821542,74,77,3
220.826877,74,77,3
220.827358,74,77,3
220.832693,74,77,3
220.833174,74,77,3
220.838509,74,77,3
220.83899,74,77,3
220.844325,74,77,3
220.844806,74,77,3
220.850141,74,77,3
220.850622,74,77,3
220.855957,74,77,3
220.856438,74,77,3
220.861773,74,77,3
220.862254,74,77,3
220.867589,74,77,3
220.86807,74,78,4
220.873405,74,78,4
220.873886,74,78,4
220.879221,74,78,4
220.879702,74,78,4
220.885037,74,78,4
220.885518,74,78,4
220.890853,74,78,4
220.891334,74,78,4
220.896669,74,78,4
220.89715,74,78,4
220.902485,74,78,4
220.902966,74,78,4
220.908301,74,78,4
220.908782,74,78,4
220.914117,74,78,4
220.914598,74,78,4
220.919933,74,78,4
220.920414,74,78,4
220.925749,74,78,4
220.92623,74,78,4
220.931565,74,78,4
220.932046,74,78,4
220.937381,74,78,4
220.937862,74,78,4
220.943197,74,78,4
220.943678,74,78,4
220.949013,74,78,4
220.949494,74,78,4
220.954829,74,78,4
220.95531,74,78,4
220.960645,74,78,4
220.961126,74,78,4
220.966461,74,78,4
220.966942,74,78,4
220.972277,74,78,4
220.972758,74,78,4
220.978093,74,78,4
220.978574,74,78,4
220.983909,74,78,4
220.98439,74,78,4
220.989725,74,78,4
220.990206,74,78,4
220.995541,74,78,4
220.996022,74,78,4
221.001357,74,78,4
221.001838,74,78,4
221.007173,74,78,4
221.007654,74,78,4
221.012989,74,78,4
221.01347,74,78,4
221.018805,74,78,4
221.019286,74,78,4
221.024621,74,78,4
221.025102,74,78,4
221.030437,74,78,4
221.030918,74,78,4
221.036253,74,78,4
221.036734,74,78,4
221.042069,74,78,4
221.04255,74,78,4
221.047885,74,78,4
221.048366,74,78,4
221.053701,74,78,4
221.054182,74,78,4
221.059517,74,78,4
221.059998,74,78,4
221.065333,74,78,4
221.065814,74,78,4
221.071149,74,78,4
221.07163,74,78,4
221.076965,74,78,4
221.077446,74,78,4
221.082781,74,78,4
221.083262,74,78,4
221.088597,74,78,4
221.089078,74,78,4
221.094413,74,78,4
221.094894,74,78,4
221.100229,74,78,4
221.10071,74,78,4
221.106045,74,78,4
221.106526,74,78,4
221.111861,74,78,4
221.112342,74,78,4
221.117677,74,78,4
221.118158,74,78,4
221.123493,74,78,4
221.123974,74,78,4
221.129309,74,78,4
221.12979,74,78,4
221.135125,74,78,4
221.135606,74,78,4
221.140941,75,78,3
221.141422,75,78,3
221.146757,75,78,3
221.147238,75,78,3
221.152573,75,78,3
221.153054,75,78,3
221.158389,75,78,3
221.15887,75,78,3
221.164205,75,78,3
221.164686,75,78,3
221.170021,75,78,3
221.170502,75,78,3
221.175837,75,78,3
221.176318,75,78,3
221.181653,75,78,3
221.182134,75,78,3
221.187469,75,78,3
221.18795,75,78,3
221.193285,75,78,3
221.193766,75,78,3
221.199101,75,78,3
221.199582,75,78,3
221.204917,75,78,3
221.205398,75,78,3
221.210733,75,78,3
221.211214,75,78,3
221.216549,75,78,3
221.21703,75,78,3
221.222365,75,78,3
221.222846,75,78,3
221.228181,75,78,3
221.228662,75,78,3
221.233997,75,78,3
221.234478,75,78,3
221.239813,75,78,3
221.240294,75,78,3
221.245629,75,78,3
221.24611,75,78,3
221.251445,75,78,3
221.251926,75,78,3
221.257261,75,78,3
221.257742,75,78,3
221.263077,75,78,3
221.263558,75,78,3
221.268893,75,78,3
221.269374,75,78,3
221.274709,75,78,3
221.27519,75,78,3
221.280525,75,78,3
221.281006,75,78,3
221.286341,75,78,3
221.286822,75,78,3
221.292157,75,78,3
221.292638,75,78,3
221.297973,75,78,3
221.298454,75,78,3
221.303789,75,78,3
221.30427,75,78,3
221.309605,75,78,3
221.310086,75,78,3
221.315421,75,78,3
221.315902,75,78,3
221.321237,75,78,3
221.321718,75,78,3
221.327053,75,78,3
221.327534,75,78,3
221.332869,75,78,3
221.33335,75,78,3
221.338685,75,78,3
221.339166,75,78,3
221.344501,75,79,4
221.344982,75,79,4
221.350317,75,79,4
221.350798,75,79,4
221.356133,75,79,4
221.356615,75,79,4
221.361949,75,79,4
221.36243,75,79,4
221.367765,75,79,4
221.368246,75,79,4
221.373581,75,79,4
221.374062,75,79,4
221.379397,75,79,4
221.379878,75,79,4
221.385213,75,79,4
221.385694,75,79,4
221.391029,75,79,4
221.39151,75,79,4
221.396845,75,79,4
221.397326,75,79,4
221.402661,75,79,4
221.403142,75,79,4
221.408477,75,79,4
221.408958,75,79,4
221.414293,75,79,4
221.414774,75,79,4
221.420109,75,79,4
221.42059,75,79,4
221.425925,75,79,4
221.426406,75,79,4
221.431741,75,79,4
221.432222,75,79,4
221.437557,75,79,4
221.438038,75,79,4
221.443373,75,79,4
221.443854,75,79,4
221.449189,75,79,4
221.44967,75,79,4
221.455005,75,79,4
221.455486,75,79,4
221.460821,75,79,4
221.461302,75,79,4
221.466637,75,79,4
221.467118,75,79,4
221.472453,75,79,4
221.472934,75,79,4
221.478269,75,79,4
221.47875,75,79,4
221.484085,75,79,4
221.484566,75,79,4
221.489901,75,79,4
221.490382,75,79,4
221.495717,75,79,4
221.496198,75,79,4
221.501533,75,79,4
221.502014,75,79,4
221.507349,75,79,4
221.50783,75,79,4
221.513165,75,79,4
221.513646,75,79,4
221.518981,75,79,4
221.519462,75,79,4
221.524797,75,79,4
221.525278,75,79,4
221.530613,75,79,4
221.531094,75,79,4
221.536429,75,79,4
221.53691,75,79,4
221.542245,76,79,3
221.542726,76,79,3
221.548061,76,79,3
221.548542,76,79,3
221.553877,76,79,3
221.554358,76,79,3
221.559693,76,79,3
221.560174,76,79,3
221.565509,76,79,3
221.56599,76,79,3
221.571325,76,79,3
221.571806,76,79,3
221.577141,76,79,3
221.577622,76,79,3
221.582957,76,79,3
221.583438,76,79,3
221.588773,76,79,3
221.589254,76,79,3
221.594589,76,79,3
221.59507,76,79,3
221.600405,76,79,3
221.600886,76,79,3
221.606221,76,79,3
221.606702,76,79,3
221.612037,76,79,3
221.612518,76,79,3
221.617853,76,79,3
221.618334,76,79,3
221.623669,76,79,3
221.62415,76,79,3
221.629485,76,79,3
221.629966,76,79,3
221.635301,76,79,3
221.635782,76,79,3
221.641117,76,79,3
221.641598,76,79,3
221.646933,76,79,3
221.647414,76,79,3
221.652749,76,79,3
221.65323,76,79,3
221.658565,76,79,3
221.659046,76,79,3
221.664381,76,79,3
221.664865,76,79,3
221.670197,76,79,3
221.670678,76,79,3
221.676013,76,79,3
221.676494,76,79,3
221.681829,76,79,3
221.68231,76,79,3
221.687645,76,79,3
221.688126,76,79,3
221.693461,76,79,3
221.693942,76,79,3
221.699277,76,79,3
221.699758,76,79,3
221.705093,76,79,3
221.705574,76,79,3
221.710909,76,79,3
221.71139,76,79,3
221.716725,76,79,3
221.717206,76,79,3
221.722541,76,79,3
221.723022,76,79,3
221.728357,76,79,3
221.728838,76,79,3
221.734173,76,79,3
221.734654,76,79,3
221.739989,76,79,3
221.74047,76,79,3
221.745805,76,79,3
221.746286,76,79,3
221.751621,76,79,3
221.752102,76,79,3
221.757437,76,79,3
221.757918,76,79,3
221.763253,76,79,3
221.763734,76,79,3
221.769069,76,79,3
221.76955,76,79,3
221.774885,76,79,3
221.775369,76,79,3
221.780701,76,79,3
221.781186,76,79,3
221.786517,76,79,3
221.786998,76,79,3
221.792333,76,79,3
221.792814,76,79,3
221.798149,76,79,3
221.79863,76,79,3
221.803965,76,79,3
221.804446,76,79,3
221.809781,76,79,3
221.810262,76,79,3
221.815597,76,79,3
221.816078,76,79,3
221.821413,76,79,3
221.821894,76,79,3
221.827229,76,80,4
221.82771,76,80,4
221.833045,76,80,4
221.833526,76,80,4
221.838861,76,80,4
221.839342,76,80,4
221.844677,76,80,4
221.845158,76,80,4
221.850493,76,80,4
221.850974,76,80,4
221.856309,76,80,4
221.85679,76,80,4
221.862125,76,80,4
221.862606,76,80,4
221.867941,76,80,4
221.868422,76,80,4
221.873757,76,80,4
221.874238,76,80,4
221.879573,76,80,4
221.880054,76,80,4
221.885389,76,80,4
221.88587,76,80,4
221.891205,76,80,4
221.891686,76,80,4
221.897021,76,80,4
221.897502,76,80,4
221.902837,76,80,4
221.903318,76,80,4
221.908653,76,80,4
221.909135,76,80,4
221.914469,76,80,4
221.91495,76,80,4
221.920285,76,80,4
221.920766,76,80,4
221.926101,76,80,4
221.926582,76,80,4
221.931917,76,80,4
221.932398,76,80,4
221.937733,76,80,4
221.938214,76,80,4
221.943549,76,80,4
221.94403,76,80,4
221.949365,76,80,4
221.949846,76,80,4
221.955181,76,80,4
221.955662,76,80,4
221.960997,76,80,4
221.961478,76,80,4
221.966813,76,80,4
221.967294,76,80,4
221.972629,76,80,4
221.97311,76,80,4
221.978445,76,80,4
221.978926,76,80,4
221.984261,76,80,4
221.984742,76,80,4
221.990077,76,80,4
221.990558,76,80,4
221.995893,76,80,4
221.996375,76,80,4
222.001709,76,80,4
222.00219,76,80,4
222.007525,76,80,4
222.008006,76,80,4
222.013341,76,80,4
222.013822,76,80,4
222.019157,76,80,4
222.019638,76,80,4
222.024973,76,80,4
222.025454,76,80,4
222.030789,76,80,4
222.03127,76,80,4
222.036605,76,80,4
222.037087,76,80,4
222.042421,77,80,3
222.042902,77,80,3
222.048237,77,80,3
222.048718,77,80,3
222.054053,77,80,3
222.054534,77,80,3
222.059869,77,80,3
222.06035,77,80,3
222.065685,77,80,3
222.066166,77,80,3
222.071501,77,80,3
222.071982,77,80,3
222.077317,77,80,3
222.077798,77,80,3
222.083133,77,80,3
222.083614,77,80,3
222.088949,77,80,3
222.08943,77,80,3
222.094765,77,80,3
222.095246,77,80,3
222.100581,77,80,3
222.101062,77,80,3
222.106397,77,80,3
222.106878,77,80,3
222.112213,77,80,3
222.112694,77,80,3
222.118029,77,80,3
222.11851,77,80,3
222.123845,77,80,3
222.124326,77,80,3
222.129661,77,80,3
222.130142,77,80,3
222.135477,77,80,3
222.135958,77,80,3
222.141293,77,80,3
222.141774,77,80,3
222.147109,77,80,3
222.14759,77,80,3
222.152925,77,80,3
222.153406,77,80,3
222.158741,77,80,3
222.159222,77,80,3
222.164557,77,80,3
222.165038,77,80,3
222.170373,77,80,3
222.170854,77,80,3
222.176189,77,80,3
222.17667,77,80,3
222.182005,77,80,3
222.182486,77,80,3
222.187821,77,80,3
222.188302,77,80,3
222.193637,77,80,3
222.194118,77,80,3
222.199453,77,80,3
222.199934,77,80,3
222.205269,77,80,3
222.20575,77,80,3
222.211085,77,80,3
222.211566,77,80,3
222.216901,77,80,3
222.217382,77,80,3
222.222717,77,80,3
222.223198,77,80,3
222.228533,77,80,3
222.229014,77,80,3
222.234349,77,80,3
222.23483,77,80,3
222.240165,77,80,3
222.240646,77,80,3
222.245981,77,80,3
222.246462,77,80,3
222.251797,77,80,3
222.252278,77,80,3
222.257613,77,80,3
222.258094,77,80,3
222.263429,77,80,3
222.26391,77,80,3
222.269245,77,80,3
222.269726,77,80,3
222.275061,77,80,3
222.275542,77,80,3
222.280877,77,80,3
222.281358,77,80,3
222.286693,77,80,3
222.287174,77,80,3
222.292509,77,80,3
222.29299,77,80,3
222.298325,77,80,3
222.29881,77,80,3
222.304141,77,81,4
222.304622,77,81,4
222.309957,77,81,4
222.310438,77,81,4
222.315773,77,81,4
222.316254,77,81,4
222.321589,77,81,4
222.32207,77,81,4
222.327405,77,81,4
222.327886,77,81,4
222.333221,77,81,4
222.333702,77,81,4
222.339037,77,81,4
222.339518,77,81,4
222.344853,77,81,4
222.345334,77,81,4
222.350669,77,81,4
222.35115,77,81,4
222.356485,77,81,4
222.356966,77,81,4
222.362301,77,81,4
222.362782,77,81,4
222.368117,77,81,4
222.368598,77,81,4
222.373933,77,81,4
222.374414,77,81,4
222.379749,77,81,4
222.38023,77,81,4
222.385565,77,81,4
222.386049,77,81,4
222.391381,77,81,4
222.391862,77,81,4
222.397197,77,81,4
222.397678,77,81,4
222.403013,77,81,4
222.403494,77,81,4
222.408829,77,81,4
222.40931,77,81,4
222.414645,77,81,4
222.415126,77,81,4
222.420461,77,81,4
222.420942,77,81,4
222.426277,77,81,4
222.426758,77,81,4
222.432093,77,81,4
222.432574,77,81,4
222.437909,77,81,4
222.43839,78,81,3
222.443725,78,81,3
222.444206,78,81,3
222.449541,78,81,3
222.450022,78,81,3
222.455357,78,81,3
222.455838,78,81,3
222.461173,78,81,3
222.461654,78,81,3
222.466989,78,81,3
222.46747,78,81,3
222.472805,78,81,3
222.473286,78,81,3
222.478621,78,81,3
222.479102,78,81,3
222.484437,78,81,3
222.484918,78,81,3
222.490253,78,81,3
222.490734,78,81,3
222.496069,78,81,3
222.49655,78,81,3
222.501885,78,81,3
222.502366,78,81,3
222.507701,78,81,3
222.508182,78,81,3
222.513517,78,81,3
222.513998,78,81,3
222.519333,78,81,3
222.519814,78,81,3
222.525149,78,81,3
222.525634,78,81,3
222.530965,78,81,3
222.531446,78,81,3
222.536781,78,81,3
222.537262,78,81,3
222.542597,78,81,3
222.543078,78,81,3
222.548413,78,81,3
222.548894,78,81,3
222.554229,78,81,3
222.55471,78,81,3
222.560045,78,81,3
222.560526,78,81,3
222.565861,78,81,3
222.566342,78,81,3
222.571677,78,81,3
222.572158,78,81,3
222.577493,78,81,3
222.577974,78,81,3
222.583309,78,81,3
222.58379,78,81,3
222.589125,78,81,3
222.589606,78,81,3
222.594941,78,81,3
222.595424,78,81,3
222.600757,78,81,3
222.601238,78,81,3
222.606573,78,81,3
222.607054,78,81,3
222.612389,78,81,3
222.61287,78,81,3
222.618205,78,81,3
222.618686,78,81,3
222.624021,78,81,3
222.624502,78,81,3
222.629837,78,81,3
222.630318,78,81,3
222.635653,78,81,3
222.636134,78,81,3
222.641469,78,81,3
222.64195,78,81,3
222.647285,78,81,3
222.647766,78,81,3
222.653101,78,81,3
222.653582,78,81,3
222.658917,78,81,3
222.659398,78,81,3
222.664733,78,81,3
222.665214,78,81,3
222.670549,78,81,3
222.67103,78,81,3
222.676365,78,81,3
222.676846,78,81,3
222.682181,78,81,3
222.682662,78,81,3
222.687997,78,81,3
222.688478,78,81,3
222.693813,78,81,3
222.694294,78,81,3
222.699629,78,81,3
222.70011,78,81,3
222.705445,78,81,3
222.705926,78,81,3
222.711261,78,81,3
222.711742,78,81,3
222.717077,78,81,3
222.717558,78,81,3
222.722893,78,81,3
222.723374,78,81,3
222.728709,78,81,3
222.72919,78,81,3
222.734525,78,81,3
222.735006,78,81,3
222.740341,78,81,3
222.740822,78,81,3
222.746157,78,81,3
222.746638,78,81,3
222.751973,78,81,3
222.752454,78,81,3
222.757789,78,81,3
222.75827,78,81,3
222.763605,78,81,3
222.764086,78,81,3
222.769421,78,81,3
222.769902,78,81,3
222.775237,78,81,3
222.775718,78,81,3
222.781053,78,81,3
222.781534,78,81,3
222.786869,78,82,4
222.78735,78,82,4
222.792685,78,82,4
222.793166,78,82,4
222.798501,78,82,4
222.798982,78,82,4
222.804317,78,82,4
222.804798,78,82,4
222.810133,78,82,4
222.810614,78,82,4
222.815949,78,82,4
222.81643,78,82,4
222.821765,78,82,4
222.822246,78,82,4
222.827581,78,82,4
222.828062,78,82,4
222.833397,78,82,4
222.833878,78,82,4
222.839213,78,82,4
222.839694,78,82,4
222.845029,78,82,4
222.84551,78,82,4
222.850845,78,82,4
222.851326,78,82,4
222.856661,78,82,4
222.857142,78,82,4
222.862477,78,82,4
222.862958,78,82,4
222.868293,78,82,4
222.868774,78,82,4
222.874109,78,82,4
222.874594,78,82,4
222.879925,78,82,4
222.880406,78,82,4
222.885741,78,82,4
222.886222,78,82,4
222.891557,78,82,4
222.892038,78,82,4
222.897373,78,82,4
222.897854,78,82,4
222.903189,78,82,4
222.90367,78,82,4
222.909005,78,82,4
222.909486,78,82,4
222.914821,78,82,4
222.915302,78,82,4
222.920637,78,82,4
222.921118,78,82,4
222.926453,78,82,4
222.926934,78,82,4
222.932269,78,82,4
222.93275,78,82,4
222.938085,79,82,3
222.938566,79,82,3
222.943901,79,82,3
222.944382,79,82,3
222.949717,79,82,3
222.950198,79,82,3
222.955533,79,82,3
222.956014,79,82,3
222.961349,79,82,3
222.96183,79,82,3
222.967165,79,82,3
222.967646,79,82,3
222.972981,79,82,3
222.973462,79,82,3
222.978797,79,82,3
222.979278,79,82,3
222.984613,79,82,3
222.985094,79,82,3
222.990429,79,82,3
222.99091,79,82,3
222.996245,79,82,3
222.996726,79,82,3
223.002061,79,82,3
223.002542,79,82,3
223.007877,79,82,3
223.008358,79,82,3
223.013693,79,82,3
223.014174,79,82,3
223.019509,79,82,3
223.01999,79,82,3
223.025325,79,82,3
223.025806,79,82,3
223.031141,79,82,3
223.031624,79,82,3
223.036957,79,82,3
223.037438,79,82,3
223.042773,79,82,3
223.043254,79,82,3
223.048589,79,82,3
223.04907,79,82,3
223.054405,79,82,3
223.054886,79,82,3
223.060221,79,82,3
223.060702,79,82,3
223.066037,79,82,3
223.066518,79,82,3
223.071853,79,82,3
223.072334,79,82,3
223.077669,79,82,3
223.07815,79,82,3
223.083485,79,82,3
223.083966,79,82,3
223.089301,79,82,3
223.089782,79,82,3
223.095117,79,82,3
223.095598,79,82,3
223.100933,79,82,3
223.101414,79,82,3
223.106749,79,82,3
223.10723,79,82,3
223.112565,79,82,3
223.113046,79,82,3
223.118381,79,82,3
223.118862,79,82,3
223.124197,79,82,3
223.124678,79,82,3
223.130013,79,82,3
223.130494,79,82,3
223.135829,79,82,3
223.13631,79,82,3
223.141645,79,82,3
223.142126,79,82,3
223.147461,79,82,3
223.147942,79,82,3
223.153277,79,82,3
223.153758,79,82,3
223.159093,79,82,3
223.159574,79,82,3
223.164909,79,82,3
223.16539,79,82,3
223.170725,79,82,3
223.171206,79,82,3
223.176541,79,82,3
223.177022,79,82,3
223.182357,79,82,3
223.182838,79,82,3
223.188173,79,82,3
223.188654,79,82,3
223.193989,79,82,3
223.19447,79,82,3
223.199805,79,82,3
223.200286,79,82,3
223.205621,79,82,3
223.206102,79,82,3
223.211437,79,82,3
223.211918,79,82,3
223.217253,79,82,3
223.217734,79,82,3
223.223069,79,82,3
223.223551,79,82,3
223.228885,79,82,3
223.229366,79,82,3
223.234701,79,82,3
223.235182,79,82,3
223.240517,79,82,3
223.240998,79,82,3
223.246333,79,82,3
223.246814,79,82,3
223.252149,79,82,3
223.25263,79,82,3
223.257965,79,82,3
223.258446,79,82,3
223.263781,79,82,3
223.264262,79,82,3
223.269597,79,83,4
223.270078,79,83,4
223.275413,79,83,4
223.275894,79,83,4
223.281229,79,83,4
223.28171,79,83,4
223.287045,79,83,4
223.287526,79,83,4
223.292861,79,83,4
223.293342,79,83,4
223.298677,79,83,4
223.299158,79,83,4
223.304493,79,83,4
223.304974,79,83,4
223.310309,79,83,4
223.31079,79,83,4
223.316125,79,83,4
223.316606,79,83,4
223.321941,79,83,4
223.322422,79,83,4
223.327757,79,83,4
223.328238,79,83,4
223.333573,79,83,4
223.334054,79,83,4
223.339389,80,83,3
223.33987,80,83,3
223.345205,80,83,3
223.345686,80,83,3
223.351021,80,83,3
223.351502,80,83,3
223.356837,80,83,3
223.357318,80,83,3
223.362653,80,83,3
223.363134,80,83,3
223.368469,80,83,3
223.36895,80,83,3
223.374285,80,83,3
223.374766,80,83,3
223.380101,80,83,3
223.380582,80,83,3
223.385917,80,83,3
223.386398,80,83,3
223.391733,80,83,3
223.392214,80,83,3
223.397549,80,83,3
223.39803,80,83,3
223.403365,80,83,3
223.403846,80,83,3
223.409181,80,83,3
223.409662,80,83,3
223.414997,80,83,3
223.415478,80,83,3
223.420813,80,83,3
223.421294,80,83,3
223.426629,80,83,3
223.42711,80,83,3
223.432445,80,83,3
223.432926,80,83,3
223.438261,80,83,3
223.438742,80,83,3
223.444077,80,83,3
223.444558,80,83,3
223.449893,80,83,3
223.450374,80,83,3
223.455709,80,83,3
223.45619,80,83,3
223.461525,80,83,3
223.462006,80,83,3
223.467341,80,83,3
223.467822,80,83,3
223.473157,80,83,3
223.473638,80,83,3
223.478973,80,83,3
223.479454,80,83,3
223.484789,80,83,3
223.48527,80,83,3
223.490605,80,83,3
223.491086,80,83,3
223.496421,80,83,3
223.496902,80,83,3
223.502237,80,83,3
223.502718,80,83,3
223.508053,80,83,3
223.508534,80,83,3
223.513869,80,83,3
223.514351,80,83,3
223.519685,80,83,3
223.520166,80,83,3
223.525501,80,83,3
223.525982,80,83,3
223.531317,80,83,3
223.531798,80,83,3
223.537133,80,83,3
223.537614,80,83,3
223.542949,80,83,3
223.54343,80,83,3
223.548765,80,83,3
223.549246,80,83,3
223.554581,80,83,3
223.555062,80,83,3
223.560397,80,83,3
223.560878,80,83,3
223.566213,80,83,3
223.566694,80,83,3
223.572029,80,83,3
223.57251,80,83,3
223.577845,80,83,3
223.578326,80,83,3
223.583661,80,83,3
223.584142,80,83,3
223.589477,80,83,3
223.589958,80,83,3
223.595293,80,83,3
223.595774,80,83,3
223.601109,80,83,3
223.60159,80,83,3
223.606925,80,83,3
223.607406,80,83,3
223.612741,80,83,3
223.613222,80,83,3
223.618557,80,83,3
223.619038,80,83,3
223.624373,80,83,3
223.624854,80,83,3
223.630189,80,83,3
223.63067,80,83,3
223.636005,80,83,3
223.636486,80,83,3
223.641821,80,83,3
223.642302,80,83,3
223.647637,80,83,3
223.648118,80,83,3
223.653453,80,83,3
223.653937,80,83,3
223.659269,80,83,3
223.65975,80,83,3
223.665085,80,83,3
223.665566,80,83,3
223.670901,80,83,3
223.671382,80,83,3
223.676717,80,83,3
223.677198,80,83,3
223.682533,80,83,3
223.683014,80,83,3
223.688349,80,83,3
223.68883,80,83,3
223.694165,80,83,3
223.694646,80,83,3
223.699981,80,83,3
223.700462,80,83,3
223.705797,80,83,3
223.706278,80,83,3
223.711613,80,83,3
223.712094,80,83,3
223.717429,80,83,3
223.71791,80,83,3
223.723245,80,83,3
223.723726,80,83,3
223.729061,80,83,3
223.729542,80,83,3
223.734877,80,83,3
223.735358,80,83,3
223.740693,80,83,3
223.741174,80,83,3
223.746509,80,83,3
223.74699,80,83,3
223.752325,80,83,3
223.752806,80,83,3
223.758141,80,83,3
223.758622,80,83,3
223.763957,80,83,3
223.764438,80,83,3
223.769773,80,83,3
223.770254,80,83,3
223.775589,80,84,4
223.776074,80,84,4
223.781405,80,84,4
223.781886,80,84,4
223.787221,80,84,4
223.787702,80,84,4
223.793037,80,84,4
223.793518,80,84,4
223.798853,80,84,4
223.799334,80,84,4
223.804669,80,84,4
223.80515,80,84,4
223.810485,80,84,4
223.810966,80,84,4
223.816301,80,84,4
223.816782,80,84,4
223.822117,80,84,4
223.822598,80,84,4
223.827933,80,84,4
223.828414,80,84,4
223.833749,80,84,4
223.83423,80,84,4
223.839565,81,84,3
223.840046,81,84,3
223.845381,81,84,3
223.845862,81,84,3
223.851197,81,84,3
223.851678,81,84,3
223.857013,81,84,3
223.857494,81,84,3
223.862829,81,84,3
223.86331,81,84,3
223.868645,81,84,3
223.869128,81,84,3
223.874461,81,84,3
223.874942,81,84,3
223.880277,81,84,3
223.880758,81,84,3
223.886093,81,84,3
223.886576,81,84,3
223.891909,81,84,3
223.89239,81,84,3
223.897725,81,84,3
223.898206,81,84,3
223.903541,81,84,3
223.904022,81,84,3
223.909357,81,84,3
223.909838,81,84,3
223.915173,81,84,3
223.915654,81,84,3
223.920989,81,84,3
223.92147,81,84,3
223.926805,81,84,3
223.927286,81,84,3
223.932621,81,84,3
223.933102,81,84,3
223.938437,81,84,3
223.938918,81,84,3
223.944253,81,84,3
223.944734,81,84,3
223.950069,81,84,3
223.95055,81,84,3
223.955885,81,84,3
223.956366,81,84,3
223.961701,81,84,3
223.962182,81,84,3
223.967517,81,84,3
223.967998,81,84,3
223.973333,81,84,3
223.973814,81,84,3
223.979149,81,84,3
223.97963,81,84,3
223.984965,81,84,3
223.985446,81,84,3
223.990781,81,84,3
223.991262,81,84,3
223.996597,81,84,3
223.997078,81,84,3
224.002413,81,84,3
224.002894,81,84,3
224.008229,81,84,3
224.00871,81,84,3
224.014045,81,84,3
224.014526,81,84,3
224.019861,81,84,3
224.020342,81,84,3
224.025677,81,84,3
224.026158,81,84,3
224.031493,81,84,3
224.031974,81,84,3
224.037309,81,84,3
224.03779,81,84,3
224.043125,81,84,3
224.043606,81,84,3
224.048941,81,84,3
224.049422,81,84,3
224.054757,81,84,3
224.055238,81,84,3
224.060573,81,84,3
224.061054,81,84,3
224.066389,81,84,3
224.06687,81,84,3
224.072205,81,84,3
224.072686,81,84,3
224.078021,81,84,3
224.078502,81,84,3
224.083837,81,84,3
224.084318,81,84,3
224.089653,81,84,3
224.090134,81,84,3
224.095469,81,84,3
224.09595,81,84,3
224.101285,81,84,3
224.101766,81,84,3
224.107101,81,84,3
224.107582,81,84,3
224.112917,81,84,3
224.113398,81,84,3
224.118733,81,84,3
224.119214,81,84,3
224.124549,81,84,3
224.12503,81,84,3
224.130365,81,84,3
224.130846,81,84,3
224.136181,81,84,3
224.136662,81,84,3
224.141997,81,84,3
224.142478,81,84,3
224.147813,81,84,3
224.148294,81,84,3
224.153629,81,84,3
224.15411,81,84,3
224.159445,81,84,3
224.159926,81,84,3
224.165261,81,84,3
224.165742,81,84,3
224.171077,81,84,3
224.171558,81,84,3
224.176893,81,84,3
224.177374,81,84,3
224.182709,81,84,3
224.18319,81,84,3
224.188525,81,84,3
224.189006,81,84,3
224.194341,81,84,3
224.194822,81,84,3
224.200157,81,84,3
224.200638,81,84,3
224.205973,81,84,3
224.206454,81,84,3
224.211789,81,84,3
224.21227,81,84,3
224.217605,81,84,3
224.218086,81,84,3
224.223421,81,84,3
224.223902,81,84,3
224.229237,81,84,3
224.229718,81,84,3
224.235053,81,84,3
224.235534,81,84,3
224.240869,81,84,3
224.24135,81,84,3
224.246685,81,84,3
224.247166,81,84,3
224.252501,81,84,3
224.252982,81,84,3
224.258317,81,84,3
224.258798,81,84,3
224.264133,81,84,3
224.264614,81,84,3
224.269949,81,84,3
224.27043,81,84,3
224.275765,81,84,3
224.276246,81,84,3
224.281581,81,84,3
224.282062,81,84,3
224.287397,81,84,3
224.287878,81,85,4
224.293213,81,85,4
224.293694,81,85,4
224.299029,81,85,4
224.29951,81,85,4
224.304845,81,85,4
224.305326,81,85,4
224.310661,81,85,4
224.311142,81,85,4
224.316477,81,85,4
224.316958,81,85,4
224.322293,81,85,4
224.322776,81,85,4
224.328109,81,85,4
224.32859,81,85,4
224.333925,81,85,4
224.334406,81,85,4
224.339741,82,85,3
224.340222,82,85,3
224.345557,82,85,3
224.346038,82,85,3
224.351373,82,85,3
224.351854,82,85,3
224.357189,82,85,3
224.35767,82,85,3
224.363005,82,85,3
224.363486,82,85,3
224.368821,82,85,3
224.369302,82,85,3
224.374637,82,85,3
224.375118,82,85,3
224.380453,82,85,3
224.380934,82,85,3
224.386269,82,85,3
224.38675,82,85,3
224.392085,82,85,3
224.392566,82,85,3
224.397901,82,85,3
224.398382,82,85,3
224.403717,82,85,3
224.404198,82,85,3
224.409533,82,85,3
224.410014,82,85,3
224.415349,82,85,3
224.41583,82,85,3
224.421165,82,85,3
224.421646,82,85,3
224.426981,82,85,3
224.427462,82,85,3
224.432797,82,85,3
224.433278,82,85,3
224.438613,82,85,3
224.439094,82,85,3
224.444429,82,85,3
224.44491,82,85,3
224.450245,82,85,3
224.450726,82,85,3
224.456061,82,85,3
224.456542,82,85,3
224.461877,82,85,3
224.462358,82,85,3
224.467693,82,85,3
224.468174,82,85,3
224.473509,82,85,3
224.47399,82,85,3
224.479325,82,85,3
224.479806,82,85,3
224.485141,82,85,3
224.485622,82,85,3
224.490957,82,85,3
224.491438,82,85,3
224.496773,82,85,3
224.497254,82,85,3
224.502589,82,85,3
224.50307,82,85,3
224.508405,82,85,3
224.508886,82,85,3
224.514221,82,85,3
224.514702,82,85,3
224.520037,82,85,3
224.520518,82,85,3
224.525853,82,85,3
224.526337,82,85,3
224.531669,82,85,3
224.53215,82,85,3
224.537485,82,85,3
224.537966,82,85,3
224.543301,82,85,3
224.543782,82,85,3
224.549117,82,85,3
224.549598,82,85,3
224.554933,82,85,3
224.555414,82,85,3
224.560749,82,85,3
224.56123,82,85,3
224.566565,82,85,3
224.567046,82,85,3
224.572381,82,85,3
224.572862,82,85,3
224.578197,82,85,3
224.578678,82,85,3
224.584013,82,85,3
224.584494,82,85,3
224.589829,82,85,3
224.59031,82,85,3
224.595645,82,85,3
224.596126,82,85,3
224.601461,82,85,3
224.601942,82,85,3
224.607277,82,85,3
224.607758,82,85,3
224.613093,82,85,3
224.613574,82,85,3
224.618909,82,85,3
224.61939,82,85,3
224.624725,82,85,3
224.625206,82,85,3
224.630541,82,85,3
224.631022,82,85,3
224.636357,82,85,3
224.636838,82,85,3
224.642173,82,85,3
224.642657,82,85,3
224.647989,82,85,3
224.64847,82,85,3
224.653805,82,85,3
224.654286,82,85,3
224.659621,82,85,3
224.660105,82,85,3
224.665437,82,85,3
224.665918,82,85,3
224.671253,82,85,3
224.671734,82,85,3
224.677069,82,85,3
224.67755,82,85,3
224.682885,82,85,3
224.683366,82,85,3
224.688701,82,85,3
224.689182,82,85,3
224.694517,82,85,3
224.694998,82,85,3
224.700333,82,85,3
224.700814,82,85,3
224.706149,82,85,3
224.70663,82,85,3
224.711965,82,85,3
224.712446,82,85,3
224.717781,82,85,3
224.718262,82,85,3
224.723597,82,85,3
224.724078,82,85,3
224.729413,82,85,3
224.729894,82,85,3
224.735229,82,85,3
224.73571,82,85,3
224.741045,82,85,3
224.741526,82,85,3
224.746861,82,85,3
224.747342,82,85,3
224.752677,82,85,3
224.753158,82,85,3
224.758493,82,85,3
224.758974,82,85,3
224.764309,82,85,3
224.76479,82,85,3
224.770125,82,85,3
224.770606,82,85,3
224.775941,82,85,3
224.776422,82,85,3
224.781757,82,85,3
224.782238,82,85,3
224.787573,82,85,3
224.788054,82,85,3
224.793389,82,85,3
224.79387,82,85,3
224.799205,82,86,4
224.799686,82,86,4
224.805021,82,86,4
224.805502,82,86,4
224.810837,82,86,4
224.811318,82,86,4
224.816653,82,86,4
224.817134,82,86,4
224.822469,82,86,4
224.82295,82,86,4
224.828285,82,86,4
224.828766,82,86,4
224.834101,82,86,4
224.834582,82,86,4
224.839917,83,86,3
224.840398,83,86,3
224.845733,83,86,3
224.846214,83,86,3
224.851549,83,86,3
224.85203,83,86,3
224.857365,83,86,3
224.857846,83,86,3
224.863181,83,86,3
224.863662,83,86,3
224.868997,83,86,3
224.869478,83,86,3
224.874813,83,86,3
224.875294,83,86,3
224.880629,83,86,3
224.88111,83,86,3
224.886445,83,86,3
224.886926,83,86,3
224.892261,83,86,3
224.892742,83,86,3
224.898077,83,86,3
224.898558,83,86,3
224.903893,83,86,3
224.904374,83,86,3
224.909709,83,86,3
224.91019,83,86,3
224.915525,83,86,3
224.916006,83,86,3
224.921341,83,86,3
224.921822,83,86,3
224.927157,83,86,3
224.927638,83,86,3
224.932973,83,86,3
224.933454,83,86,3
224.938789,83,86,3
224.93927,83,86,3
224.944605,83,86,3
224.945086,83,86,3
224.950421,83,86,3
224.950902,83,86,3
224.956237,83,86,3
224.956718,83,86,3
224.962053,83,86,3
224.962534,83,86,3
224.967869,83,86,3
224.96835,83,86,3
224.973685,83,86,3
224.974166,83,86,3
224.979501,83,86,3
224.979982,83,86,3
224.985317,83,86,3
224.985798,83,86,3
224.991133,83,86,3
224.991614,83,86,3
224.996949,83,86,3
224.99743,83,86,3
225.002765,83,86,3
225.003246,83,86,3
225.008581,83,86,3
225.009062,83,86,3
225.014397,83,86,3
225.014878,83,86,3
225.020213,83,86,3
225.020694,83,86,3
225.026029,83,86,3
225.02651,83,86,3
225.031845,83,86,3
225.032326,83,86,3
225.037661,83,86,3
225.038142,83,86,3
225.043477,83,86,3
225.043958,83,86,3
225.049293,83,86,3
225.049774,83,86,3
225.055109,83,86,3
225.05559,83,86,3
225.060925,83,86,3
225.061406,83,86,3
225.066741,83,86,3
225.067222,83,86,3
225.072557,83,86,3
225.073038,83,86,3
225.078373,83,86,3
225.078854,83,86,3
225.084189,83,86,3
225.08467,83,86,3
225.090005,83,86,3
225.090486,83,86,3
225.095821,83,86,3
225.096302,83,86,3
225.101637,83,86,3
225.102118,83,86,3
225.107453,83,86,3
225.107934,83,86,3
225.113269,83,86,3
225.11375,83,86,3
225.119085,83,86,3
225.119566,83,86,3
225.124901,83,86,3
225.125382,83,86,3
225.130717,83,86,3
225.131198,83,86,3
225.136533,83,86,3
225.137014,83,86,3
225.142349,83,86,3
225.14283,83,86,3
225.148165,83,86,3
225.148646,83,86,3
225.153981,83,86,3
225.154462,83,86,3
225.159797,83,86,3
225.160278,83,86,3
225.165613,83,86,3
225.166094,83,86,3
225.171429,83,86,3
225.17191,83,86,3
225.177245,83,86,3
225.177726,83,86,3
225.183061,83,86,3
225.183542,83,86,3
225.188877,83,86,3
225.189358,83,86,3
225.194693,83,86,3
225.195229,83,86,3
225.200509,83,86,3
225.201045,83,86,3
225.206325,83,86,3
225.206907,83,86,3
225.212141,83,86,3
225.213144,83,86,3
225.217957,83,86,3
225.21896,83,86,3
225.223773,83,86,3
225.225014,83,86,3
225.229589,83,86,3
225.23083,83,86,3
225.235405,83,86,3
225.236719,83,86,3
225.241221,84,86,2
225.242535,84,86,2
225.247037,84,86,2
225.248351,84,86,2
225.252853,84,86,2
225.25417,84,86,2
225.258669,84,86,2
225.259983,84,86,2
225.264485,84,86,2
225.265998,84,86,2
225.270301,84,86,2
225.27186,84,86,2
225.276117,84,86,2
225.277713,84,86,2
225.281933,84,86,2
225.283529,84,86,2
225.287749,84,86,2
225.289501,84,86,2
225.293565,84,86,2
225.295546,84,86,2
225.299381,84,87,3
225.301596,84,87,3
225.305197,84,87,3
225.307604,84,87,3
225.311013,84,87,3
225.31342,84,87,3
225.316829,84,87,3
225.319323,84,87,3
225.322645,84,87,3
225.325139,84,87,3
225.328461,84,87,3
225.330955,84,87,3
225.334277,84,87,3
225.336967,84,87,3
225.340093,84,87,3
225.343131,84,87,3
225.345909,84,87,3
225.348947,84,87,3
225.351725,84,87,3
225.355234,84,87,3
225.357541,84,87,3
225.361369,84,87,3
225.363357,84,87,3
225.367185,84,87,3
225.369173,84,87,3
225.373037,84,87,3
225.374989,84,87,3
225.379131,84,87,3
225.380805,84,87,3
225.384947,84,87,3
225.386621,84,87,3
225.390763,84,87,3
225.392437,84,87,3
225.397047,84,87,3
225.398253,84,87,3
225.403025,84,87,3
225.404069,84,87,3
225.409885,84,87,3
225.414792,84,87,3
225.415701,84,87,3
225.420608,84,87,3
225.421517,84,86,2
225.427333,84,86,2
225.432274,84,86,2
225.433149,84,86,2
225.438965,84,86,2
225.44391,84,86,2
225.444781,84,86,2
225.449726,84,85,1
225.450597,84,85,1
225.455542,84,85,1
225.456413,84,85,1
225.461358,84,85,1
225.462229,84,84,0
225.467278,84,84,0
225.468045,84,84,0
225.473094,84,84,0
225.473861,84,84,0
225.479058,84,83,1
225.479677,84,83,1
225.484874,84,83,1
225.485493,84,82,2
225.49069,84,82,2
225.491309,84,82,2
225.496506,84,82,2
225.497125,84,81,3
225.502322,84,81,3
225.502941,84,81,3
225.508138,84,80,4
225.508757,84,80,4
225.513954,84,80,4
225.514573,84,80,4
225.51977,84,79,5
225.520389,84,79,5
225.525586,84,79,5
225.526205,84,79,5
225.531402,84,78,6
225.532021,84,78,6
225.537218,84,78,6
225.537837,84,77,7
225.543034,75,77,2
225.543653,75,77,2
225.549469,75,77,2
225.554262,75,76,1
225.555285,75,76,1
225.560078,75,76,1
225.561101,75,76,1
225.565894,75,75,0
225.566917,75,75,0
225.57171,75,75,0
225.572733,75,74,1
225.577526,75,74,1
225.578549,75,74,1
225.583342,75,74,1
225.584365,75,73,2
225.589158,75,73,2
225.590181,75,73,2
225.594974,75,72,3
225.595997,75,72,3
225.60079,75,72,3
225.601813,75,72,3
225.606737,75,71,4
225.607629,75,71,4
225.612554,75,70,5
225.613445,75,70,5
225.618374,75,70,5
225.619261,75,69,6
225.624186,75,69,6
225.625077,75,69,6
225.630002,75,68,7
225.630893,75,68,7
225.636709,75,68,7
225.641525,66,68,2
225.647341,66,67,1
225.652749,66,67,1
225.653157,66,67,1
225.658973,66,67,1
225.664381,66,66,0
225.664878,66,66,0
225.666837,66,66,0
225.670694,66,66,0
225.681829,66,65,1
225.682241,66,65,1
225.688057,66,65,1
225.693461,66,64,2
225.694062,66,64,2
225.699878,66,64,2
225.705225,66,63,3
225.705694,66,63,3
225.71151,66,63,3
225.716857,66,62,4
225.717326,66,62,4
225.723142,66,62,4
225.728958,66,61,5
225.734196,66,61,5
225.734774,66,60,6
225.74059,56,60,4
225.745828,56,59,3
225.746406,56,59,3
225.752222,56,59,3
225.757549,56,58,2
225.758038,56,58,2
225.763854,56,58,2
225.76967,56,57,1
225.774912,56,57,1
225.775486,56,56,0
225.781302,56,56,0
225.786733,56,55,1
225.787118,56,55,1
225.792934,56,55,1
225.798365,56,54,2
225.79875,56,54,2
225.804566,56,53,3
225.809997,56,53,3
225.810382,56,53,3
225.816198,56,52,4
225.821629,56,52,4
225.822014,56,51,5
225.82783,56,51,5
225.833261,56,50,6
225.833646,56,50,6
225.839462,43,49,6
225.845278,43,49,6
225.851094,43,48,5
225.85691,43,47,4
225.862726,43,47,4
225.868542,43,46,3
225.874358,43,46,3
225.880174,43,45,2
225.88599,43,45,2
225.891806,43,44,1
225.897622,43,44,1
225.903053,43,43,0
225.903438,43,43,0
225.908869,43,42,1
225.909254,43,42,1
225.914685,43,41,2
225.91507,43,41,2
225.920501,43,41,2
225.920886,43,40,3
225.926317,43,40,3
225.926702,43,40,3
225.932133,43,40,3
225.932518,43,40,3
225.937949,43,40,3
225.938334,41,40,1
225.943765,41,40,1
225.94415,41,40,1
225.949581,41,40,1
225.949969,41,40,1
225.955397,41,40,1
225.955782,41,40,1
225.961213,41,40,1
225.96227,41,40,1
225.967029,41,40,1
225.972839,41,40,1
225.972845,41,40,1
225.975295,41,40,1
225.978661,41,40,1
225.984477,41,40,1
225.98836,41,40,1
225.990293,41,40,1
225.996109,41,40,1
225.999224,41,40,1
226.001925,41,40,1
226.007741,41,40,1
226.009795,41,40,1
226.013557,41,40,1
226.019373,41,40,1
226.020163,41,40,1
226.025189,41,40,1
226.031005,41,40,1
226.035561,41,40,1
226.036821,41,40,1
226.04264,41,40,1
226.045124,41,40,1
226.048456,41,40,1
226.054941,41,40,1
226.05526,41,40,1
226.065478,41,40,1
226.069642,41,40,1
226.071294,41,40,1
226.07711,41,40,1
226.079539,41,40,1
226.082926,41,40,1
226.088742,41,39,2
226.088767,41,40,1
226.098159,41,40,1
226.107642,41,40,1
226.116452,41,40,1
226.128168,41,40,1
226.133984,41,40,1
226.1398,44,40,4
226.145616,44,39,5
226.162217,44,39,5
226.167559,44,39,5
226.168033,44,39,5
226.173375,44,39,5
226.173849,44,39,5
226.179191,44,39,5
226.179665,44,39,5
226.185007,44,39,5
226.185481,44,39,5
226.190823,44,39,5
226.191297,44,39,5
226.196639,44,39,5
226.197113,44,39,5
226.202455,44,39,5
226.202929,44,39,5
226.208271,44,39,5
226.208745,44,39,5
226.214087,44,39,5
226.214561,44,39,5
226.219903,44,39,5
226.220377,44,39,5
226.225719,44,39,5
226.226193,44,39,5
226.231535,44,40,4
226.232009,44,39,5
226.237351,44,40,4
226.237825,44,40,4
226.243167,44,40,4
226.243641,44,40,4
226.248983,44,40,4
226.249457,44,40,4
226.254799,44,40,4
226.255273,44,40,4
226.260615,44,40,4
226.261089,44,40,4
226.266431,44,40,4
226.266905,44,40,4
226.272247,44,40,4
226.272721,44,40,4
226.278063,44,40,4
226.278537,44,40,4
226.283879,44,40,4
226.284353,44,40,4
226.289695,44,40,4
226.290169,44,40,4
226.295511,44,40,4
226.295985,44,40,4
226.301327,44,40,4
226.301801,44,40,4
226.307143,44,40,4
226.312959,44,40,4
226.318775,44,40,4
226.324591,44,40,4
226.330407,44,40,4
226.336223,44,40,4
226.342039,44,40,4
226.347855,44,40,4
226.353671,44,40,4
226.359006,44,40,4
226.359487,44,40,4
226.364822,44,40,4
226.365303,44,40,4
226.370638,44,40,4
226.371119,44,40,4
226.376454,44,40,4
226.376935,44,40,4
226.38227,44,40,4
226.382751,44,40,4
226.388086,44,40,4
226.388567,44,40,4
226.393902,44,40,4
226.394383,44,40,4
226.399718,44,40,4
226.400199,44,40,4
226.405534,44,40,4
226.406015,44,40,4
226.41135,44,40,4
226.411831,44,40,4
226.417166,44,40,4
226.417647,44,40,4
226.422982,44,40,4
226.423463,44,40,4
226.428798,44,40,4
226.429279,44,40,4
226.434614,44,40,4
226.435095,44,40,4
226.44043,44,40,4
226.440911,44,40,4
226.446246,44,40,4
226.446727,44,40,4
226.452062,44,40,4
226.452543,44,40,4
226.457878,44,40,4
226.458363,44,40,4
226.463694,44,40,4
226.464175,44,40,4
226.46951,44,40,4
226.469991,44,40,4
226.475326,44,40,4
226.475807,44,40,4
226.481142,44,40,4
226.481623,44,40,4
226.486958,44,40,4
226.487439,44,40,4
226.492774,44,41,3
226.493255,44,41,3
226.49859,44,41,3
226.499071,44,41,3
226.504406,44,41,3
226.504887,44,41,3
226.510222,44,41,3
226.510703,44,41,3
226.516038,44,41,3
226.516519,44,41,3
226.521854,44,41,3
226.52767,44,41,3
226.533486,44,41,3
226.533906,44,41,3
226.539302,44,41,3
226.539722,44,41,3
226.545118,44,41,3
226.545538,44,41,3
226.550939,44,41,3
226.551354,44,41,3
226.556755,44,41,3
226.55717,44,41,3
226.562571,44,41,3
226.562986,44,41,3
226.568387,44,41,3
226.568802,44,41,3
226.574203,44,41,3
226.574618,44,41,3
226.580019,44,41,3
226.580434,44,41,3
226.585835,44,41,3
226.58625,44,41,3
226.591651,44,41,3
226.592066,44,41,3
226.597467,44,41,3
226.597882,44,41,3
226.603283,44,41,3
226.603698,44,41,3
226.609099,44,41,3
226.609514,44,41,3
226.614915,44,41,3
226.61533,44,41,3
226.621146,44,41,3
226.626481,44,41,3
226.626962,44,41,3
226.632297,44,41,3
226.632778,44,41,3
226.638113,45,41,4
226.638594,45,41,4
226.643929,45,41,4
226.64441,45,41,4
226.649745,45,41,4
226.650226,45,41,4
226.655561,45,41,4
226.656042,45,41,4
226.661377,45,41,4
226.661858,45,41,4
226.667193,45,41,4
226.667674,45,41,4
226.673009,45,41,4
226.67349,45,41,4
226.678825,45,41,4
226.679306,45,41,4
226.684641,45,41,4
226.685122,45,41,4
226.690457,45,41,4
226.690938,45,41,4
226.696273,45,41,4
226.696754,45,41,4
226.702089,45,41,4
226.70257,45,41,4
226.707905,45,41,4
226.708386,45,41,4
226.713721,45,41,4
226.714202,45,41,4
226.719537,45,41,4
226.72016,45,41,4
226.725353,45,41,4
226.726427,45,41,4
226.731169,45,41,4
226.732693,45,41,4
226.736985,45,41,4
226.738772,45,41,4
226.742801,45,41,4
226.744881,45,41,4
226.748617,45,41,4
226.750956,45,42,3
226.754433,45,42,3
226.757035,45,42,3
226.760249,45,42,3
226.762915,45,42,3
226.766065,45,42,3
226.768945,45,42,3
226.771881,45,42,3
226.774949,45,42,3
226.777697,45,42,3
226.780765,45,42,3
226.783513,45,42,3
226.786626,45,42,3
226.789329,45,42,3
226.792514,45,42,3
226.795145,45,42,3
226.800961,45,42,3
226.804383,45,42,3
226.806777,45,42,3
226.810199,45,42,3
226.812735,45,42,3
226.816219,45,42,3
226.819002,45,42,3
226.822413,45,42,3
226.825268,45,42,3
226.828376,45,42,3
226.831347,45,42,3
226.835108,45,42,3
226.837456,45,42,3
226.840924,46,42,4
226.843531,46,42,4
226.847104,46,42,4
226.84961,46,42,4
226.853183,46,42,4
226.85549,46,42,4
226.858999,46,42,4
226.86152,46,42,4
226.865018,46,42,4
226.867524,46,42,4
226.870985,46,42,4
226.87334,46,42,4
226.877015,46,42,4
226.879202,46,42,4
226.882932,46,42,4
226.885018,46,42,4
226.888895,46,42,4
226.890834,46,42,4
226.894711,46,42,4
226.896958,46,42,4
226.900527,46,42,4
226.902774,46,42,4
226.90646,46,42,4
226.908794,46,42,4
226.912276,46,42,4
226.914988,46,42,4
226.918269,46,42,4
226.920951,46,42,4
226.924257,46,42,4
226.927683,46,42,4
226.930569,46,42,4
226.933499,46,42,4
226.936532,46,42,4
226.939679,46,42,4
226.942404,46,42,4
226.945758,46,42,4
226.948715,46,42,4
226.951574,46,42,4
226.954531,46,42,4
226.957593,46,42,4
226.960667,46,42,4
226.96356,46,42,4
226.966862,46,42,4
226.96959,46,42,4
226.972941,46,42,4
226.975507,46,42,4
226.97947,46,42,4
226.98147,46,42,4
226.985358,46,42,4
226.987286,46,42,4
226.992018,46,42,4
226.993102,46,42,4
226.998123,46,42,4
226.999035,46,42,4
227.004851,46,42,4
227.0049,46,42,4
227.010844,46,42,4
227.011095,46,42,4
227.016832,46,43,3
227.01764,46,43,3
227.023144,46,43,3
227.024139,46,43,3
227.029107,46,43,3
227.030638,46,43,3
227.034979,46,43,3
227.036949,46,43,3
227.041291,46,43,3
227.043261,46,43,3
227.047107,46,43,3
227.049295,46,43,3
227.053242,46,43,3
227.055329,46,43,3
227.059437,46,43,3
227.061145,46,43,3
227.065516,46,43,3
227.066961,46,43,3
227.072045,46,43,3
227.072777,46,43,3
227.077933,46,43,3
227.078624,46,43,3
227.084593,46,43,3
227.085284,46,43,3
227.090698,46,43,3
227.091202,46,43,3
227.097475,46,43,3
227.097701,46,43,3
227.103671,46,43,3
227.104245,46,43,3
227.110208,46,43,3
227.110215,46,43,3
227.116714,46,43,3
227.117172,46,43,3
227.123213,46,43,3
227.123367,46,43,3
227.129525,46,43,3
227.129867,46,43,3
227.135836,46,43,3
227.136411,46,43,3
227.14187,47,43,4
227.142227,47,43,4
227.147904,47,43,4
227.148756,47,43,4
227.15372,47,43,4
227.154674,47,43,4
227.159536,47,43,4
227.160636,47,43,4
227.165352,47,43,4
227.166673,47,43,4
227.171168,47,43,4
227.172489,47,43,4
227.176984,47,43,4
227.17855,47,43,4
227.1828,47,43,4
227.1847,47,43,4
227.188616,47,43,4
227.190516,47,43,4
227.194432,47,43,4
227.196332,47,43,4
227.200248,47,43,4
227.202427,47,43,4
227.206064,47,43,4
227.208693,47,43,4
227.21188,47,43,4
227.215005,47,43,4
227.217696,47,43,4
227.220821,47,43,4
227.223512,47,43,4
227.227002,47,43,4
227.229328,47,43,4
227.233501,47,43,4
227.235144,47,43,4
227.239767,47,43,4
227.241331,47,43,4
227.245583,47,43,4
227.247249,47,43,4
227.252578,47,43,4
227.253212,47,43,4
227.25896,47,43,4
227.259249,47,43,4
227.265065,47,43,4
227.266436,47,43,4
227.271126,47,43,4
227.272442,47,43,4
227.277276,47,43,4
227.27949,47,43,4
227.283092,47,43,4
227.285918,47,43,4
227.288908,47,43,4
227.293276,47,44,3
227.295002,47,44,3
227.299505,47,44,3
227.301269,47,44,3
227.306436,47,44,3
227.30758,47,44,3
227.313167,47,44,3
227.313396,47,44,3
227.319577,47,44,3
227.319944,47,44,3
227.326076,47,44,3
227.32614,47,44,3
227.332342,47,44,3
227.333382,47,44,3
227.338158,47,44,3
227.339198,47,44,3
227.345014,47,44,3
227.345153,47,44,3
227.35083,47,44,3
227.351536,47,44,3
227.356646,47,44,3
227.359011,47,44,3
227.362462,47,44,3
227.365017,47,44,3
227.368278,47,44,3
227.372065,47,44,3
227.374094,47,44,3
227.378493,47,44,3
227.380321,47,44,3
227.385851,47,44,3
227.386542,47,44,3
227.39208,47,44,3
227.392389,47,44,3
227.398817,47,44,3
227.399011,47,44,3
227.404633,47,44,3
227.405743,47,44,3
227.411,47,44,3
227.41252,47,44,3
227.416816,47,44,3
227.418715,47,44,3
227.422835,47,44,3
227.425957,47,44,3
227.428798,47,44,3
227.431773,47,44,3
227.434993,47,44,3
227.437589,47,44,3
227.440986,48,44,4
227.443405,48,44,4
227.447177,48,44,4
227.449221,48,44,4
227.452993,48,44,4
227.455037,48,44,4
227.45887,48,44,4
227.460853,48,44,4
227.464742,48,44,4
227.466669,48,44,4
227.471057,48,44,4
227.472485,48,44,4
227.477831,48,44,4
227.478301,48,44,4
227.484026,48,44,4
227.484117,48,44,4
227.489933,48,44,4
227.490015,48,44,4
227.495749,48,44,4
227.495977,48,44,4
227.501565,48,44,4
227.502405,48,44,4
227.507381,48,44,4
227.508252,48,44,4
227.513197,48,44,4
227.514518,48,44,4
227.519013,48,44,4
227.520785,48,44,4
227.524829,48,44,4
227.527562,48,44,4
227.530645,48,44,4
227.534339,48,44,4
227.536461,48,44,4
227.540418,48,44,4
227.542277,48,44,4
227.547963,48,44,4
227.548093,48,44,4
227.553909,48,44,4
227.55474,48,44,4
227.559725,48,44,4
227.562519,48,44,4
227.565541,48,44,4
227.568714,48,44,4
227.571357,48,45,3
227.575806,48,45,3
227.577173,48,45,3
227.582699,48,45,3
227.582989,48,45,3
227.588805,48,45,3
227.590685,48,45,3
227.594981,48,45,3
227.596718,48,45,3
227.600827,48,45,3
227.604002,48,45,3
227.607093,48,45,3
227.611303,48,45,3
227.61336,48,45,3
227.61853,48,45,3
227.620137,48,45,3
227.624898,48,45,3
227.626914,48,45,3
227.631806,48,45,3
227.632993,48,45,3
227.637668,48,45,3
227.640539,48,45,3
227.643484,48,45,3
227.647316,48,45,3
227.6493,48,45,3
227.655094,48,45,3
227.655116,48,45,3
227.660932,48,45,3
227.66129,48,45,3
227.666748,48,45,3
227.668381,48,45,3
227.672564,48,45,3
227.675274,48,45,3
227.67838,48,45,3
227.68326,48,45,3
227.684461,48,45,3
227.689294,48,45,3
227.690277,48,45,3
227.696577,48,45,3
227.69666,48,45,3
227.702754,48,45,3
227.703878,48,45,3
227.708935,48,45,3
227.711105,48,45,3
227.714766,48,45,3
227.717473,48,45,3
227.720785,48,45,3
227.724381,48,45,3
227.727112,48,45,3
227.730243,48,45,3
227.732928,48,45,3
227.736059,48,45,3
227.738744,49,45,4
227.741875,49,45,4
227.74456,49,45,4
227.747691,49,45,4
227.750569,49,45,4
227.753507,49,45,4
227.756385,49,45,4
227.759323,49,45,4
227.762201,49,45,4
227.765139,49,45,4
227.768367,49,45,4
227.770955,49,45,4
227.774461,49,45,4
227.776771,49,45,4
227.780348,49,45,4
227.782587,49,45,4
227.786397,49,45,4
227.788403,49,45,4
227.792375,49,45,4
227.794219,49,45,4
227.798191,49,45,4
227.800035,49,45,4
227.804357,49,45,4
227.805851,49,45,4
227.810406,49,45,4
227.811667,49,45,4
227.816687,49,45,4
227.817483,49,45,4
227.823299,49,45,4
227.823404,49,45,4
227.829115,49,45,4
227.830151,49,45,4
227.834931,49,45,4
227.837798,49,45,4
227.840747,49,45,4
227.844242,49,45,4
227.846563,49,45,4
227.852379,49,45,4
227.852399,49,45,4
227.858195,49,46,3
227.859773,49,46,3
227.864011,49,46,3
227.867496,49,46,3
227.869827,49,46,3
227.8744,49,46,3
227.875643,49,46,3
227.881117,49,46,3
227.881459,49,46,3
227.887275,49,46,3
227.888607,49,46,3
227.893091,49,46,3
227.896461,49,46,3
227.898907,49,46,3
227.90251,49,46,3
227.904723,49,46,3
227.910234,49,46,3
227.910539,49,46,3
227.916355,49,46,3
227.918188,49,46,3
227.922726,49,46,3
227.924688,49,46,3
227.930374,49,46,3
227.931708,49,46,3
227.936817,49,46,3
227.938197,49,46,3
227.944013,49,46,3
227.944975,49,46,3
227.949829,49,46,3
227.952348,49,46,3
227.955923,49,46,3
227.960071,49,46,3
227.961739,49,46,3
227.966975,49,46,3
227.967743,49,46,3
227.973559,49,46,3
227.973692,49,46,3
227.979375,49,46,3
227.981182,49,46,3
227.985309,49,46,3
227.989036,49,46,3
227.991519,49,46,3
227.995085,49,46,3
227.997336,49,46,3
228.002809,49,46,3
228.003151,49,46,3
228.009317,49,46,3
228.010763,49,46,3
228.015497,49,46,3
228.017263,49,46,3
228.021522,49,46,3
228.024283,49,46,3
228.027727,49,46,3
228.030772,49,46,3
228.033543,49,46,3
228.036588,49,46,3
228.039359,50,46,4
228.042404,50,46,4
228.045525,50,46,4
228.048499,50,46,4
228.051341,50,46,4
228.054315,50,46,4
228.057157,50,46,4
228.060319,50,46,4
228.062976,50,46,4
228.066135,50,46,4
228.068789,50,46,4
228.071951,50,46,4
228.074873,50,46,4
228.077884,50,46,4
228.080847,50,46,4
228.0837,50,46,4
228.08681,50,46,4
228.089516,50,46,4
228.092671,50,46,4
228.095332,50,46,4
228.098882,50,46,4
228.101148,50,46,4
228.104886,50,46,4
228.106964,50,46,4
228.110703,50,46,4
228.11278,50,46,4
228.116563,50,46,4
228.118596,50,46,4
228.122496,50,46,4
228.124412,50,46,4
228.128778,50,46,4
228.130228,50,46,4
228.135176,50,46,4
228.136044,50,46,4
228.141735,50,46,4
228.14186,50,46,4
228.147676,50,46,4
228.149889,50,46,4
228.153492,50,46,4
228.156403,50,47,3
228.159308,50,47,3
228.165124,50,47,3
228.165349,50,47,3
228.17094,50,47,3
228.173679,50,47,3
228.176756,50,47,3
228.180918,50,47,3
228.182572,50,47,3
228.187755,50,47,3
228.188388,50,47,3
228.194204,50,47,3
228.194851,50,47,3
228.20002,50,47,3
228.202412,50,47,3
228.205836,50,47,3
228.21054,50,47,3
228.211652,50,47,3
228.216473,50,47,3
228.217468,50,47,3
228.223284,50,47,3
228.224747,50,47,3
228.2291,50,47,3
228.23298,50,47,3
228.234916,50,47,3
228.239419,50,47,3
228.242464,50,47,3
228.246252,50,47,3
228.248978,50,47,3
228.252579,50,47,3
228.257925,50,47,3
228.258395,50,47,3
228.264242,50,47,3
228.266255,50,47,3
228.270493,50,47,3
228.273493,50,47,3
228.276471,50,47,3
228.28033,50,47,3
228.282712,50,47,3
228.287426,50,47,3
228.288528,50,47,3
228.294344,50,47,3
228.294987,50,47,3
228.300626,50,47,3
228.303115,50,47,3
228.306442,50,47,3
228.309048,50,47,3
228.312259,50,47,3
228.317322,50,47,3
228.318075,50,47,3
228.324432,50,47,3
228.325555,50,47,3
228.330248,50,47,3
228.331994,50,47,3
228.336571,50,47,3
228.338827,50,47,3
228.342579,50,47,3
228.345154,50,47,3
228.348395,50,47,3
228.35097,50,47,3
228.354298,50,47,3
228.356817,50,47,3
228.360144,50,47,3
228.363068,50,47,3
228.366471,50,47,3
228.369046,50,47,3
228.372287,50,47,3
228.375287,50,47,3
228.37822,50,47,3
228.381103,50,47,3
228.384153,50,47,3
228.386919,50,47,3
228.390085,50,47,3
228.393201,50,47,3
228.396018,50,47,3
228.399017,50,47,3
228.402532,50,47,3
228.404833,50,47,3
228.408348,50,47,3
228.410649,50,47,3
228.414164,50,47,3
228.416465,50,47,3
228.420026,50,47,3
228.422281,50,47,3
228.425842,50,47,3
228.428097,50,47,3
228.432008,50,47,3
228.433913,50,47,3
228.437824,50,47,3
228.439729,51,47,4
228.443712,51,47,4
228.445545,51,47,4
228.450039,51,47,4
228.451361,51,47,4
228.456598,51,47,4
228.457177,51,47,4
228.462414,51,48,3
228.462993,51,48,3
228.468809,51,48,3
228.469859,51,48,3
228.474625,51,48,3
228.476955,51,48,3
228.480441,51,48,3
228.486257,51,48,3
228.486449,51,48,3
228.492073,51,48,3
228.495616,51,48,3
228.497889,51,48,3
228.502243,51,48,3
228.503705,51,48,3
228.509386,51,48,3
228.509521,51,48,3
228.515337,51,48,3
228.516566,51,48,3
228.521153,51,48,3
228.524739,51,48,3
228.526969,51,48,3
228.532113,51,48,3
228.532785,51,48,3
228.538582,51,48,3
228.538601,51,48,3
228.544417,51,48,3
228.547332,51,48,3
228.550233,51,48,3
228.555307,51,48,3
228.556049,51,48,3
228.562125,51,48,3
228.562434,51,48,3
228.568407,51,48,3
228.56953,51,48,3
228.574617,51,48,3
228.579024,51,48,3
228.580712,51,48,3
228.586715,51,48,3
228.588191,51,48,3
228.592997,51,48,3
228.594818,51,48,3
228.599556,51,48,3
228.601961,51,48,3
228.605808,51,48,3
228.609141,51,48,3
228.611842,51,48,3
228.617315,51,48,3
228.61782,51,48,3
228.624147,51,48,3
228.624688,51,48,3
228.629963,51,48,3
228.631157,51,48,3
228.635967,51,48,3
228.639908,51,48,3
228.642061,51,48,3
228.647877,51,48,3
228.647883,51,48,3
228.65381,51,48,3
228.6547,51,48,3
228.659859,51,48,3
228.660982,51,48,3
228.66572,51,48,3
228.667193,51,48,3
228.671698,51,48,3
228.673287,51,48,3
228.677586,51,48,3
228.679291,51,48,3
228.683751,51,48,3
228.685572,51,48,3
228.689567,51,48,3
228.692132,51,48,3
228.695778,51,48,3
228.698383,51,48,3
228.701594,51,48,3
228.704417,51,48,3
228.707643,51,48,3
228.710395,51,48,3
228.713505,51,48,3
228.716722,51,48,3
228.719347,51,48,3
228.722538,51,48,3
228.725397,51,48,3
228.728542,51,48,3
228.731257,51,48,3
228.734358,51,48,3
228.737145,51,48,3
228.740174,52,48,4
228.743006,52,48,4
228.74599,52,48,4
228.749055,52,48,4
228.751806,52,48,4
228.755408,52,48,4
228.757622,52,48,4
228.761269,52,48,4
228.763438,52,48,4
228.767318,52,48,4
228.769254,52,49,3
228.773206,52,49,3
228.77507,52,49,3
228.779416,52,49,3
228.780886,52,49,3
228.785859,52,49,3
228.786702,52,49,3
228.791934,52,49,3
228.792518,52,49,3
228.798334,52,49,3
228.798494,52,49,3
228.80415,52,49,3
228.805984,52,49,3
228.809966,52,49,3
228.815782,52,49,3
228.816059,52,49,3
228.821598,52,49,3
228.824874,52,49,3
228.827414,52,49,3
228.831899,52,49,3
228.83323,52,49,3
228.839046,52,49,3
228.839268,52,49,3
228.844862,52,49,3
228.846627,52,49,3
228.850678,52,49,3
228.854466,52,49,3
228.856494,52,49,3
228.86223,52,49,3
228.86231,52,49,3
228.868126,52,49,3
228.869063,52,49,3
228.873942,52,49,3
228.877428,52,49,3
228.879758,52,49,3
228.885424,52,49,3
228.885574,52,49,3
228.89139,52,49,3
228.892985,52,49,3
228.898559,52,49,3
228.898847,52,49,3
228.905158,52,49,3
228.908634,52,49,3
228.911451,52,49,3
228.917449,52,49,3
228.917545,52,49,3
228.923872,52,49,3
228.924474,52,49,3
228.930356,52,49,3
228.931843,52,49,3
228.936784,52,49,3
228.939202,52,49,3
228.942833,52,49,3
228.947041,52,49,3
228.948695,52,49,3
228.954805,52,49,3
228.955063,52,49,3
228.960879,52,49,3
228.961638,52,49,3
228.967115,52,49,3
228.970003,52,49,3
228.972977,52,49,3
228.977999,52,49,3
228.979071,52,49,3
228.984887,52,49,3
228.98556,52,49,3
228.990891,52,49,3
228.991422,52,49,3
228.996869,52,49,3
228.997734,52,49,3
229.002685,52,49,3
229.004026,52,49,3
229.008501,52,49,3
229.01012,52,49,3
229.014464,52,49,3
229.016447,52,49,3
229.020701,52,49,3
229.022931,52,49,3
229.026603,52,49,3
229.029359,52,49,3
229.032611,52,49,3
229.035408,52,49,3
229.038533,53,49,4
229.04127,53,49,4
229.045058,53,49,4
229.047638,53,49,4
229.050874,53,49,4
229.053454,53,49,4
229.05669,53,49,4
229.05969,53,49,4
229.062506,53,49,4
229.065552,53,49,4
229.068322,53,49,4
229.071368,53,49,4
229.074361,53,49,4
229.077184,53,49,4
229.080456,53,49,4
229.083,53,49,4
229.086358,53,49,4
229.088816,53,49,4
229.092625,53,50,3
229.094632,53,50,3
229.098603,53,50,3
229.100448,53,50,3
229.104697,53,50,3
229.106264,53,50,3
229.110817,53,50,3
229.11208,53,50,3
229.116985,53,50,3
229.117896,53,50,3
229.123193,53,50,3
229.123712,53,50,3
229.129287,53,50,3
229.129528,53,50,3
229.135291,53,50,3
229.135344,53,50,3
229.14116,53,50,3
229.143201,53,50,3
229.146976,53,50,3
229.152792,53,50,3
229.153412,53,50,3
229.158608,53,50,3
229.162845,53,50,3
229.164424,53,50,3
229.169678,53,50,3
229.17024,53,50,3
229.176056,53,50,3
229.176703,53,50,3
229.181872,53,50,3
229.184309,53,50,3
229.187688,53,50,3
229.19273,53,50,3
229.193504,53,50,3
229.19932,53,50,3
229.200246,53,50,3
229.205136,53,50,3
229.206805,53,50,3
229.210952,53,50,3
229.215808,53,50,3
229.216768,53,50,3
229.222584,53,50,3
229.223384,53,50,3
229.2284,53,50,3
229.231512,53,50,3
229.235776,53,50,3
229.237328,53,50,3
229.243726,53,50,3
229.245987,53,50,3
229.25024,53,50,3
229.25542,53,50,3
229.256056,53,50,3
229.262253,53,50,3
229.263127,53,50,3
229.269176,53,50,3
229.269278,53,50,3
229.275574,53,50,3
229.276884,53,50,3
229.282088,53,50,3
229.285305,53,50,3
229.287904,53,50,3
229.292821,53,50,3
229.29372,53,50,3
229.299381,53,50,3
229.299536,53,50,3
229.30637,53,50,3
229.308383,53,50,3
229.312186,53,50,3
229.315959,53,50,3
229.318033,53,50,3
229.323849,53,50,3
229.324087,53,50,3
229.329751,53,50,3
229.329903,53,50,3
229.335567,53,50,3
229.336301,53,50,3
229.341384,53,50,3
229.342815,53,50,3
229.347317,53,50,3
229.348631,53,50,3
229.353441,53,50,3
229.355702,53,50,3
229.359606,53,50,3
229.361751,53,50,3
229.36558,53,50,3
229.368149,53,50,3
229.371472,53,50,3
229.374663,53,50,3
229.37745,53,50,3
229.380479,53,50,3
229.383539,53,50,3
229.386295,53,50,3
229.389386,53,50,3
229.392111,53,50,3
229.395596,53,50,3
229.398945,53,50,3
229.401413,53,50,3
229.404761,53,50,3
229.407578,53,50,3
229.410608,53,50,3
229.413394,53,50,3
229.416424,53,50,3
229.41921,53,50,3
229.42224,53,50,3
229.425305,53,51,2
229.428056,53,51,2
229.431121,53,51,2
229.433872,53,51,2
229.437358,53,51,2
229.439688,54,51,3
229.443568,54,51,3
229.445504,54,51,3
229.449662,54,51,3
229.45132,54,51,3
229.455583,54,51,3
229.457136,54,51,3
229.461831,54,51,3
229.462952,54,51,3
229.467926,54,51,3
229.468768,54,51,3
229.474005,54,51,3
229.474584,54,51,3
229.479978,54,51,3
229.4804,54,51,3
229.486216,54,51,3
229.488399,54,51,3
229.492032,54,51,3
229.497848,54,51,3
229.4982,54,51,3
229.503664,54,51,3
229.508306,54,51,3
229.50948,54,51,3
229.515184,54,51,3
229.515296,54,51,3
229.521112,54,51,3
229.521976,54,51,3
229.526928,54,51,3
229.530089,54,51,3
229.532744,54,51,3
229.538394,54,51,3
229.53856,54,51,3
229.544376,54,51,3
229.546056,54,51,3
229.550192,54,51,3
229.552266,54,51,3
229.556008,54,51,3
229.561824,54,51,3
229.561936,54,51,3
229.56764,54,51,3
229.569467,54,51,3
229.573456,54,51,3
229.577757,54,51,3
229.580974,54,51,3
229.58369,54,51,3
229.590275,54,51,3
229.590776,54,51,3
229.596834,54,51,3
229.600881,54,51,3
229.60265,54,51,3
229.607759,54,51,3
229.609139,54,51,3
229.614551,54,51,3
229.615375,54,51,3
229.621424,54,51,3
229.622664,54,51,3
229.628333,54,51,3
229.630969,54,51,3
229.634195,54,51,3
229.638631,54,51,3
229.640011,54,51,3
229.644842,54,51,3
229.646015,54,51,3
229.653388,54,51,3
229.654512,54,51,3
229.65964,54,51,3
229.662043,54,51,3
229.665497,54,51,3
229.670332,54,51,3
229.671313,54,51,3
229.676265,54,51,3
229.677132,54,51,3
229.68285,54,51,3
229.682945,54,51,3
229.688761,54,51,3
229.68941,54,51,3
229.694846,54,51,3
229.695226,54,51,3
229.70094,54,51,3
229.701714,54,51,3
229.706756,54,51,3
229.707951,54,51,3
229.712572,54,51,3
229.714,54,51,3
229.718622,54,51,3
229.720908,54,51,3
229.724716,54,51,3
229.72677,54,51,3
229.730603,54,51,3
229.732586,54,51,3
229.736768,54,51,3
229.73859,55,51,4
229.742863,55,51,4
229.745963,55,51,4
229.748795,55,52,3
229.752215,55,52,3
229.754915,55,52,3
229.758072,55,52,3
229.760777,55,52,3
229.763888,55,52,3
229.766593,55,52,3
229.769704,55,52,3
229.772481,55,52,3
229.77552,55,52,3
229.778807,55,52,3
229.781336,55,52,3
229.784623,55,52,3
229.787152,55,52,3
229.790744,55,52,3
229.792968,55,52,3
229.796954,55,52,3
229.798784,55,52,3
229.802816,55,52,3
229.8046,55,52,3
229.808774,55,52,3
229.810416,55,52,3
229.815334,55,52,3
229.816232,55,52,3
229.821428,55,52,3
229.822048,55,52,3
229.827346,55,52,3
229.827864,55,52,3
229.833248,55,52,3
229.83368,55,52,3
229.839496,55,52,3
229.841365,55,52,3
229.845312,55,52,3
229.851121,55,52,3
229.851128,55,52,3
229.856944,55,52,3
229.861231,55,52,3
229.86276,55,52,3
229.86857,55,52,3
229.868576,55,52,3
229.874392,55,52,3
229.875636,55,52,3
229.880208,55,52,3
229.884147,55,52,3
229.886024,55,52,3
229.891779,55,52,3
229.89184,55,52,3
229.897656,55,52,3
229.899761,55,52,3
229.903472,55,52,3
229.906204,55,52,3
229.909288,55,52,3
229.915104,55,52,3
229.915829,55,52,3
229.92092,55,52,3
229.923491,55,52,3
229.926736,55,52,3
229.931729,55,52,3
229.93394,55,52,3
229.937961,55,52,3
229.943697,55,52,3
229.944288,55,52,3
229.95108,55,52,3
229.953806,55,52,3
229.957054,55,52,3
229.961146,55,52,3
229.963305,55,52,3
229.968211,55,52,3
229.969516,55,52,3
229.975873,55,52,3
229.976723,55,52,3
229.98259,55,52,3
229.984355,55,52,3
229.988406,55,52,3
229.992336,55,52,3
229.994455,55,52,3
229.998779,55,52,3
230.000549,55,52,3
230.00808,55,52,3
230.008404,55,52,3
230.014407,55,52,3
230.016067,55,52,3
230.020456,55,52,3
230.024304,55,52,3
230.026272,55,52,3
230.030536,55,52,3
230.032089,55,52,3
230.036863,55,52,3
230.038021,55,52,3
230.043655,55,52,3
230.044333,55,52,3
230.049629,55,52,3
230.050352,55,52,3
230.05588,55,52,3
230.056168,55,52,3
230.061984,55,52,3
230.062091,55,52,3
230.0678,55,52,3
230.068448,55,52,3
230.073839,55,52,3
230.075165,55,52,3
230.079655,55,52,3
230.080981,55,53,2
230.08579,55,53,2
230.08703,55,53,2
230.091606,55,53,2
230.093124,55,53,2
230.09797,55,53,2
230.100655,55,53,2
230.10412,55,53,2
230.106982,55,53,2
230.109936,55,53,2
230.113031,55,53,2
230.115885,55,53,2
230.118847,55,53,2
230.122151,55,53,2
230.124664,55,53,2
230.127967,55,53,2
230.13048,55,53,2
230.133783,55,53,2
230.136296,55,53,2
230.139599,56,53,3
230.142112,56,53,3
230.145811,56,53,3
230.147928,56,53,3
230.151951,56,53,3
230.153744,56,53,3
230.158247,56,53,3
230.15956,56,53,3
230.164063,56,53,3
230.165376,56,53,3
230.170214,56,53,3
230.171192,56,53,3
230.176657,56,53,3
230.177008,56,53,3
230.18262,56,53,3
230.182824,56,53,3
230.188523,56,53,3
230.18864,56,53,3
230.194339,56,53,3
230.194456,56,53,3
230.200272,56,53,3
230.201612,56,53,3
230.206088,56,53,3
230.21144,56,53,3
230.211904,56,53,3
230.21772,56,53,3
230.222592,56,53,3
230.223536,56,53,3
230.229352,56,53,3
230.229748,56,53,3
230.235168,56,53,3
230.237325,56,53,3
230.240984,56,53,3
230.245918,56,53,3
230.2468,56,53,3
230.252616,56,53,3
230.253146,56,53,3
230.258432,56,53,3
230.261581,56,53,3
230.264248,56,53,3
230.267807,56,53,3
230.270064,56,53,3
230.27588,56,53,3
230.277402,56,53,3
230.281696,56,53,3
230.285024,56,53,3
230.287512,56,53,3
230.293794,56,53,3
230.294187,56,53,3
230.299772,56,53,3
230.304015,56,53,3
230.306079,56,53,3
230.312695,56,53,3
230.315167,56,53,3
230.318527,56,53,3
230.322324,56,53,3
230.325334,56,53,3
230.3299,56,53,3
230.331443,56,53,3
230.337624,56,53,3
230.338493,56,53,3
230.344341,56,53,3
230.345721,56,53,3
230.350405,56,53,3
230.354157,56,53,3
230.356863,56,53,3
230.360382,56,53,3
230.362856,56,53,3
230.369977,56,53,3
230.370241,56,53,3
230.376305,56,53,3
230.377599,56,53,3
230.382516,56,53,3
230.386369,56,53,3
230.388362,56,53,3
230.392347,56,53,3
230.394381,56,53,3
230.398655,56,53,3
230.400547,56,53,3
230.40527,56,53,3
230.406363,56,53,3
230.411102,56,53,3
230.412341,56,53,3
230.417909,56,53,3
230.41839,56,53,3
230.424019,56,53,3
230.424206,56,53,3
230.430199,56,53,3
230.430301,56,53,3
230.436188,56,53,3
230.436916,56,53,3
230.442177,56,54,2
230.44298,56,54,2
230.448084,56,54,2
230.449438,56,54,2
230.4539,56,54,2
230.455431,56,54,2
230.459818,56,54,2
230.462816,56,54,2
230.466464,56,54,2
230.46888,56,54,2
230.472412,56,54,2
230.475091,56,54,2
230.478288,56,54,2
230.480938,56,54,2
230.484495,56,54,2
230.486956,56,54,2
230.490311,56,54,2
230.493122,56,54,2
230.496127,56,54,2
230.498938,56,54,2
230.502151,56,54,2
230.504754,56,54,2
230.508241,56,54,2
230.51057,56,54,2
230.51435,56,54,2
230.516386,56,54,2
230.520298,56,54,2
230.522202,56,54,2
230.526317,56,54,2
230.528018,56,54,2
230.532148,56,54,2
230.533834,56,54,2
230.538562,57,54,3
230.53965,57,54,3
230.544787,57,54,3
230.545466,57,54,3
230.550761,57,54,3
230.551282,57,54,3
230.556592,57,54,3
230.557098,57,54,3
230.562914,57,54,3
230.563051,57,54,3
230.56873,57,54,3
230.570091,57,54,3
230.574546,57,54,3
230.579979,57,54,3
230.580362,57,54,3
230.586178,57,54,3
230.591743,57,54,3
230.591994,57,54,3
230.59781,57,54,3
230.598839,57,54,3
230.603626,57,54,3
230.606269,57,54,3
230.609442,57,54,3
230.615258,57,54,3
230.615422,57,54,3
230.621074,57,54,3
230.622585,57,54,3
230.62689,57,54,3
230.631456,57,54,3
230.632706,57,54,3
230.637566,57,54,3
230.638522,57,54,3
230.644338,57,54,3
230.647161,57,54,3
230.650154,57,54,3
230.654782,57,54,3
230.65597,57,54,3
230.662666,57,54,3
230.663699,57,54,3
230.669515,57,54,3
230.672554,57,54,3
230.676025,57,54,3
230.682292,57,54,3
230.684318,57,54,3
230.688224,57,54,3
230.691414,57,54,3
230.695193,57,54,3
230.698844,57,54,3
230.70137,57,54,3
230.707872,57,54,3
230.707998,57,54,3
230.71456,57,54,3
230.71516,57,54,3
230.720553,57,54,3
230.724031,57,54,3
230.72646,57,54,3
230.730141,57,54,3
230.732869,57,54,3
230.739736,57,54,3
230.740141,57,54,3
230.746089,57,54,3
230.747357,57,54,3
230.752431,57,54,3
230.756274,57,54,3
230.759002,57,54,3
230.76209,57,54,3
230.764818,57,54,3
230.7686,57,54,3
230.77116,57,54,3
230.774867,57,54,3
230.776976,57,54,3
230.7808,57,54,3
230.782823,57,54,3
230.787769,57,54,3
230.789075,57,54,3
230.793945,57,54,3
230.794951,57,54,3
230.800447,57,54,3
230.800899,57,54,3
230.806989,57,55,2
230.807135,57,55,2
230.813128,57,55,2
230.813331,57,55,2
230.819035,57,55,2
230.819147,57,55,2
230.824963,57,55,2
230.825444,57,55,2
230.830897,57,55,2
230.832717,57,55,2
230.836774,57,55,2
230.838664,58,55,3
230.843146,58,55,3
230.845007,58,55,3
230.848962,58,55,3
230.851577,58,55,3
230.855037,58,55,3
230.857393,58,55,3
230.86106,58,55,3
230.863735,58,55,3
230.867008,58,55,3
230.869551,58,55,3
230.873184,58,55,3
230.875367,58,55,3
230.879,58,55,3
230.881183,58,55,3
230.885039,58,55,3
230.886999,58,55,3
230.890855,58,55,3
230.892815,58,55,3
230.897239,58,55,3
230.898631,58,55,3
230.903303,58,55,3
230.904447,58,55,3
230.909119,58,55,3
230.910263,58,55,3
230.914935,58,55,3
230.916079,58,55,3
230.921293,58,55,3
230.921895,58,55,3
230.927109,58,55,3
230.927711,58,55,3
230.933346,58,55,3
230.933527,58,55,3
230.939323,58,55,3
230.939343,58,55,3
230.945159,58,55,3
230.946829,58,55,3
230.950975,58,55,3
230.956762,58,55,3
230.956791,58,55,3
230.962607,58,55,3
230.968423,58,55,3
230.968785,58,55,3
230.974239,58,55,3
230.976447,58,55,3
230.980055,58,55,3
230.984069,58,55,3
230.985871,58,55,3
230.991687,58,55,3
230.992869,58,55,3
230.997503,58,55,3
231.000239,58,55,3
231.003319,58,55,3
231.00911,58,55,3
231.009135,58,55,3
231.014926,58,55,3
231.014951,58,55,3
231.020767,58,55,3
231.024728,58,55,3
231.026583,58,55,3
231.032399,58,55,3
231.032739,58,55,3
231.039404,58,55,3
231.041231,58,55,3
231.047063,58,55,3
231.049337,58,55,3
231.053243,58,55,3
231.059059,58,55,3
231.06136,58,55,3
231.06562,58,55,3
231.069023,58,55,3
231.07266,58,55,3
231.076644,58,55,3
231.079447,58,55,3
231.085324,58,55,3
231.085444,58,55,3
231.091899,58,55,3
231.092814,58,55,3
231.098278,58,55,3
231.101685,58,55,3
231.104094,58,55,3
231.107501,58,55,3
231.110714,58,55,3
231.117303,58,55,3
231.117724,58,55,3
231.123743,58,55,3
231.125315,58,55,3
231.130197,58,55,3
231.133807,58,55,3
231.136888,58,55,3
231.139638,58,55,3
231.142765,58,55,3
231.145819,58,55,3
231.14938,58,55,3
231.151635,58,55,3
231.155778,58,55,3
231.158195,58,55,3
231.161726,58,55,3
231.165235,58,55,3
231.167719,58,55,3
231.172023,58,55,3
231.173536,58,55,3
231.177899,58,55,3
231.179408,58,56,2
231.184474,58,56,2
231.185518,58,56,2
231.190853,58,56,2
231.191334,58,56,2
231.196669,58,56,2
231.19715,58,56,2
231.203289,58,56,2
231.203432,58,56,2
231.209253,58,56,2
231.210299,58,56,2
231.21508,58,56,2
231.216318,58,56,2
231.221114,58,56,2
231.222772,58,56,2
231.2274,58,56,2
231.229463,58,56,2
231.233423,58,56,2
231.23534,58,56,2
231.239337,59,56,3
231.241956,59,56,3
231.245315,59,56,3
231.248354,59,56,3
231.251799,59,56,3
231.254301,59,56,3
231.257615,59,56,3
231.260117,59,56,3
231.263462,59,56,3
231.265933,59,56,3
231.269481,59,56,3
231.271749,59,56,3
231.275706,59,56,3
231.277565,59,56,3
231.281771,59,56,3
231.283381,59,56,3
231.287628,59,56,3
231.289197,59,56,3
231.293621,59,56,3
231.295013,59,56,3
231.29973,59,56,3
231.300829,59,56,3
231.305588,59,56,3
231.306645,59,56,3
231.311535,59,56,3
231.312461,59,56,3
231.317994,59,56,3
231.318277,59,56,3
231.32381,59,56,3
231.324093,59,56,3
231.329909,59,56,3
231.330891,59,56,3
231.335725,59,56,3
231.341537,59,56,3
231.341541,59,56,3
231.347357,59,56,3
231.353173,59,56,3
231.353939,59,56,3
231.358989,59,56,3
231.361445,59,56,3
231.364805,59,56,3
231.369531,59,56,3
231.370621,59,56,3
231.376437,59,56,3
231.37808,59,56,3
231.382253,59,56,3
231.385236,59,56,3
231.388069,59,56,3
231.393885,59,56,3
231.394542,59,56,3
231.399701,59,56,3
231.400358,59,56,3
231.405517,59,56,3
231.410307,59,56,3
231.411333,59,56,3
231.417149,59,56,3
231.417347,59,56,3
231.423466,59,56,3
231.426826,59,56,3
231.432642,59,56,3
231.434113,59,56,3
231.438958,59,56,3
231.444774,59,56,3
231.446515,59,56,3
231.450966,59,56,3
231.45402,59,56,3
231.458006,59,56,3
231.462107,59,56,3
231.464971,59,56,3
231.470655,59,56,3
231.470787,59,56,3
231.476983,59,56,3
231.477811,59,56,3
231.483542,59,56,3
231.487117,59,56,3
231.489617,59,56,3
231.492933,59,56,3
231.496582,59,56,3
231.502882,59,56,3
231.503622,59,56,3
231.509438,59,56,3
231.509922,59,56,3
231.515912,59,56,3
231.519401,59,56,3
231.522486,59,56,3
231.525217,59,56,3
231.528596,59,56,3
231.531533,59,56,3
231.534888,59,56,3
231.537349,59,56,3
231.541418,59,56,3
231.543541,59,56,3
231.548109,59,56,3
231.550581,59,56,3
231.55394,59,56,3
231.557546,59,56,3
231.55976,59,56,3
231.563362,59,56,3
231.56614,59,57,2
231.569558,59,57,2
231.571956,59,57,2
231.576117,59,57,2
231.57799,59,57,2
231.582192,59,57,2
231.583806,59,57,2
231.589157,59,57,2
231.589683,59,57,2
231.595793,59,57,2
231.596197,59,57,2
231.601609,59,57,2
231.602013,59,57,2
231.607481,59,57,2
231.608487,59,57,2
231.613429,59,57,2
231.615062,59,57,2
231.61961,59,57,2
231.621171,59,57,2
231.625512,59,57,2
231.627463,59,57,2
231.632158,59,57,2
231.633993,59,57,2
231.637974,59,57,2
231.640684,60,57,3
231.644099,60,57,3
231.646515,60,57,3
231.650189,60,57,3
231.652331,60,57,3
231.65602,60,57,3
231.658147,60,57,3
231.662014,60,57,3
231.663963,60,57,3
231.668149,60,57,3
231.669779,60,57,3
231.674284,60,57,3
231.675595,60,57,3
231.680161,60,57,3
231.681411,60,57,3
231.686038,60,57,3
231.687227,60,57,3
231.691854,60,57,3
231.693043,60,57,3
231.698308,60,57,3
231.698859,60,57,3
231.704301,60,57,3
231.704675,60,57,3
231.71035,60,57,3
231.710491,60,57,3
231.716307,60,57,3
231.716647,60,57,3
231.722123,60,57,3
231.72303,60,57,3
231.727939,60,57,3
231.733755,60,57,3
231.734212,60,57,3
231.739571,60,57,3
231.745387,60,57,3
231.746532,60,57,3
231.751203,60,57,3
231.754443,60,57,3
231.757019,60,57,3
231.762571,60,57,3
231.762835,60,57,3
231.768651,60,57,3
231.771179,60,57,3
231.774467,60,57,3
231.778234,60,57,3
231.780283,60,57,3
231.786099,60,57,3
231.788031,60,57,3
231.791915,60,57,3
231.793847,60,57,3
231.797731,60,57,3
231.803072,60,57,3
231.803547,60,57,3
231.809363,60,57,3
231.810194,60,57,3
231.815605,60,57,3
231.820011,60,57,3
231.825914,60,57,3
231.826788,60,57,3
231.832019,60,57,3
231.837926,60,57,3
231.839108,60,57,3
231.843805,60,57,3
231.847018,60,57,3
231.850838,60,57,3
231.855146,60,57,3
231.857833,60,57,3
231.863649,60,57,3
231.863754,60,57,3
231.870472,60,57,3
231.870809,60,57,3
231.876896,60,57,3
231.880607,60,57,3
231.882844,60,57,3
231.886423,60,57,3
231.889854,60,57,3
231.895648,60,57,3
231.896732,60,57,3
231.90277,60,57,3
231.902871,60,57,3
231.909255,60,57,3
231.912586,60,57,3
231.91595,60,57,3
231.918489,60,57,3
231.922122,60,57,3
231.924594,60,57,3
231.928581,60,57,3
231.930501,60,57,3
231.935736,60,57,3
231.93638,60,57,3
231.942382,60,57,3
231.943413,60,57,3
231.948821,60,57,3
231.950408,60,57,3
231.954637,60,58,2
231.956224,60,58,2
231.960453,60,58,2
231.963047,60,58,2
231.966316,60,58,2
231.969471,60,58,2
231.97238,60,58,2
231.975419,60,58,2
231.978257,60,58,2
231.982429,60,58,2
231.984163,60,58,2
231.989307,60,58,2
231.989979,60,58,2
231.995447,60,58,2
231.996055,60,58,2
232.00183,60,58,2
232.002078,60,58,2
232.00791,60,58,2
232.008525,60,58,2
232.014202,60,58,2
232.014697,60,58,2
232.020225,60,58,2
232.021156,60,58,2
232.026173,60,58,2
232.028312,60,58,2
232.032117,60,58,2
232.034957,60,58,2
232.03814,61,58,3
232.041396,61,58,3
232.044204,61,58,3
232.047212,61,58,3
232.050688,61,58,3
232.053028,61,58,3
232.056504,61,58,3
232.058844,61,58,3
232.06232,61,58,3
232.06466,61,58,3
232.068137,61,58,3
232.070476,61,58,3
232.074014,61,58,3
232.076292,61,58,3
232.080371,61,58,3
232.082108,61,58,3
232.086187,61,58,3
232.087924,61,58,3
232.092045,61,58,3
232.09374,61,58,3
232.097866,61,58,3
232.099556,61,58,3
232.104193,61,58,3
232.105372,61,58,3
232.110268,61,58,3
232.111188,61,58,3
232.116478,61,58,3
232.117004,61,58,3
232.12282,61,58,3
232.12285,61,58,3
232.128636,61,58,3
232.134452,61,58,3
232.134554,61,58,3
232.140268,61,58,3
232.146084,61,58,3
232.146945,61,58,3
232.1519,61,58,3
232.155246,61,58,3
232.157716,61,58,3
232.163532,61,58,3
232.163651,61,58,3
232.169348,61,58,3
232.171941,61,58,3
232.175164,61,58,3
232.179386,61,58,3
232.18098,61,58,3
232.186796,61,58,3
232.189127,61,58,3
232.192612,61,58,3
232.194943,61,58,3
232.198428,61,58,3
232.20383,61,58,3
232.204244,61,58,3
232.21006,61,58,3
232.210956,61,58,3
232.215876,61,58,3
232.221396,61,58,3
232.22713,61,58,3
232.227227,61,58,3
232.233043,61,58,3
232.23889,61,58,3
232.239521,61,58,3
232.244838,61,58,3
232.247821,61,58,3
232.251413,61,58,3
232.256227,61,58,3
232.258453,61,58,3
232.264269,61,58,3
232.264516,61,58,3
232.271447,61,58,3
232.271961,61,58,3
232.278255,61,58,3
232.281703,61,58,3
232.284074,61,58,3
232.287519,61,58,3
232.291445,61,58,3
232.296405,61,58,3
232.29802,61,58,3
232.303531,61,58,3
232.304245,61,58,3
232.310219,61,58,3
232.313971,61,58,3
232.316794,61,58,3
232.319802,61,58,3
232.323439,61,58,3
232.325618,61,58,3
232.330404,61,58,3
232.331465,61,58,3
232.337413,61,58,3
232.337759,61,58,3
232.343988,61,58,3
232.344101,61,58,3
232.350559,61,59,2
232.351028,61,59,2
232.356724,61,59,2
232.356844,61,59,2
232.362713,61,59,2
232.364022,61,59,2
232.368706,61,59,2
232.37083,61,59,2
232.37476,61,59,2
232.376649,61,59,2
232.380578,61,59,2
232.38402,61,59,2
232.386505,61,59,2
232.390595,61,59,2
232.392396,61,59,2
232.396821,61,59,2
232.398734,61,59,2
232.402794,61,59,2
232.404652,61,59,2
232.409369,61,59,2
232.410469,61,59,2
232.416015,61,59,2
232.416284,61,59,2
232.422409,61,59,2
232.422979,61,59,2
232.428574,61,59,2
232.430334,61,59,2
232.434755,61,59,2
232.436676,61,59,2
232.440571,62,59,3
232.443134,62,59,3
232.446534,62,59,3
232.4493,62,59,3
232.452786,62,59,3
232.455288,62,59,3
232.458895,62,59,3
232.461104,62,59,3
232.464772,62,59,3
232.46692,62,59,3
232.470746,62,59,3
232.472736,62,59,3
232.476577,62,59,3
232.478552,62,59,3
232.482687,62,59,3
232.484368,62,59,3
232.488593,62,59,3
232.490184,62,59,3
232.494608,62,59,3
232.496,62,59,3
232.500485,62,59,3
232.501816,62,59,3
232.506741,62,59,3
232.507632,62,59,3
232.513033,62,59,3
232.513448,62,59,3
232.518865,62,59,3
232.519264,62,59,3
232.524771,62,59,3
232.52508,62,59,3
232.530896,62,59,3
232.531068,62,59,3
232.536712,62,59,3
232.542528,62,59,3
232.54257,62,59,3
232.548344,62,59,3
232.55416,62,59,3
232.555234,62,59,3
232.559976,62,59,3
232.563685,62,59,3
232.565792,62,59,3
232.571608,62,59,3
232.572567,62,59,3
232.577424,62,59,3
232.580208,62,59,3
232.58324,62,59,3
232.587826,62,59,3
232.589056,62,59,3
232.594872,62,59,3
232.597541,62,59,3
232.600688,62,59,3
232.603357,62,59,3
232.606504,62,59,3
232.61232,62,59,3
232.612356,62,59,3
232.618136,62,59,3
232.619219,62,59,3
232.623952,62,59,3
232.629967,62,59,3
232.635145,62,59,3
232.635783,62,59,3
232.641599,62,59,3
232.647415,62,59,3
232.64781,62,59,3
232.653439,62,59,3
232.656261,62,59,3
232.65962,62,59,3
232.665143,62,59,3
232.666862,62,59,3
232.672724,62,59,3
232.672784,62,59,3
232.680195,62,59,3
232.680401,62,59,3
232.687205,62,59,3
232.690117,62,59,3
232.693021,62,59,3
232.695933,62,59,3
232.700117,62,59,3
232.704931,62,59,3
232.706925,62,59,3
232.711795,62,59,3
232.712801,62,59,3
232.718617,62,59,3
232.722542,62,59,3
232.725275,62,59,3
232.728358,62,59,3
232.732547,62,59,3
232.734174,62,59,3
232.739193,62,59,3
232.73999,62,59,3
232.746015,62,59,3
232.746871,62,59,3
232.752195,62,59,3
232.753284,62,59,3
232.759438,62,60,2
232.759858,62,60,2
232.765299,62,60,2
232.76647,62,60,2
232.77268,62,60,2
232.77277,62,60,2
232.778496,62,60,2
232.77978,62,60,2
232.784312,62,60,2
232.785596,62,60,2
232.790246,62,60,2
232.792692,62,60,2
232.796269,62,60,2
232.7995,62,60,2
232.80245,62,60,2
232.805377,62,60,2
232.808266,62,60,2
232.811193,62,60,2
232.814082,62,60,2
232.81785,62,60,2
232.820248,62,60,2
232.825122,62,60,2
232.826064,62,60,2
232.831768,62,60,2
232.83226,62,60,2
232.838279,63,60,3
232.839446,63,60,3
232.844272,63,60,3
232.845859,63,60,3
232.850265,63,60,3
232.852434,63,60,3
232.856501,63,60,3
232.859045,63,60,3
232.862419,63,60,3
232.865255,63,60,3
232.868296,63,60,3
232.871071,63,60,3
232.874623,63,60,3
232.876887,63,60,3
232.880439,63,60,3
232.882703,63,60,3
232.886676,63,60,3
232.888519,63,60,3
232.892492,63,60,3
232.894335,63,60,3
232.898672,63,60,3
232.900151,63,60,3
232.904707,63,60,3
232.905967,63,60,3
232.910523,63,60,3
232.911783,63,60,3
232.916587,63,60,3
232.917599,63,60,3
232.92258,63,60,3
232.923415,63,60,3
232.928745,63,60,3
232.929231,63,60,3
232.934734,63,60,3
232.935047,63,60,3
232.940844,63,60,3
232.940863,63,60,3
232.94666,63,60,3
232.946679,63,60,3
232.952495,63,60,3
232.95809,63,60,3
232.958311,63,60,3
232.964127,63,60,3
232.969943,63,60,3
232.970871,63,60,3
232.975759,63,60,3
232.980076,63,60,3
232.981575,63,60,3
232.987391,63,60,3
232.988629,63,60,3
232.993207,63,60,3
232.996276,63,60,3
232.999023,63,60,3
233.003635,63,60,3
233.004839,63,60,3
233.010655,63,60,3
233.013958,63,60,3
233.016471,63,60,3
233.019774,63,60,3
233.022287,63,60,3
233.028103,63,60,3
233.028124,63,60,3
233.033919,63,60,3
233.035048,63,60,3
233.039735,63,60,3
233.046039,63,60,3
233.050666,63,60,3
233.051916,63,60,3
233.057732,63,60,3
233.063447,63,60,3
233.063548,63,60,3
233.069481,63,60,3
233.072652,63,60,3
233.075707,63,60,3
233.081204,63,60,3
233.082702,63,60,3
233.088851,63,60,3
233.089024,63,60,3
233.09621,63,60,3
233.096661,63,60,3
233.103596,63,60,3
233.106533,63,60,3
233.109528,63,60,3
233.112349,63,60,3
233.1167,63,60,3
233.1207,63,60,3
233.123087,63,60,3
233.127623,63,60,3
233.129102,63,60,3
233.135444,63,60,3
233.138614,63,60,3
233.141786,63,60,3
233.144491,63,60,3
233.148942,63,60,3
233.150307,63,60,3
233.155862,63,60,3
233.156123,63,60,3
233.162057,63,60,3
233.163611,63,60,3
233.168282,63,60,3
233.169513,63,60,3
233.175277,63,60,3
233.176437,63,60,3
233.1816,63,61,2
233.183244,63,61,2
233.189236,63,61,2
233.189657,63,61,2
233.195473,63,61,2
233.196171,63,61,2
233.201289,63,61,2
233.202104,63,61,2
233.207137,63,61,2
233.209275,63,61,2
233.212955,63,61,2
233.215663,63,61,2
233.218769,63,61,2
233.221677,63,61,2
233.224586,63,61,2
233.228019,63,61,2
233.230402,63,61,2
233.234361,63,61,2
233.236218,63,61,2
233.241518,63,61,2
233.242065,63,61,2
233.248043,63,61,2
233.248437,63,61,2
233.253859,63,61,2
233.256186,63,61,2
233.259675,63,61,2
233.262088,63,61,2
233.265492,63,61,2
233.269012,63,61,2
233.271308,63,61,2
233.275819,63,61,2
233.277124,63,61,2
233.282232,63,61,2
233.28294,63,61,2
233.288048,63,61,2
233.288756,63,61,2
233.293864,63,61,2
233.294572,63,61,2
233.29968,63,61,2
233.300388,63,61,2
233.305496,63,61,2
233.306204,63,61,2
233.311312,63,61,2
233.31202,63,61,2
233.317128,63,61,2
233.317836,63,61,2
233.322944,63,61,2
233.323652,63,61,2
233.32876,63,61,2
233.329468,63,61,2
233.334576,63,61,2
233.335284,63,61,2
233.340392,64,61,3
233.3411,64,61,3
233.346208,64,61,3
233.346916,64,61,3
233.352024,64,61,3
233.352732,64,61,3
233.35784,64,61,3
233.358548,64,61,3
233.363656,64,61,3
233.364364,64,61,3
233.369472,64,61,3
233.375288,64,61,3
233.375401,64,61,3
233.381104,64,61,3
233.38692,64,61,3
233.387342,64,61,3
233.392736,64,61,3
233.396926,64,61,3
233.398552,64,61,3
233.404368,64,61,3
233.406041,64,61,3
233.410184,64,61,3
233.413126,64,61,3
233.416,64,61,3
233.42047,64,61,3
233.421816,64,61,3
233.427632,64,61,3
233.430226,64,61,3
233.433448,64,61,3
233.436523,64,61,3
233.439264,64,61,3
233.444509,64,61,3
233.44508,64,61,3
233.450896,64,61,3
233.45162,64,61,3
233.456712,64,61,3
233.462469,64,61,3
233.462528,64,61,3
233.468344,64,61,3
233.468604,64,61,3
233.47442,64,61,3
233.479917,64,61,3
233.480545,64,61,3
233.486361,64,61,3
233.489501,64,61,3
233.492177,64,61,3
233.498616,64,61,3
233.499203,64,61,3
233.505196,64,61,3
233.505701,64,61,3
233.513045,64,61,3
233.513203,64,61,3
233.520168,64,61,3
233.522802,64,61,3
233.526085,64,61,3
233.529098,64,61,3
233.533632,64,61,3
233.537084,64,61,3
233.539974,64,61,3
233.544195,64,61,3
233.54579,64,61,3
233.552218,64,61,3
233.555044,64,61,3
233.558819,64,61,3
233.561179,64,61,3
233.565277,64,61,3
233.566995,64,61,3
233.572666,64,61,3
233.57312,64,61,3
233.578936,64,61,3
233.580344,64,61,3
233.584752,64,61,3
233.586363,64,61,3
233.591779,64,61,3
233.592664,64,61,3
233.597771,64,61,3
233.599234,64,61,3
233.605764,64,61,3
233.605778,64,61,3
233.61158,64,62,2
233.612743,64,62,2
233.617396,64,62,2
233.618661,64,62,2
233.623212,64,62,2
233.626207,64,62,2
233.629028,64,62,2
233.632549,64,62,2
233.634844,64,62,2
233.638365,64,62,2
233.64066,64,62,2
233.644794,64,62,2
233.646476,64,62,2
233.651394,64,62,2
233.652292,64,62,2
233.657852,64,62,2
233.658108,64,62,2
233.663924,64,62,2
233.665241,64,62,2
233.66974,64,62,2
233.672919,64,62,2
233.675556,64,62,2
233.678938,64,62,2
233.681372,64,62,2
233.685239,64,62,2
233.687188,64,62,2
233.69181,64,62,2
233.693004,64,62,2
233.698339,64,62,2
233.69882,64,62,2
233.704155,64,62,2
233.704636,64,62,2
233.709971,64,62,2
233.710452,64,62,2
233.715787,64,62,2
233.716268,64,62,2
233.721603,64,62,2
233.722084,64,62,2
233.727419,64,62,2
233.7279,64,62,2
233.733235,64,62,2
233.733716,64,62,2
233.739051,65,62,3
233.739532,65,62,3
233.744867,65,62,3
233.745348,65,62,3
233.750683,65,62,3
233.751164,65,62,3
233.756499,65,62,3
233.75698,65,62,3
233.762315,65,62,3
233.762796,65,62,3
233.768131,65,62,3
233.768612,65,62,3
233.773947,65,62,3
233.774428,65,62,3
233.779763,65,62,3
233.780244,65,62,3
233.785579,65,62,3
233.78606,65,62,3
233.791395,65,62,3
233.791876,65,62,3
233.797211,65,62,3
233.797692,65,62,3
233.803027,65,62,3
233.803508,65,62,3
233.808843,65,62,3
233.809324,65,62,3
233.814659,65,62,3
233.81514,65,62,3
233.820475,65,62,3
233.820956,65,62,3
233.826291,65,62,3
233.826772,65,62,3
233.832107,65,62,3
233.832588,65,62,3
233.837923,65,62,3
233.838404,65,62,3
233.843739,65,62,3
233.84422,65,62,3
233.849555,65,62,3
233.850036,65,62,3
233.855371,65,62,3
233.855852,65,62,3
233.861187,65,62,3
233.861668,65,62,3
233.867003,65,62,3
233.867484,65,62,3
233.872819,65,62,3
233.8733,65,62,3
233.878635,65,62,3
233.879116,65,62,3
233.884451,65,62,3
233.884932,65,62,3
233.890267,65,62,3
233.890748,65,62,3
233.896083,65,62,3
233.896564,65,62,3
233.901899,65,62,3
233.90238,65,62,3
233.907715,65,62,3
233.908196,65,62,3
233.913531,65,62,3
233.914012,65,62,3
233.919347,65,62,3
233.919828,65,62,3
233.925163,65,62,3
233.925644,65,62,3
233.930979,65,62,3
233.93146,65,62,3
233.936795,65,62,3
233.937276,65,62,3
233.942611,65,62,3
233.943092,65,62,3
233.948427,65,62,3
233.948908,65,62,3
233.954243,65,62,3
233.954724,65,62,3
233.960059,65,62,3
233.96054,65,62,3
233.965875,65,62,3
233.966356,65,62,3
233.971691,65,62,3
233.972172,65,62,3
233.977507,65,62,3
233.977988,65,62,3
233.983323,65,63,2
233.983804,65,63,2
233.989139,65,63,2
233.98962,65,63,2
233.994955,65,63,2
233.995436,65,63,2
234.000771,65,63,2
234.001252,65,63,2
234.006587,65,63,2
234.007068,65,63,2
234.012403,65,63,2
234.012884,65,63,2
234.018219,65,63,2
234.0187,65,63,2
234.024035,65,63,2
234.024516,65,63,2
234.029851,65,63,2
234.030332,65,63,2
234.035667,65,63,2
234.036148,65,63,2
234.041483,65,63,2
234.041964,65,63,2
234.047299,65,63,2
234.04778,65,63,2
234.053115,65,63,2
234.053596,65,63,2
234.058931,65,63,2
234.059412,65,63,2
234.064747,65,63,2
234.065228,65,63,2
234.070563,65,63,2
234.071044,65,63,2
234.076379,65,63,2
234.07686,65,63,2
234.082195,65,63,2
234.082676,65,63,2
234.088011,65,63,2
234.088492,65,63,2
234.093827,65,63,2
234.094308,65,63,2
234.099643,65,63,2
234.100124,65,63,2
234.105459,65,63,2
234.10594,65,63,2
234.111275,65,63,2
234.111756,65,63,2
234.117091,65,63,2
234.117572,65,63,2
234.122907,65,63,2
234.123388,65,63,2
234.128723,65,63,2
234.129204,65,63,2
234.134539,65,63,2
234.13502,65,63,2
234.140355,66,63,3
234.140836,66,63,3
234.146171,66,63,3
234.146652,66,63,3
234.151987,66,63,3
234.152468,66,63,3
234.157803,66,63,3
234.158284,66,63,3
234.163619,66,63,3
234.1641,66,63,3
234.169435,66,63,3
234.169916,66,63,3
234.175251,66,63,3
234.175732,66,63,3
234.181067,66,63,3
234.181548,66,63,3
234.186883,66,63,3
234.187364,66,63,3
234.192699,66,63,3
234.19318,66,63,3
234.198515,66,63,3
234.198996,66,63,3
234.204331,66,63,3
234.204812,66,63,3
234.210147,66,63,3
234.210628,66,63,3
234.215963,66,63,3
234.216444,66,63,3
234.221779,66,63,3
234.22226,66,63,3
234.227595,66,63,3
234.228076,66,63,3
234.233411,66,63,3
234.233892,66,63,3
234.239227,66,63,3
234.239708,66,63,3
234.245043,66,63,3
234.245524,66,63,3
234.250859,66,63,3
234.25134,66,63,3
234.256675,66,63,3
234.257156,66,63,3
234.262491,66,63,3
234.262972,66,63,3
234.268307,66,63,3
234.268788,66,63,3
234.274123,66,63,3
234.274604,66,63,3
234.279939,66,63,3
234.28042,66,63,3
234.285755,66,63,3
234.286236,66,63,3
234.291571,66,63,3
234.292052,66,63,3
234.297387,66,63,3
234.297868,66,63,3
234.303203,66,63,3
234.303684,66,63,3
234.309019,66,63,3
234.3095,66,63,3
234.314835,66,63,3
234.315316,66,63,3
234.320651,66,63,3
234.321132,66,63,3
234.326467,66,63,3
234.326948,66,63,3
234.332283,66,63,3
234.332764,66,63,3
234.338099,66,63,3
234.33858,66,63,3
234.343915,66,63,3
234.344396,66,63,3
234.349731,66,63,3
234.350212,66,64,2
234.355547,66,64,2
234.356028,66,64,2
234.361363,66,64,2
234.361844,66,64,2
234.367179,66,64,2
234.36766,66,64,2
234.372995,66,64,2
234.373476,66,64,2
234.378811,66,64,2
234.379292,66,64,2
234.384627,66,64,2
234.385108,66,64,2
234.390443,66,64,2
234.390924,66,64,2
234.396259,66,64,2
234.39674,66,64,2
234.402075,66,64,2
234.402556,66,64,2
234.407891,66,64,2
234.408372,66,64,2
234.413707,66,64,2
234.414188,66,64,2
234.419523,66,64,2
234.420004,66,64,2
234.425339,66,64,2
234.42582,66,64,2
234.431155,66,64,2
234.431636,66,64,2
234.436971,66,64,2
234.437452,66,64,2
234.442787,67,64,3
234.443268,67,64,3
234.448603,67,64,3
234.449084,67,64,3
234.454419,67,64,3
234.4549,67,64,3
234.460235,67,64,3
234.460716,67,64,3
234.466051,67,64,3
234.466532,67,64,3
234.471867,67,64,3
234.472348,67,64,3
234.477683,67,64,3
234.478164,67,64,3
234.483499,67,64,3
234.48398,67,64,3
234.489315,67,64,3
234.489796,67,64,3
234.495131,67,64,3
234.495612,67,64,3
234.500947,67,64,3
234.501428,67,64,3
234.506763,67,64,3
234.507244,67,64,3
234.512579,67,64,3
234.51306,67,64,3
234.518395,67,64,3
234.518876,67,64,3
234.524211,67,64,3
234.524692,67,64,3
234.530027,67,64,3
234.530508,67,64,3
234.535843,67,64,3
234.536324,67,64,3
234.541659,67,64,3
234.54214,67,64,3
234.547475,67,64,3
234.547956,67,64,3
234.553291,67,64,3
234.553772,67,64,3
234.559107,67,64,3
234.559588,67,64,3
234.564923,67,64,3
234.565404,67,64,3
234.570739,67,64,3
234.57122,67,64,3
234.576555,67,64,3
234.577036,67,64,3
234.582371,67,64,3
234.582852,67,64,3
234.588187,67,64,3
234.588668,67,64,3
234.594003,67,64,3
234.594484,67,64,3
234.599819,67,64,3
234.6003,67,64,3
234.605635,67,64,3
234.606116,67,64,3
234.611451,67,64,3
234.611932,67,64,3
234.617267,67,64,3
234.617748,67,64,3
234.623083,67,64,3
234.623564,67,64,3
234.628899,67,64,3
234.62938,67,64,3
234.634715,67,64,3
234.635196,67,64,3
234.640531,67,64,3
234.641012,67,64,3
234.646347,67,64,3
234.646828,67,64,3
234.652163,67,64,3
234.652644,67,64,3
234.657979,67,64,3
234.65846,67,64,3
234.663795,67,64,3
234.664276,67,64,3
234.669611,67,64,3
234.670092,67,64,3
234.675427,67,64,3
234.675908,67,64,3
234.681243,67,64,3
234.681724,67,64,3
234.687059,67,64,3
234.68754,67,64,3
234.692875,67,64,3
234.693356,67,64,3
234.698691,67,64,3
234.699172,67,64,3
234.704507,67,64,3
234.704988,67,64,3
234.710323,67,64,3
234.710804,67,64,3
234.716139,67,64,3
234.71662,67,64,3
234.721955,67,64,3
234.722436,67,64,3
234.727771,67,64,3
234.728252,67,64,3
234.733587,67,64,3
234.734068,67,64,3
234.739403,67,65,2
234.739884,67,65,2
234.745219,67,65,2
234.7457,67,65,2
234.751035,67,65,2
234.751518,67,65,2
234.756851,67,65,2
234.757332,67,65,2
234.762667,67,65,2
234.763148,67,65,2
234.768483,67,65,2
234.768964,67,65,2
234.774299,67,65,2
234.77478,67,65,2
234.780115,67,65,2
234.780596,67,65,2
234.785931,67,65,2
234.786412,67,65,2
234.791747,67,65,2
234.792228,67,65,2
234.797563,67,65,2
234.798044,67,65,2
234.803379,67,65,2
234.80386,67,65,2
234.809195,67,65,2
234.809676,67,65,2
234.815011,67,65,2
234.815492,67,65,2
234.820827,67,65,2
234.821308,67,65,2
234.826643,67,65,2
234.827124,67,65,2
234.832459,67,65,2
234.83294,67,65,2
234.838275,68,65,3
234.838756,68,65,3
234.844091,68,65,3
234.844572,68,65,3
234.849907,68,65,3
234.850388,68,65,3
234.855723,68,65,3
234.856204,68,65,3
234.861539,68,65,3
234.86202,68,65,3
234.867355,68,65,3
234.867836,68,65,3
234.873171,68,65,3
234.873652,68,65,3
234.878987,68,65,3
234.879468,68,65,3
234.884803,68,65,3
234.885284,68,65,3
234.890619,68,65,3
234.8911,68,65,3
234.896435,68,65,3
234.896916,68,65,3
234.902251,68,65,3
234.902732,68,65,3
234.908067,68,65,3
234.908548,68,65,3
234.913883,68,65,3
234.914364,68,65,3
234.919699,68,65,3
234.92018,68,65,3
234.925515,68,65,3
234.925996,68,65,3
234.931331,68,65,3
234.931812,68,65,3
234.937147,68,65,3
234.937628,68,65,3
234.942963,68,65,3
234.943444,68,65,3
234.948779,68,65,3
234.94926,68,65,3
234.954595,68,65,3
234.955076,68,65,3
234.960411,68,65,3
234.960892,68,65,3
234.966227,68,65,3
234.966708,68,65,3
234.972043,68,65,3
234.972524,68,65,3
234.977859,68,65,3
234.97834,68,65,3
234.983675,68,65,3
234.984156,68,65,3
234.989491,68,65,3
234.989972,68,65,3
234.995307,68,65,3
234.995788,68,65,3
235.001123,68,65,3
235.001604,68,65,3
235.006939,68,65,3
235.00742,68,65,3
235.012755,68,65,3
235.013236,68,65,3
235.018571,68,65,3
235.019052,68,65,3
235.024387,68,65,3
235.024868,68,65,3
235.030203,68,65,3
235.030684,68,65,3
235.036019,68,65,3
235.0365,68,65,3
235.041835,68,65,3
235.042316,68,65,3
235.047651,68,65,3
235.048132,68,65,3
235.053467,68,65,3
235.053948,68,65,3
235.059283,68,65,3
235.059764,68,65,3
235.065099,68,65,3
235.06558,68,65,3
235.070915,68,65,3
235.071396,68,65,3
235.076731,68,65,3
235.077212,68,65,3
235.082547,68,65,3
235.083028,68,65,3
235.088363,68,65,3
235.088844,68,65,3
235.094179,68,65,3
235.09466,68,65,3
235.099995,68,65,3
235.100476,68,65,3
235.105811,68,65,3
235.106292,68,65,3
235.111627,68,65,3
235.112108,68,65,3
235.117443,68,65,3
235.117924,68,65,3
235.123259,68,66,2
235.12374,68,66,2
235.129075,68,66,2
235.129556,68,66,2
235.134891,68,66,2
235.135372,68,66,2
235.140707,68,66,2
235.141188,68,66,2
235.146523,68,66,2
235.147006,68,66,2
235.152339,68,66,2
235.152822,68,66,2
235.158155,68,66,2
235.158636,68,66,2
235.163971,68,66,2
235.164452,68,66,2
235.169787,68,66,2
235.170268,68,66,2
235.175603,68,66,2
235.176084,68,66,2
235.181419,68,66,2
235.1819,68,66,2
235.187235,68,66,2
235.187716,68,66,2
235.193051,68,66,2
235.193532,68,66,2
235.198867,68,66,2
235.199348,68,66,2
235.204683,68,66,2
235.205164,68,66,2
235.210499,68,66,2
235.21098,68,66,2
235.216315,68,66,2
235.216796,68,66,2
235.222131,68,66,2
235.222612,68,66,2
235.227947,68,66,2
235.228428,68,66,2
235.233763,68,66,2
235.234244,68,66,2
235.239579,69,66,3
235.24006,69,66,3
235.245395,69,66,3
235.245876,69,66,3
235.251211,69,66,3
235.251692,69,66,3
235.257027,69,66,3
235.257508,69,66,3
235.262843,69,66,3
235.263324,69,66,3
235.268659,69,66,3
235.26914,69,66,3
235.274475,69,66,3
235.274956,69,66,3
235.280291,69,66,3
235.280772,69,66,3
235.286107,69,66,3
235.286588,69,66,3
235.291923,69,66,3
235.292404,69,66,3
235.297739,69,66,3
235.29822,69,66,3
235.303555,69,66,3
235.304036,69,66,3
235.309371,69,66,3
235.309852,69,66,3
235.315187,69,66,3
235.315668,69,66,3
235.321003,69,66,3
235.321484,69,66,3
235.326819,69,66,3
235.3273,69,66,3
235.332635,69,66,3
235.333116,69,66,3
235.338451,69,66,3
235.338932,69,66,3
235.344267,69,66,3
235.344748,69,66,3
235.350083,69,66,3
235.350564,69,66,3
235.355899,69,66,3
235.35638,69,66,3
235.361715,69,66,3
235.362196,69,66,3
235.367531,69,66,3
235.368012,69,66,3
235.373347,69,66,3
235.373828,69,66,3
235.379163,69,66,3
235.379644,69,66,3
235.384979,69,66,3
235.38546,69,66,3
235.390795,69,66,3
235.391276,69,66,3
235.396611,69,66,3
235.397092,69,66,3
235.402427,69,66,3
235.402908,69,66,3
235.408243,69,66,3
235.408724,69,66,3
235.414059,69,66,3
235.41454,69,66,3
235.419875,69,66,3
235.420356,69,66,3
235.425691,69,66,3
235.426172,69,66,3
235.431507,69,66,3
235.431988,69,66,3
235.437323,69,66,3
235.437804,69,66,3
235.443139,69,66,3
235.44362,69,66,3
235.448955,69,66,3
235.449436,69,66,3
235.454771,69,66,3
235.455252,69,66,3
235.460587,69,66,3
235.461068,69,66,3
235.466403,69,66,3
235.466884,69,66,3
235.472219,69,66,3
235.4727,69,66,3
235.478035,69,66,3
235.478516,69,66,3
235.483851,69,66,3
235.484332,69,66,3
235.489667,69,66,3
235.490148,69,66,3
235.495483,69,66,3
235.495964,69,66,3
235.501299,69,66,3
235.50178,69,66,3
235.507115,69,66,3
235.507596,69,66,3
235.512931,69,67,2
235.513412,69,67,2
235.518747,69,67,2
235.519228,69,67,2
235.524563,69,67,2
235.525044,69,67,2
235.530379,69,67,2
235.53086,69,67,2
235.536195,69,67,2
235.536676,69,67,2
235.542011,69,67,2
235.542492,69,67,2
235.547827,69,67,2
235.548308,69,67,2
235.553643,69,67,2
235.554124,69,67,2
235.559459,69,67,2
235.55994,69,67,2
235.565275,69,67,2
235.565756,69,67,2
235.571091,69,67,2
235.571572,69,67,2
235.576907,69,67,2
235.577388,69,67,2
235.582723,69,67,2
235.583204,69,67,2
235.588539,69,67,2
235.58902,69,67,2
235.594355,69,67,2
235.594836,69,67,2
235.600171,69,67,2
235.600652,69,67,2
235.605987,69,67,2
235.606468,69,67,2
235.611803,69,67,2
235.612284,69,67,2
235.617619,69,67,2
235.6181,69,67,2
235.623435,69,67,2
235.623916,69,67,2
235.629251,69,67,2
235.629732,69,67,2
235.635067,69,67,2
235.635548,69,67,2
235.640883,70,67,3
235.641364,70,67,3
235.646699,70,67,3
235.64718,70,67,3
235.652515,70,67,3
235.652996,70,67,3
235.658331,70,67,3
235.658812,70,67,3
235.664147,70,67,3
235.664628,70,67,3
235.669963,70,67,3
235.670444,70,67,3
235.675779,70,67,3
235.67626,70,67,3
235.681595,70,67,3
235.682076,70,67,3
235.687411,70,67,3
235.687892,70,67,3
235.693227,70,67,3
235.693708,70,67,3
235.699043,70,67,3
235.699524,70,67,3
235.704859,70,67,3
235.70534,70,67,3
235.710675,70,67,3
235.711156,70,67,3
235.716491,70,67,3
235.716972,70,67,3
235.722307,70,67,3
235.722788,70,67,3
235.728123,70,67,3
235.728604,70,67,3
235.733939,70,67,3
235.73442,70,67,3
235.739755,70,67,3
235.740236,70,67,3
235.745571,70,67,3
235.746052,70,67,3
235.751387,70,67,3
235.751868,70,67,3
235.757203,70,67,3
235.757684,70,67,3
235.763019,70,67,3
235.7635,70,67,3
235.768835,70,67,3
235.769316,70,67,3
235.774651,70,67,3
235.775132,70,67,3
235.780467,70,67,3
235.780948,70,67,3
235.786283,70,67,3
235.786764,70,67,3
235.792099,70,67,3
235.79258,70,67,3
235.797915,70,67,3
235.798396,70,67,3
235.803731,70,67,3
235.804212,70,67,3
235.809547,70,67,3
235.810028,70,67,3
235.815363,70,67,3
235.815844,70,67,3
235.821179,70,67,3
235.82166,70,67,3
235.826995,70,67,3
235.827476,70,67,3
235.832811,70,67,3
235.833292,70,67,3
235.838627,70,67,3
235.839108,70,67,3
235.844443,70,67,3
235.844924,70,67,3
235.850259,70,67,3
235.85074,70,67,3
235.856075,70,67,3
235.856556,70,67,3
235.861891,70,67,3
235.862372,70,67,3
235.867707,70,67,3
235.868188,70,67,3
235.873523,70,67,3
235.874004,70,67,3
235.879339,70,67,3
235.87982,70,67,3
235.885155,70,67,3
235.885636,70,67,3
235.890971,70,67,3
235.891452,70,67,3
235.896787,70,67,3
235.897268,70,67,3
235.902603,70,67,3
235.903084,70,67,3
235.908419,70,67,3
235.9089,70,67,3
235.914235,70,68,2
235.914716,70,68,2
235.920051,70,68,2
235.920532,70,68,2
235.925867,70,68,2
235.926348,70,68,2
235.931683,70,68,2
235.932164,70,68,2
235.937499,70,68,2
235.93798,70,68,2
235.943315,70,68,2
235.943796,70,68,2
235.949131,70,68,2
235.949612,70,68,2
235.954947,70,68,2
235.955428,70,68,2
235.960763,70,68,2
235.961244,70,68,2
235.966579,70,68,2
235.96706,70,68,2
235.972395,70,68,2
235.972876,70,68,2
235.978211,70,68,2
235.978692,70,68,2
235.984027,70,68,2
235.984508,70,68,2
235.989843,70,68,2
235.990324,70,68,2
235.995659,70,68,2
235.99614,70,68,2
236.001475,70,68,2
236.001956,70,68,2
236.007291,70,68,2
236.007772,70,68,2
236.013107,70,68,2
236.013588,70,68,2
236.018923,70,68,2
236.019404,70,68,2
236.024739,70,68,2
236.02522,70,68,2
236.030555,70,68,2
236.031036,70,68,2
236.036371,70,68,2
236.036852,70,68,2
236.042187,71,68,3
236.042668,71,68,3
236.048003,71,68,3
236.048484,71,68,3
236.053819,71,68,3
236.0543,71,68,3
236.059635,71,68,3
236.060116,71,68,3
236.065451,71,68,3
236.065932,71,68,3
236.071267,71,68,3
236.071748,71,68,3
236.077083,71,68,3
236.077564,71,68,3
236.082899,71,68,3
236.08338,71,68,3
236.088715,71,68,3
236.089196,71,68,3
236.094531,71,68,3
236.095012,71,68,3
236.100347,71,68,3
236.100828,71,68,3
236.106163,71,68,3
236.106644,71,68,3
236.111979,71,68,3
236.11246,71,68,3
236.117795,71,68,3
236.118276,71,68,3
236.123611,71,68,3
236.124092,71,68,3
236.129427,71,68,3
236.129908,71,68,3
236.135243,71,68,3
236.135724,71,68,3
236.141059,71,68,3
236.14154,71,68,3
236.146875,71,68,3
236.147356,71,68,3
236.152691,71,68,3
236.153172,71,68,3
236.158507,71,68,3
236.158988,71,68,3
236.164323,71,68,3
236.164804,71,68,3
236.170139,71,68,3
236.17062,71,68,3
236.175955,71,68,3
236.176436,71,68,3
236.181771,71,68,3
236.182252,71,68,3
236.187587,71,68,3
236.188068,71,68,3
236.193403,71,68,3
236.193884,71,68,3
236.199219,71,68,3
236.1997,71,68,3
236.205035,71,68,3
236.205516,71,68,3
236.210851,71,68,3
236.211332,71,68,3
236.216667,71,68,3
236.217148,71,68,3
236.222483,71,68,3
236.222964,71,68,3
236.228299,71,68,3
236.22878,71,68,3
236.234115,71,68,3
236.234596,71,68,3
236.239931,71,68,3
236.240412,71,68,3
236.245747,71,68,3
236.246228,71,68,3
236.251563,71,68,3
236.252044,71,68,3
236.257379,71,68,3
236.25786,71,68,3
236.263195,71,68,3
236.263676,71,68,3
236.269011,71,68,3
236.269492,71,68,3
236.274827,71,68,3
236.275308,71,68,3
236.280643,71,68,3
236.281124,71,68,3
236.286459,71,68,3
236.28694,71,68,3
236.292275,71,68,3
236.292756,71,68,3
236.298091,71,68,3
236.298572,71,68,3
236.303907,71,68,3
236.304388,71,68,3
236.309723,71,68,3
236.310204,71,68,3
236.315539,71,68,3
236.31602,71,68,3
236.321355,71,68,3
236.321836,71,69,2
236.327171,71,69,2
236.327652,71,69,2
236.332987,71,69,2
236.333468,71,69,2
236.338803,71,69,2
236.339284,71,69,2
236.344619,71,69,2
236.3451,71,69,2
236.350435,71,69,2
236.350916,71,69,2
236.356251,71,69,2
236.356732,71,69,2
236.362067,71,69,2
236.362548,71,69,2
236.367883,71,69,2
236.368364,71,69,2
236.373699,71,69,2
236.37418,71,69,2
236.379515,71,69,2
236.379996,71,69,2
236.385331,71,69,2
236.385814,71,69,2
236.391147,71,69,2
236.391628,71,69,2
236.396963,71,69,2
236.397444,71,69,2
236.402779,71,69,2
236.40326,71,69,2
236.408595,71,69,2
236.409076,71,69,2
236.414411,71,69,2
236.414892,71,69,2
236.420227,71,69,2
236.420708,71,69,2
236.426043,71,69,2
236.426524,71,69,2
236.431859,71,69,2
236.43234,71,69,2
236.437675,71,69,2
236.438156,72,69,3
236.443491,72,69,3
236.443972,72,69,3
236.449307,72,69,3
236.449788,72,69,3
236.455123,72,69,3
236.455604,72,69,3
236.460939,72,69,3
236.46142,72,69,3
236.466755,72,69,3
236.467236,72,69,3
236.472571,72,69,3
236.473052,72,69,3
236.478387,72,69,3
236.478868,72,69,3
236.484203,72,69,3
236.484684,72,69,3
236.490019,72,69,3
236.4905,72,69,3
236.495835,72,69,3
236.496316,72,69,3
236.501651,72,69,3
236.502132,72,69,3
236.507467,72,69,3
236.507948,72,69,3
236.513283,72,69,3
236.513764,72,69,3
236.519099,72,69,3
236.51958,72,69,3
236.524915,72,69,3
236.525396,72,69,3
236.530731,72,69,3
236.531212,72,69,3
236.536547,72,69,3
236.537028,72,69,3
236.542363,72,69,3
236.542844,72,69,3
236.548179,72,69,3
236.54866,72,69,3
236.553995,72,69,3
236.554476,72,69,3
236.559811,72,69,3
236.560292,72,69,3
236.565627,72,69,3
236.566108,72,69,3
236.571443,72,69,3
236.571924,72,69,3
236.577259,72,69,3
236.57774,72,69,3
236.583075,72,69,3
236.583556,72,69,3
236.588891,72,69,3
236.589372,72,69,3
236.594707,72,69,3
236.595188,72,69,3
236.600523,72,69,3
236.601004,72,69,3
236.606339,72,69,3
236.60682,72,69,3
236.612155,72,69,3
236.612636,72,69,3
236.617971,72,69,3
236.618452,72,69,3
236.623787,72,69,3
236.624268,72,69,3
236.629603,72,69,3
236.630084,72,69,3
236.635419,72,69,3
236.6359,72,69,3
236.641235,72,69,3
236.641716,72,69,3
236.647051,72,69,3
236.647532,72,69,3
236.652867,72,69,3
236.653348,72,69,3
236.658683,72,69,3
236.659164,72,69,3
236.664499,72,69,3
236.66498,72,69,3
236.670315,72,69,3
236.670796,72,69,3
236.676131,72,69,3
236.676612,72,69,3
236.681947,72,69,3
236.682428,72,69,3
236.687763,72,69,3
236.688244,72,69,3
236.693579,72,69,3
236.69406,72,69,3
236.699395,72,69,3
236.699876,72,69,3
236.705211,72,69,3
236.705692,72,69,3
236.711027,72,69,3
236.711508,72,69,3
236.716843,72,69,3
236.717324,72,69,3
236.722659,72,69,3
236.72314,72,69,3
236.728475,72,69,3
236.728956,72,69,3
236.734291,72,70,2
236.734772,72,70,2
236.740107,72,70,2
236.740588,72,70,2
236.745923,72,70,2
236.746404,72,70,2
236.751739,72,70,2
236.75222,72,70,2
236.757555,72,70,2
236.758036,72,70,2
236.763371,72,70,2
236.763852,72,70,2
236.769187,72,70,2
236.769668,72,70,2
236.775003,72,70,2
236.775484,72,70,2
236.780819,72,70,2
236.7813,72,70,2
236.786635,72,70,2
236.787116,72,70,2
236.792451,72,70,2
236.792932,72,70,2
236.798267,72,70,2
236.798748,72,70,2
236.804083,72,70,2
236.804564,72,70,2
236.809899,72,70,2
236.81038,72,70,2
236.815715,72,70,2
236.816196,72,70,2
236.821531,72,70,2
236.822012,72,70,2
236.827347,72,70,2
236.827828,72,70,2
236.833163,72,70,2
236.833644,72,70,2
236.838979,72,70,2
236.83946,72,70,2
236.844795,72,70,2
236.845276,72,70,2
236.850611,72,70,2
236.851092,72,70,2
236.856427,72,70,2
236.856908,72,70,2
236.862243,72,70,2
236.862724,72,70,2
236.868059,72,70,2
236.86854,72,70,2
236.873875,72,70,2
236.874356,72,70,2
236.879691,72,70,2
236.880172,72,70,2
236.885507,72,70,2
236.885988,72,70,2
236.891323,72,70,2
236.891804,72,70,2
236.897139,72,70,2
236.89762,72,70,2
236.902955,72,70,2
236.903436,72,70,2
236.908771,72,70,2
236.909252,72,70,2
236.914587,72,70,2
236.915068,72,70,2
236.920403,72,70,2
236.920884,72,70,2
236.926219,72,70,2
236.9267,72,70,2
236.932035,72,70,2
236.932516,72,70,2
236.937851,72,70,2
236.938332,73,70,3
236.943667,73,70,3
236.944148,73,70,3
236.949483,73,70,3
236.949964,73,70,3
236.955299,73,70,3
236.95578,73,70,3
236.961115,73,70,3
236.961596,73,70,3
236.966931,73,70,3
236.967412,73,70,3
236.972747,73,70,3
236.973228,73,70,3
236.978563,73,70,3
236.979044,73,70,3
236.984379,73,70,3
236.984863,73,70,3
236.990195,73,70,3
236.990679,73,70,3
236.996011,73,70,3
236.996495,73,70,3
237.001827,73,70,3
237.002311,73,70,3
237.007643,73,70,3
237.008127,73,70,3
237.013459,73,70,3
237.01394,73,70,3
237.019275,73,70,3
237.019756,73,70,3
237.025091,73,70,3
237.025572,73,70,3
237.030907,73,70,3
237.031388,73,70,3
237.036723,73,70,3
237.037204,73,70,3
237.042539,73,70,3
237.04302,73,70,3
237.048355,73,70,3
237.048836,73,70,3
237.054171,73,70,3
237.054652,73,70,3
237.059987,73,70,3
237.060468,73,70,3
237.065803,73,70,3
237.066284,73,70,3
237.071619,73,70,3
237.0721,73,70,3
237.077435,73,70,3
237.077916,73,70,3
237.083251,73,70,3
237.083732,73,70,3
237.089067,73,70,3
237.089548,73,70,3
237.094883,73,70,3
237.095368,73,70,3
237.100699,73,70,3
237.10118,73,70,3
237.106515,73,70,3
237.106996,73,70,3
237.112331,73,70,3
237.112812,73,70,3
237.118147,73,70,3
237.118628,73,70,3
237.123963,73,70,3
237.124444,73,70,3
237.129779,73,70,3
237.13026,73,70,3
237.135595,73,70,3
237.136076,73,70,3
237.141411,73,70,3
237.141892,73,70,3
237.147227,73,70,3
237.147708,73,70,3
237.153043,73,71,2
237.153524,73,71,2
237.158859,73,71,2
237.15934,73,71,2
237.164675,73,71,2
237.165156,73,71,2
237.170491,73,71,2
237.170972,73,71,2
237.176307,73,71,2
237.176788,73,71,2
237.182123,73,71,2
237.182604,73,71,2
237.187939,73,71,2
237.18842,73,71,2
237.193755,73,71,2
237.194236,73,71,2
237.199571,73,71,2
237.200052,73,71,2
237.205387,73,71,2
237.205868,73,71,2
237.211203,73,71,2
237.211684,73,71,2
237.217019,73,71,2
237.2175,73,71,2
237.222835,73,71,2
237.223316,73,71,2
237.228651,73,71,2
237.229132,73,71,2
237.234467,73,71,2
237.234948,73,71,2
237.240283,73,71,2
237.240764,73,71,2
237.246099,73,71,2
237.24658,73,71,2
237.251915,73,71,2
237.252396,73,71,2
237.257731,73,71,2
237.258212,73,71,2
237.263547,73,71,2
237.264028,73,71,2
237.269363,73,71,2
237.269844,73,71,2
237.275179,73,71,2
237.27566,73,71,2
237.280995,73,71,2
237.281476,73,71,2
237.286811,73,71,2
237.287292,73,71,2
237.292627,73,71,2
237.293108,73,71,2
237.298443,73,71,2
237.298924,73,71,2
237.304259,73,71,2
237.30474,73,71,2
237.310075,73,71,2
237.310556,73,71,2
237.315891,73,71,2
237.316372,73,71,2
237.321707,73,71,2
237.322188,73,71,2
237.327523,73,71,2
237.328004,73,71,2
237.333339,73,71,2
237.33382,73,71,2
237.339155,74,71,3
237.339636,74,71,3
237.344971,74,71,3
237.345452,74,71,3
237.350787,74,71,3
237.351268,74,71,3
237.356603,74,71,3
237.357084,74,71,3
237.362419,74,71,3
237.3629,74,71,3
237.368235,74,71,3
237.368716,74,71,3
237.374051,74,71,3
237.374532,74,71,3
237.379867,74,71,3
237.380348,74,71,3
237.385683,74,71,3
237.386164,74,71,3
237.391499,74,71,3
237.39198,74,71,3
237.397315,74,71,3
237.397796,74,71,3
237.403131,74,71,3
237.403612,74,71,3
237.408947,74,71,3
237.409428,74,71,3
237.414763,74,71,3
237.415247,74,71,3
237.420579,74,71,3
237.42106,74,71,3
237.426395,74,71,3
237.426876,74,71,3
237.432211,74,71,3
237.432692,74,71,3
237.438027,74,71,3
237.438508,74,71,3
237.443843,74,71,3
237.444324,74,71,3
237.449659,74,71,3
237.45014,74,71,3
237.455475,74,71,3
237.455956,74,71,3
237.461291,74,71,3
237.461772,74,71,3
237.467107,74,71,3
237.467588,74,71,3
237.472923,74,71,3
237.473404,74,71,3
237.478739,74,71,3
237.47922,74,71,3
237.484555,74,71,3
237.485036,74,71,3
237.490371,74,71,3
237.490852,74,71,3
237.496187,74,71,3
237.496668,74,71,3
237.502003,74,71,3
237.502484,74,71,3
237.507819,74,71,3
237.5083,74,71,3
237.513635,74,71,3
237.514116,74,71,3
237.519451,74,71,3
237.519932,74,71,3
237.525267,74,71,3
237.525748,74,71,3
237.531083,74,71,3
237.531564,74,71,3
237.536899,74,71,3
237.53738,74,71,3
237.542715,74,71,3
237.543196,74,71,3
237.548531,74,71,3
237.549012,74,71,3
237.554347,74,71,3
237.554828,74,71,3
237.560163,74,71,3
237.560644,74,71,3
237.565979,74,71,3
237.56646,74,71,3
237.571795,74,71,3
237.572276,74,71,3
237.577611,74,71,3
237.578092,74,71,3
237.583427,74,72,2
237.583909,74,72,2
237.589243,74,72,2
237.589725,74,72,2
237.595059,74,72,2
237.59554,74,72,2
237.600875,74,72,2
237.601356,74,72,2
237.606691,74,72,2
237.607172,74,72,2
237.612507,74,72,2
237.612988,74,72,2
237.618323,74,72,2
237.618804,74,72,2
237.624139,74,72,2
237.62462,74,72,2
237.629955,74,72,2
237.630436,74,72,2
237.635771,74,72,2
237.636252,74,72,2
237.641587,74,72,2
237.642068,74,72,2
237.647403,74,72,2
237.647884,74,72,2
237.653219,74,72,2
237.6537,74,72,2
237.659035,74,72,2
237.659516,74,72,2
237.664851,74,72,2
237.665332,74,72,2
237.670667,74,72,2
237.671148,74,72,2
237.676483,74,72,2
237.676964,74,72,2
237.682299,74,72,2
237.682782,74,72,2
237.688115,74,72,2
237.688596,74,72,2
237.693931,74,72,2
237.694412,74,72,2
237.699747,74,72,2
237.700228,74,72,2
237.705563,74,72,2
237.706044,74,72,2
237.711379,74,72,2
237.71186,74,72,2
237.717195,74,72,2
237.717676,74,72,2
237.723011,74,72,2
237.723492,74,72,2
237.728827,74,72,2
237.729308,74,72,2
237.734643,74,72,2
237.735124,74,72,2
237.740459,75,72,3
237.74094,75,72,3
237.746275,75,72,3
237.746756,75,72,3
237.752091,75,72,3
237.752572,75,72,3
237.757907,75,72,3
237.758388,75,72,3
237.763723,75,72,3
237.764204,75,72,3
237.769539,75,72,3
237.77002,75,72,3
237.775355,75,72,3
237.775836,75,72,3
237.781171,75,72,3
237.781652,75,72,3
237.786987,75,72,3
237.787468,75,72,3
237.792803,75,72,3
237.793284,75,72,3
237.798619,75,72,3
237.7991,75,72,3
237.804435,75,72,3
237.804916,75,72,3
237.810251,75,72,3
237.810732,75,72,3
237.816067,75,72,3
237.816548,75,72,3
237.821883,75,72,3
237.822364,75,72,3
237.827699,75,72,3
237.82818,75,72,3
237.833515,75,72,3
237.833996,75,72,3
237.839331,75,72,3
237.839812,75,72,3
237.845147,75,72,3
237.845628,75,72,3
237.850963,75,72,3
237.851444,75,72,3
237.856779,75,72,3
237.85726,75,72,3
237.862595,75,72,3
237.863076,75,72,3
237.868411,75,72,3
237.868892,75,72,3
237.874227,75,72,3
237.874708,75,72,3
237.880043,75,72,3
237.880524,75,72,3
237.885859,75,72,3
237.88634,75,72,3
237.891675,75,72,3
237.892156,75,72,3
237.897491,75,72,3
237.897972,75,72,3
237.903307,75,72,3
237.903788,75,72,3
237.909123,75,72,3
237.909604,75,72,3
237.914939,75,72,3
237.91542,75,72,3
237.920755,75,72,3
237.921236,75,72,3
237.926571,75,72,3
237.927052,75,72,3
237.932387,75,72,3
237.93287,75,72,3
237.938203,75,72,3
237.938684,75,72,3
237.944019,75,72,3
237.9445,75,72,3
237.949835,75,72,3
237.950316,75,72,3
237.955651,75,72,3
237.956132,75,72,3
237.961467,75,72,3
237.961948,75,72,3
237.967283,75,72,3
237.967764,75,72,3
237.973099,75,72,3
237.97358,75,72,3
237.978915,75,72,3
237.979396,75,72,3
237.984731,75,72,3
237.985212,75,72,3
237.990547,75,72,3
237.991028,75,72,3
237.996363,75,72,3
237.996844,75,72,3
238.002179,75,73,2
238.00266,75,72,3
238.007995,75,73,2
238.008476,75,73,2
238.013811,75,73,2
238.014292,75,73,2
238.019627,75,73,2
238.020108,75,73,2
238.025443,75,73,2
238.025924,75,73,2
238.031259,75,73,2
238.03174,75,73,2
238.037075,75,73,2
238.037556,75,73,2
238.042891,75,73,2
238.043372,75,73,2
238.048707,75,73,2
238.049188,75,73,2
238.054523,75,73,2
238.055004,75,73,2
238.060339,75,73,2
238.06082,75,73,2
238.066155,75,73,2
238.066636,75,73,2
238.071971,75,73,2
238.072452,75,73,2
238.077787,75,73,2
238.078268,75,73,2
238.083603,75,73,2
238.084085,75,73,2
238.089419,75,73,2
238.0899,75,73,2
238.095235,75,73,2
238.095716,75,73,2
238.101051,75,73,2
238.101532,75,73,2
238.106867,75,73,2
238.107348,75,73,2
238.112683,75,73,2
238.113164,75,73,2
238.118499,75,73,2
238.11898,75,73,2
238.124315,75,73,2
238.124796,75,73,2
238.130131,75,73,2
238.130612,75,73,2
238.135947,75,73,2
238.136428,75,73,2
238.141763,75,73,2
238.142244,75,73,2
238.147579,75,73,2
238.14806,75,73,2
238.153395,75,73,2
238.153876,75,73,2
238.159211,75,73,2
238.159692,75,73,2
238.165027,75,73,2
238.165508,75,73,2
238.170843,75,73,2
238.171324,75,73,2
238.176659,75,73,2
238.17714,75,73,2
238.182475,75,73,2
238.182956,75,73,2
238.188291,75,73,2
238.188772,75,73,2
238.194107,75,73,2
238.194588,75,73,2
238.199923,75,73,2
238.200404,75,73,2
238.205739,75,73,2
238.20622,75,73,2
238.211555,75,73,2
238.212036,75,73,2
238.217371,75,73,2
238.217852,75,73,2
238.223187,75,73,2
238.223668,75,73,2
238.229003,75,73,2
238.229484,75,73,2
238.234819,75,73,2
238.2353,75,73,2
238.240635,76,73,3
238.241116,76,73,3
238.246451,76,73,3
238.246932,76,73,3
238.252267,76,73,3
238.252748,76,73,3
238.258083,76,73,3
238.258564,76,73,3
238.263899,76,73,3
238.26438,76,73,3
238.269715,76,73,3
238.270196,76,73,3
238.275531,76,73,3
238.276012,76,73,3
238.281347,76,73,3
238.281828,76,73,3
238.287163,76,73,3
238.287644,76,73,3
238.292979,76,73,3
238.29346,76,73,3
238.298795,76,73,3
238.299276,76,73,3
238.304611,76,73,3
238.305092,76,73,3
238.310427,76,73,3
238.310908,76,73,3
238.316243,76,73,3
238.316724,76,73,3
238.322059,76,73,3
238.32254,76,73,3
238.327875,76,73,3
238.328356,76,73,3
238.333691,76,73,3
238.334172,76,73,3
238.339507,76,73,3
238.339988,76,73,3
238.345323,76,73,3
238.345804,76,73,3
238.351139,76,73,3
238.35162,76,73,3
238.356955,76,73,3
238.357436,76,73,3
238.362771,76,73,3
238.363252,76,73,3
238.368587,76,73,3
238.369068,76,73,3
238.374403,76,73,3
238.374884,76,73,3
238.380219,76,73,3
238.3807,76,73,3
238.386035,76,73,3
238.386516,76,73,3
238.391851,76,73,3
238.392332,76,73,3
238.397667,76,73,3
238.398148,76,73,3
238.403483,76,73,3
238.403964,76,73,3
238.409299,76,73,3
238.40978,76,73,3
238.415115,76,73,3
238.415596,76,73,3
238.420931,76,73,3
238.421412,76,73,3
238.426747,76,73,3
238.427228,76,73,3
238.432563,76,74,2
238.433044,76,74,2
238.438379,76,74,2
238.43886,76,74,2
238.444195,76,74,2
238.444676,76,74,2
238.450011,76,74,2
238.450492,76,74,2
238.455827,76,74,2
238.456308,76,74,2
238.461643,76,74,2
238.462124,76,74,2
238.467459,76,74,2
238.46794,76,74,2
238.473275,76,74,2
238.473756,76,74,2
238.479091,76,74,2
238.479572,76,74,2
238.484907,76,74,2
238.485388,76,74,2
238.490723,76,74,2
238.491204,76,74,2
238.496539,76,74,2
238.497228,76,74,2
238.502355,76,74,2
238.50345,76,74,2
238.508171,76,74,2
238.509266,76,74,2
238.513987,76,74,2
238.515083,76,74,2
238.519803,76,74,2
238.521237,76,74,2
238.525619,76,74,2
238.527199,76,74,2
238.531435,76,74,2
238.533289,76,74,2
238.537251,76,74,2
238.539105,76,74,2
238.543067,76,74,2
238.544921,76,74,2
238.548883,76,74,2
238.550859,76,74,2
238.554699,76,74,2
238.556716,76,74,2
238.560515,76,74,2
238.562957,76,74,2
238.566331,76,74,2
238.568773,76,74,2
238.572147,76,74,2
238.574589,76,74,2
238.577963,76,74,2
238.580405,76,74,2
238.583779,76,74,2
238.586221,76,74,2
238.589595,76,74,2
238.592084,76,74,2
238.595411,76,74,2
238.598204,76,74,2
238.601227,76,74,2
238.604182,76,74,2
238.607043,76,74,2
238.610043,76,74,2
238.612859,76,74,2
238.615976,76,74,2
238.618675,76,74,2
238.622258,76,74,2
238.624491,76,74,2
238.628119,76,74,2
238.630307,76,74,2
238.634239,76,74,2
238.636123,76,74,2
238.64041,77,74,3
238.641939,77,74,3
238.646382,77,74,3
238.647755,77,74,3
238.652198,77,74,3
238.653571,77,74,3
238.658014,77,74,3
238.659387,77,74,3
238.663866,77,74,3
238.665203,77,74,3
238.670027,77,74,3
238.671019,77,74,3
238.676005,77,74,3
238.676835,77,74,3
238.681896,77,74,3
238.682651,77,74,3
238.687712,77,74,3
238.688467,77,74,3
238.693919,77,74,3
238.694283,77,74,3
238.699927,77,74,3
238.700099,77,74,3
238.705743,77,74,3
238.705915,77,74,3
238.711717,77,74,3
238.711731,77,74,3
238.717533,77,74,3
238.717547,77,74,3
238.723363,77,74,3
238.723425,77,74,3
238.729179,77,74,3
238.729403,77,74,3
238.734995,77,74,3
238.735219,77,74,3
238.740811,77,74,3
238.741035,77,74,3
238.746627,77,74,3
238.746968,77,74,3
238.752443,77,74,3
238.753179,77,74,3
238.758259,77,74,3
238.758995,77,74,3
238.764075,77,74,3
238.764882,77,74,3
238.769891,77,74,3
238.771093,77,74,3
238.775707,77,74,3
238.776909,77,74,3
238.781523,77,74,3
238.782725,77,74,3
238.787339,77,74,3
238.788541,77,74,3
238.793155,77,74,3
238.794357,77,74,3
238.798971,77,74,3
238.800366,77,74,3
238.804787,77,74,3
238.806182,77,74,3
238.810603,77,74,3
238.811998,77,74,3
238.816419,77,74,3
238.817814,77,74,3
238.822235,77,74,3
238.82363,77,74,3
238.828051,77,74,3
238.829564,77,74,3
238.833867,77,74,3
238.835426,77,74,3
238.839683,77,74,3
238.841302,77,74,3
238.845499,77,74,3
238.84728,77,74,3
238.851315,77,74,3
238.85334,77,74,3
238.857131,77,74,3
238.859216,77,74,3
238.862947,77,74,3
238.865427,77,74,3
238.868763,77,74,3
238.871243,77,74,3
238.874579,77,74,3
238.877131,77,74,3
238.880395,77,74,3
238.883225,77,74,3
238.886211,77,75,2
238.889203,77,75,2
238.892027,77,75,2
238.895045,77,75,2
238.897843,77,75,2
238.900906,77,75,2
238.903659,77,75,2
238.907117,77,75,2
238.909475,77,75,2
238.912933,77,75,2
238.915291,77,75,2
238.918749,77,75,2
238.921107,77,75,2
238.924682,77,75,2
238.926923,77,75,2
238.930807,77,75,2
238.932739,77,75,2
238.937017,77,75,2
238.938555,77,75,2
238.942833,77,75,2
238.944371,77,75,2
238.948649,77,75,2
238.950187,77,75,2
238.954507,77,75,2
238.956003,77,75,2
238.960323,77,75,2
238.961819,77,75,2
238.966211,77,75,2
238.967635,77,75,2
238.972189,77,75,2
238.973451,77,75,2
238.978005,77,75,2
238.979267,77,75,2
238.984241,77,75,2
238.985083,77,75,2
238.990057,77,75,2
238.990899,77,75,2
238.995964,77,75,2
238.996715,77,75,2
239.001784,77,75,2
239.002531,77,75,2
239.008133,77,75,2
239.008347,77,75,2
239.013995,77,75,2
239.014163,77,75,2
239.019979,77,75,2
239.020145,77,75,2
239.025795,77,75,2
239.026239,77,75,2
239.031611,77,75,2
239.032055,77,75,2
239.037427,77,75,2
239.037871,77,75,2
239.043243,77,75,2
239.043921,77,75,2
239.049059,77,75,2
239.049823,77,75,2
239.054875,77,75,2
239.055639,77,75,2
239.060691,77,75,2
239.061835,77,75,2
239.066507,77,75,2
239.067651,77,75,2
239.072323,77,75,2
239.073573,77,75,2
239.078139,77,75,2
239.079749,77,75,2
239.083955,77,75,2
239.085844,77,75,2
239.089771,77,75,2
239.091661,77,75,2
239.095587,77,75,2
239.097814,77,75,2
239.101403,77,75,2
239.103758,77,75,2
239.107219,77,75,2
239.109574,77,75,2
239.113035,77,75,2
239.11539,77,75,2
239.118851,77,75,2
239.121206,77,75,2
239.124667,77,75,2
239.127245,77,75,2
239.130483,77,75,2
239.133107,77,75,2
239.136299,77,75,2
239.139155,78,75,3
239.142115,78,75,3
239.144971,78,75,3
239.147931,78,75,3
239.151021,78,75,3
239.153747,78,75,3
239.156837,78,75,3
239.159563,78,75,3
239.162653,78,75,3
239.165379,78,75,3
239.168469,78,75,3
239.171195,78,75,3
239.174285,78,75,3
239.177011,78,75,3
239.180101,78,75,3
239.182827,78,75,3
239.186126,78,75,3
239.188643,78,75,3
239.191942,78,75,3
239.194459,78,75,3
239.197758,78,75,3
239.200275,78,75,3
239.203574,78,75,3
239.206091,78,75,3
239.20939,78,75,3
239.211907,78,75,3
239.215206,78,75,3
239.217723,78,75,3
239.221215,78,75,3
239.223539,78,75,3
239.227031,78,75,3
239.229355,78,75,3
239.232847,78,75,3
239.235171,78,75,3
239.238897,78,75,3
239.240987,78,75,3
239.244744,78,75,3
239.246803,78,75,3
239.250954,78,75,3
239.252619,78,75,3
239.257044,78,75,3
239.258435,78,75,3
239.26286,78,75,3
239.264251,78,75,3
239.268868,78,75,3
239.270067,78,75,3
239.274684,78,75,3
239.275883,78,75,3
239.280531,78,75,3
239.281699,78,75,3
239.286433,78,75,3
239.287515,78,75,3
239.292644,78,75,3
239.293331,78,75,3
239.29849,78,75,3
239.299147,78,75,3
239.304306,78,75,3
239.304963,78,75,3
239.310442,78,75,3
239.310779,78,75,3
239.316404,78,75,3
239.316595,78,75,3
239.32222,78,75,3
239.322411,78,75,3
239.328082,78,75,3
239.328227,78,75,3
239.334043,78,75,3
239.334086,78,75,3
239.339859,78,75,3
239.340064,78,75,3
239.345675,78,75,3
239.346113,78,76,2
239.351491,78,76,2
239.351929,78,76,2
239.357307,78,76,2
239.357745,78,76,2
239.363123,78,76,2
239.363561,78,76,2
239.368939,78,76,2
239.369454,78,76,2
239.374755,78,76,2
239.375821,78,76,2
239.380571,78,76,2
239.381637,78,76,2
239.386387,78,76,2
239.387559,78,76,2
239.392203,78,76,2
239.393654,78,76,2
239.398019,78,76,2
239.399946,78,76,2
239.403835,78,76,2
239.405762,78,76,2
239.409651,78,76,2
239.411801,78,76,2
239.415467,78,76,2
239.417617,78,76,2
239.421283,78,76,2
239.423737,78,76,2
239.427099,78,76,2
239.429599,78,76,2
239.432915,78,76,2
239.435415,78,76,2
239.438731,78,76,2
239.441231,78,76,2
239.444547,78,76,2
239.447629,78,76,2
239.450363,78,76,2
239.453607,78,76,2
239.456179,78,76,2
239.459423,78,76,2
239.461995,78,76,2
239.465239,78,76,2
239.467811,78,76,2
239.471172,78,76,2
239.473627,78,76,2
239.477297,78,76,2
239.479443,78,76,2
239.483158,78,76,2
239.485259,78,76,2
239.488974,78,76,2
239.491075,78,76,2
239.494978,78,76,2
239.496891,78,76,2
239.500794,78,76,2
239.502707,78,76,2
239.507005,78,76,2
239.508523,78,76,2
239.512821,78,76,2
239.514339,78,76,2
239.518679,78,76,2
239.520155,78,76,2
239.524495,78,76,2
239.525971,78,76,2
239.530615,78,76,2
239.531787,78,76,2
239.536593,78,76,2
239.537603,78,76,2
239.542409,79,76,3
239.543419,79,76,3
239.548225,79,76,3
239.549235,79,76,3
239.554042,79,76,3
239.555051,79,76,3
239.559858,79,76,3
239.560867,79,76,3
239.565674,79,76,3
239.566683,79,76,3
239.57149,79,76,3
239.572499,79,76,3
239.577306,79,76,3
239.578315,79,76,3
239.583122,79,76,3
239.584131,79,76,3
239.588938,79,76,3
239.589947,79,76,3
239.594754,79,76,3
239.595763,79,76,3
239.60057,79,76,3
239.601579,79,76,3
239.606697,79,76,3
239.607395,79,76,3
239.612513,79,76,3
239.613211,79,76,3
239.618329,79,76,3
239.619027,79,76,3
239.624221,79,76,3
239.624843,79,76,3
239.630037,79,76,3
239.630659,79,76,3
239.63593,79,76,3
239.636475,79,76,3
239.642291,79,76,3
239.642327,79,76,3
239.648107,79,76,3
239.648331,79,76,3
239.653923,79,76,3
239.654309,79,76,3
239.659739,79,76,3
239.660287,79,76,3
239.665555,79,76,3
239.666103,79,76,3
239.671371,79,76,3
239.671919,79,76,3
239.677187,79,76,3
239.677852,79,76,3
239.683003,79,76,3
239.683784,79,76,3
239.688819,79,76,3
239.689762,79,76,3
239.694635,79,76,3
239.69565,79,76,3
239.700451,79,76,3
239.701466,79,76,3
239.706267,79,76,3
239.70756,79,76,3
239.712083,79,76,3
239.713609,79,76,3
239.717899,79,76,3
239.719425,79,76,3
239.723715,79,76,3
239.725358,79,76,3
239.729531,79,76,3
239.731918,79,76,3
239.735347,79,76,3
239.737734,79,76,3
239.741163,79,76,3
239.74355,79,76,3
239.746979,79,76,3
239.749366,79,76,3
239.752795,79,76,3
239.755182,79,76,3
239.758611,79,76,3
239.760998,79,76,3
239.764427,79,76,3
239.767087,79,76,3
239.770243,79,76,3
239.772903,79,76,3
239.776059,79,76,3
239.778877,79,76,3
239.781875,79,76,3
239.784967,79,76,3
239.787691,79,76,3
239.79093,79,76,3
239.793507,79,76,3
239.796799,79,76,3
239.799323,79,76,3
239.803009,79,76,3
239.805139,79,77,2
239.808927,79,77,2
239.810955,79,77,2
239.81517,79,77,2
239.816771,79,77,2
239.820986,79,77,2
239.822587,79,77,2
239.826964,79,77,2
239.828403,79,77,2
239.832983,79,77,2
239.834219,79,77,2
239.838952,79,77,2
239.840035,79,77,2
239.844799,79,77,2
239.845851,79,77,2
239.850615,79,77,2
239.851667,79,77,2
239.856867,79,77,2
239.857483,79,77,2
239.86272,79,77,2
239.863299,79,77,2
239.868698,79,77,2
239.869115,79,77,2
239.874747,79,77,2
239.874931,79,77,2
239.880563,79,77,2
239.880747,79,77,2
239.886503,79,77,2
239.886563,79,77,2
239.892379,79,77,2
239.892511,79,77,2
239.898195,79,77,2
239.89856,79,77,2
239.904011,79,77,2
239.904525,79,77,2
239.909827,79,77,2
239.910341,79,77,2
239.915643,79,77,2
239.916157,79,77,2
239.921459,79,77,2
239.922105,79,77,2
239.927275,79,77,2
239.928338,79,77,2
239.933091,79,77,2
239.934154,79,77,2
239.938907,79,77,2
239.93997,79,77,2
239.944723,79,77,2
239.945862,79,77,2
239.950539,79,77,2
239.951678,79,77,2
239.956355,79,77,2
239.957494,79,77,2
239.962171,79,77,2
239.963525,79,77,2
239.967987,79,77,2
239.969341,79,77,2
239.973803,79,77,2
239.975157,79,77,2
239.979619,79,77,2
239.980973,79,77,2
239.985435,79,77,2
239.986789,79,77,2
239.991251,79,77,2
239.992605,79,77,2
239.997067,79,77,2
239.998421,79,77,2
240.002883,79,77,2
240.004237,79,77,2
240.008699,79,77,2
240.010053,79,77,2
240.014515,79,77,2
240.015869,79,77,2
240.020331,79,77,2
240.021685,79,77,2
240.026147,79,77,2
240.027501,79,77,2
240.031963,79,77,2
240.033356,79,77,2
240.037779,79,77,2
240.039567,80,77,3
240.043595,80,77,3
240.045435,80,77,3
240.049411,80,77,3
240.051671,80,77,3
240.055227,80,77,3
240.05772,80,77,3
240.061043,80,77,3
240.063815,80,77,3
240.066859,80,77,3
240.069631,80,77,3
240.072675,80,77,3
240.075571,80,77,3
240.078491,80,77,3
240.081387,80,77,3
240.084307,80,77,3
240.087453,80,77,3
240.090123,80,77,3
240.093269,80,77,3
240.095939,80,77,3
240.099349,80,77,3
240.101755,80,77,3
240.105165,80,77,3
240.107571,80,77,3
240.110981,80,77,3
240.113387,80,77,3
240.116797,80,77,3
240.119203,80,77,3
240.122975,80,77,3
240.125019,80,77,3
240.128791,80,77,3
240.130835,80,77,3
240.134786,80,77,3
240.136651,80,77,3
240.140708,80,77,3
240.142467,80,77,3
240.146757,80,77,3
240.148283,80,77,3
240.152573,80,77,3
240.154099,80,77,3
240.158389,80,77,3
240.159915,80,77,3
240.164258,80,77,3
240.165731,80,77,3
240.170191,80,77,3
240.171547,80,77,3
240.176194,80,77,3
240.177363,80,77,3
240.182064,80,77,3
240.183179,80,77,3
240.188344,80,77,3
240.188995,80,77,3
240.19416,80,77,3
240.194811,80,77,3
240.199976,80,77,3
240.200627,80,77,3
240.205963,80,77,3
240.206443,80,77,3
240.212243,80,77,3
240.212259,80,77,3
240.218075,80,77,3
240.218247,80,77,3
240.223891,80,77,3
240.224333,80,77,3
240.229707,80,77,3
240.230149,80,77,3
240.235523,80,77,3
240.236011,80,77,3
240.241339,80,77,3
240.241827,80,77,3
240.247155,80,77,3
240.247721,80,77,3
240.252971,80,77,3
240.253699,80,77,3
240.258787,80,77,3
240.259587,80,77,3
240.264603,80,78,2
240.265519,80,78,2
240.270419,80,78,2
240.271388,80,78,2
240.276235,80,78,2
240.277275,80,78,2
240.282051,80,78,2
240.283557,80,78,2
240.287867,80,78,2
240.289373,80,78,2
240.293683,80,78,2
240.295196,80,78,2
240.299499,80,78,2
240.301012,80,78,2
240.305315,80,78,2
240.306905,80,78,2
240.311131,80,78,2
240.312923,80,78,2
240.316947,80,78,2
240.318931,80,78,2
240.322763,80,78,2
240.324747,80,78,2
240.328579,80,78,2
240.330756,80,78,2
240.334395,80,78,2
240.33685,80,78,2
240.340211,80,78,2
240.343031,80,78,2
240.346027,80,78,2
240.348847,80,78,2
240.351843,80,78,2
240.354663,80,78,2
240.357659,80,78,2
240.360479,80,78,2
240.363475,80,78,2
240.366295,80,78,2
240.369291,80,78,2
240.372111,80,78,2
240.375107,80,78,2
240.377927,80,78,2
240.380923,80,78,2
240.383765,80,78,2
240.386739,80,78,2
240.389581,80,78,2
240.392555,80,78,2
240.395397,80,78,2
240.398371,80,78,2
240.401213,80,78,2
240.404187,80,78,2
240.407046,80,78,2
240.410003,80,78,2
240.413039,80,78,2
240.415819,80,78,2
240.418901,80,78,2
240.421635,80,78,2
240.424773,80,78,2
240.427451,80,78,2
240.430954,80,78,2
240.433267,80,78,2
240.43677,80,78,2
240.439083,80,78,2
240.442586,80,78,2
240.444899,80,78,2
240.448448,80,78,2
240.450715,80,78,2
240.454497,80,78,2
240.456531,80,78,2
240.460374,80,78,2
240.462347,80,78,2
240.466483,80,78,2
240.468163,80,78,2
240.47269,80,78,2
240.473979,80,78,2
240.478506,80,78,2
240.479795,80,78,2
240.484514,80,78,2
240.485611,80,78,2
240.49033,80,78,2
240.491427,80,78,2
240.496203,80,78,2
240.497243,80,78,2
240.502196,80,78,2
240.503059,80,78,2
240.508174,80,78,2
240.508875,80,78,2
240.51399,80,78,2
240.514691,80,78,2
240.519806,80,78,2
240.520507,80,78,2
240.526096,80,78,2
240.526323,80,78,2
240.531909,80,78,2
240.532139,80,78,2
240.537725,80,78,2
240.537955,80,78,2
240.543659,81,78,3
240.543771,81,78,3
240.549587,81,78,3
240.549637,81,78,3
240.555403,81,78,3
240.555453,81,78,3
240.561219,81,78,3
240.561269,81,78,3
240.567035,81,78,3
240.567131,81,78,3
240.572851,81,78,3
240.573383,81,78,3
240.578667,81,78,3
240.579199,81,78,3
240.584483,81,78,3
240.585162,81,78,3
240.590299,81,78,3
240.591297,81,78,3
240.596115,81,78,3
240.597113,81,78,3
240.601931,81,78,3
240.602929,81,78,3
240.607747,81,78,3
240.609328,81,78,3
240.613563,81,78,3
240.615144,81,78,3
240.619379,81,78,3
240.62096,81,78,3
240.625195,81,78,3
240.626776,81,78,3
240.631011,81,78,3
240.632654,81,78,3
240.636827,81,78,3
240.638835,81,78,3
240.642643,81,78,3
240.644651,81,78,3
240.648459,81,78,3
240.650603,81,78,3
240.654275,81,78,3
240.656749,81,78,3
240.660091,81,78,3
240.662565,81,78,3
240.665907,81,78,3
240.668381,81,78,3
240.671723,81,78,3
240.674315,81,78,3
240.677539,81,78,3
240.680131,81,78,3
240.683355,81,78,3
240.686432,81,78,3
240.689171,81,78,3
240.692248,81,78,3
240.694987,81,78,3
240.698064,81,78,3
240.700803,81,78,3
240.70388,81,78,3
240.706619,81,78,3
240.709696,81,78,3
240.712435,81,78,3
240.71559,81,78,3
240.718251,81,78,3
240.721409,81,78,3
240.724067,81,78,3
240.727324,81,78,3
240.729883,81,78,3
240.733317,81,78,3
240.735699,81,78,3
240.739482,81,79,2
240.741515,81,79,2
240.745355,81,79,2
240.747331,81,79,2
240.751419,81,79,2
240.753147,81,79,2
240.757235,81,79,2
240.758963,81,79,2
240.763051,81,79,2
240.764779,81,79,2
240.768985,81,79,2
240.770595,81,79,2
240.774801,81,79,2
240.776411,81,79,2
240.780617,81,79,2
240.782227,81,79,2
240.786433,81,79,2
240.788043,81,79,2
240.792249,81,79,2
240.793859,81,79,2
240.798065,81,79,2
240.799675,81,79,2
240.803881,81,79,2
240.805491,81,79,2
240.809697,81,79,2
240.811307,81,79,2
240.815513,81,79,2
240.817123,81,79,2
240.821329,81,79,2
240.822939,81,79,2
240.827145,81,79,2
240.828755,81,79,2
240.832961,81,79,2
240.834571,81,79,2
240.838777,81,79,2
240.840387,81,79,2
240.844593,81,79,2
240.846203,81,79,2
240.850411,81,79,2
240.852019,81,79,2
240.856265,81,79,2
240.857835,81,79,2
240.862213,81,79,2
240.863651,81,79,2
240.868029,81,79,2
240.869467,81,79,2
240.873845,81,79,2
240.875283,81,79,2
240.879661,81,79,2
240.881099,81,79,2
240.885477,81,79,2
240.886915,81,79,2
240.891293,81,79,2
240.892731,81,79,2
240.897109,81,79,2
240.898547,81,79,2
240.902925,81,79,2
240.904363,81,79,2
240.908741,81,79,2
240.910179,81,79,2
240.914557,81,79,2
240.915995,81,79,2
240.920373,81,79,2
240.921811,81,79,2
240.926189,81,79,2
240.927627,81,79,2
240.932005,81,79,2
240.933443,81,79,2
240.937821,81,79,2
240.939259,82,79,3
240.943637,82,79,3
240.945075,82,79,3
240.949453,82,79,3
240.950891,82,79,3
240.955269,82,79,3
240.956707,82,79,3
240.961085,82,79,3
240.962523,82,79,3
240.966901,82,79,3
240.968339,82,79,3
240.972717,82,79,3
240.974155,82,79,3
240.978533,82,79,3
240.979971,82,79,3
240.984349,82,79,3
240.985787,82,79,3
240.990165,82,79,3
240.991603,82,79,3
240.995981,82,79,3
240.997419,82,79,3
241.001797,82,79,3
241.003235,82,79,3
241.007613,82,79,3
241.009051,82,79,3
241.013429,82,79,3
241.014867,82,79,3
241.019245,82,79,3
241.020683,82,79,3
241.025061,82,79,3
241.026499,82,79,3
241.030877,82,79,3
241.032315,82,79,3
241.036693,82,79,3
241.038131,82,79,3
241.042509,82,79,3
241.043947,82,79,3
241.048325,82,79,3
241.049763,82,79,3
241.054141,82,79,3
241.055579,82,79,3
241.059957,82,79,3
241.061395,82,79,3
241.065773,82,79,3
241.067211,82,79,3
241.071591,82,79,3
241.073027,82,79,3
241.077407,82,79,3
241.078843,82,79,3
241.083221,82,79,3
241.084659,82,79,3
241.089037,82,79,3
241.090475,82,79,3
241.094853,82,79,3
241.096291,82,79,3
241.100669,82,79,3
241.102107,82,79,3
241.106485,82,79,3
241.107923,82,79,3
241.112301,82,79,3
241.113739,82,79,3
241.118117,82,79,3
241.119555,82,79,3
241.123933,82,79,3
241.125371,82,79,3
241.129749,82,79,3
241.131187,82,79,3
241.135565,82,79,3
241.137003,82,79,3
241.141381,82,79,3
241.142819,82,79,3
241.147197,82,79,3
241.148635,82,79,3
241.153013,82,79,3
241.154451,82,79,3
241.158829,82,79,3
241.160267,82,79,3
241.164645,82,79,3
241.166083,82,79,3
241.170461,82,79,3
241.171899,82,79,3
241.176277,82,79,3
241.177715,82,79,3
241.182093,82,79,3
241.183531,82,79,3
241.187909,82,79,3
241.189347,82,79,3
241.193725,82,79,3
241.195163,82,79,3
241.199541,82,79,3
241.200979,82,79,3
241.205357,82,79,3
241.206795,82,79,3
241.211173,82,79,3
241.212611,82,79,3
241.216989,82,79,3
241.218427,82,80,2
241.222805,82,80,2
241.224243,82,80,2
241.228621,82,80,2
241.230059,82,80,2
241.234437,82,80,2
241.235875,82,80,2
241.240253,82,80,2
241.241691,82,80,2
241.246069,82,80,2
241.247507,82,80,2
241.251885,82,80,2
241.253323,82,80,2
241.257701,82,80,2
241.259139,82,80,2
241.263517,82,80,2
241.264955,82,80,2
241.269333,82,80,2
241.270771,82,80,2
241.275149,82,80,2
241.276587,82,80,2
241.280965,82,80,2
241.282403,82,80,2
241.286781,82,80,2
241.288219,82,80,2
241.292597,82,80,2
241.294035,82,80,2
241.298413,82,80,2
241.299851,82,80,2
241.304229,82,80,2
241.305667,82,80,2
241.310045,82,80,2
241.311483,82,80,2
241.315861,82,80,2
241.317299,82,80,2
241.321677,82,80,2
241.323115,82,80,2
241.327493,82,80,2
241.328931,82,80,2
241.333309,82,80,2
241.334747,82,80,2
241.339125,82,80,2
241.340563,82,80,2
241.344941,82,80,2
241.346379,82,80,2
241.350757,82,80,2
241.352195,82,80,2
241.356573,82,80,2
241.358011,82,80,2
241.362389,82,80,2
241.363827,82,80,2
241.368205,82,80,2
241.369643,82,80,2
241.374021,82,80,2
241.375459,82,80,2
241.379837,82,80,2
241.381275,82,80,2
241.385653,82,80,2
241.387091,82,80,2
241.391469,82,80,2
241.392907,82,80,2
241.397285,82,80,2
241.398723,82,80,2
241.403101,82,80,2
241.404539,82,80,2
241.408917,82,80,2
241.410355,82,80,2
241.414733,82,80,2
241.416171,82,80,2
241.420549,82,80,2
241.421987,82,80,2
241.426365,82,80,2
241.427803,82,80,2
241.432181,82,80,2
241.433619,82,80,2
241.437997,82,80,2
241.439435,83,80,3
241.443813,83,80,3
241.445251,83,80,3
241.449629,83,80,3
241.451067,83,80,3
241.455445,83,80,3
241.456883,83,80,3
241.461261,83,80,3
241.462699,83,80,3
241.467077,83,80,3
241.468515,83,80,3
241.472893,83,80,3
241.474331,83,80,3
241.478709,83,80,3
241.480147,83,80,3
241.484525,83,80,3
241.485963,83,80,3
241.490341,83,80,3
241.491779,83,80,3
241.496157,83,80,3
241.497595,83,80,3
241.501973,83,80,3
241.503411,83,80,3
241.507789,83,80,3
241.509227,83,80,3
241.513605,83,80,3
241.515043,83,80,3
241.519421,83,80,3
241.520859,83,80,3
241.525237,83,80,3
241.526675,83,80,3
241.531053,83,80,3
241.532491,83,80,3
241.536869,83,80,3
241.538307,83,80,3
241.542685,83,80,3
241.544123,83,80,3
241.548501,83,80,3
241.549939,83,80,3
241.554317,83,80,3
241.555755,83,80,3
241.560133,83,80,3
241.561571,83,80,3
241.565949,83,80,3
241.567387,83,80,3
241.571765,83,80,3
241.573203,83,80,3
241.577581,83,80,3
241.579019,83,80,3
241.583397,83,80,3
241.584835,83,80,3
241.589213,83,80,3
241.590651,83,80,3
241.595029,83,80,3
241.596467,83,80,3
241.600845,83,80,3
241.602283,83,80,3
241.606661,83,80,3
241.608099,83,80,3
241.612477,83,80,3
241.613915,83,80,3
241.618293,83,80,3
241.619731,83,80,3
241.624109,83,80,3
241.625547,83,80,3
241.629925,83,80,3
241.631363,83,80,3
241.635741,83,80,3
241.637179,83,80,3
241.641557,83,80,3
241.642995,83,80,3
241.647373,83,80,3
241.648811,83,80,3
241.653189,83,80,3
241.654627,83,80,3
241.659005,83,80,3
241.660443,83,80,3
241.664821,83,80,3
241.666259,83,80,3
241.670637,83,80,3
241.672075,83,80,3
241.676453,83,80,3
241.677891,83,80,3
241.682269,83,80,3
241.683707,83,80,3
241.688085,83,80,3
241.689523,83,80,3
241.693901,83,80,3
241.695339,83,80,3
241.699717,83,81,2
241.701155,83,81,2
241.705533,83,81,2
241.706971,83,81,2
241.711349,83,81,2
241.712787,83,81,2
241.717165,83,81,2
241.718603,83,81,2
241.722981,83,81,2
241.724419,83,81,2
241.728797,83,81,2
241.730235,83,81,2
241.734613,83,81,2
241.736051,83,81,2
241.740429,83,81,2
241.741867,83,81,2
241.746245,83,81,2
241.747683,83,81,2
241.752061,83,81,2
241.753499,83,81,2
241.757877,83,81,2
241.759315,83,81,2
241.763693,83,81,2
241.765131,83,81,2
241.769509,83,81,2
241.770947,83,81,2
241.775325,83,81,2
241.776763,83,81,2
241.781141,83,81,2
241.782579,83,81,2
241.786957,83,81,2
241.788395,83,81,2
241.792773,83,81,2
241.794211,83,81,2
241.798589,83,81,2
241.800027,83,81,2
241.804405,83,81,2
241.805843,83,81,2
241.810221,83,81,2
241.811659,83,81,2
241.816037,83,81,2
241.817475,83,81,2
241.821853,83,81,2
241.823291,83,81,2
241.827669,83,81,2
241.829107,83,81,2
241.833485,83,81,2
241.834923,83,81,2
241.839301,83,81,2
241.840739,83,81,2
241.845117,83,81,2
241.846555,83,81,2
241.850933,83,81,2
241.852371,83,81,2
241.856749,83,81,2
241.858187,83,81,2
241.862565,83,81,2
241.864003,83,81,2
241.868381,83,81,2
241.869819,83,81,2
241.874197,83,81,2
241.875635,83,81,2
241.880013,83,81,2
241.881451,83,81,2
241.885829,83,81,2
241.887267,83,81,2
241.891645,83,81,2
241.893083,83,81,2
241.897461,83,81,2
241.898899,83,81,2
241.903277,83,81,2
241.904715,83,81,2
241.909093,83,81,2
241.910531,83,81,2
241.914909,83,81,2
241.916347,83,81,2
241.920725,83,81,2
241.922163,83,81,2
241.926541,83,81,2
241.927979,83,81,2
241.932357,83,81,2
241.933795,83,81,2
241.938173,84,81,3
241.939611,84,81,3
241.943989,84,81,3
241.945427,84,81,3
241.949805,84,81,3
241.951243,84,81,3
241.955621,84,81,3
241.957059,84,81,3
241.961437,84,81,3
241.962875,84,81,3
241.967253,84,81,3
241.968691,84,81,3
241.973069,84,81,3
241.974507,84,81,3
241.978885,84,81,3
241.980323,84,81,3
241.984701,84,81,3
241.986139,84,81,3
241.990517,84,81,3
241.991955,84,81,3
241.996333,84,81,3
241.997771,84,81,3
242.002149,84,81,3
242.003587,84,81,3
242.007965,84,81,3
242.009403,84,81,3
242.013781,84,81,3
242.015219,84,81,3
242.019597,84,81,3
242.021035,84,81,3
242.025413,84,81,3
242.026851,84,81,3
242.031229,84,81,3
242.032667,84,81,3
242.037045,84,81,3
242.038483,84,81,3
242.042861,84,81,3
242.044299,84,81,3
242.048677,84,81,3
242.050115,84,81,3
242.054493,84,81,3
242.055931,84,81,3
242.060309,84,81,3
242.061747,84,81,3
242.066125,84,81,3
242.067563,84,81,3
242.071941,84,81,3
242.073379,84,81,3
242.077757,84,81,3
242.079195,84,81,3
242.083573,84,81,3
242.085011,84,81,3
242.089389,84,81,3
242.090827,84,81,3
242.095205,84,81,3
242.096643,84,81,3
242.101021,84,81,3
242.102459,84,81,3
242.106837,84,81,3
242.108275,84,81,3
242.112653,84,81,3
242.114091,84,81,3
242.118469,84,81,3
242.119907,84,81,3
242.124285,84,81,3
242.125723,84,81,3
242.130101,84,81,3
242.131539,84,81,3
242.135917,84,81,3
242.137355,84,81,3
242.141733,84,81,3
242.143171,84,81,3
242.147549,84,81,3
242.148987,84,81,3
242.153365,84,81,3
242.154803,84,81,3
242.159181,84,81,3
242.160619,84,81,3
242.164997,84,81,3
242.166435,84,81,3
242.170813,84,81,3
242.172251,84,81,3
242.176629,84,81,3
242.178067,84,82,2
242.182445,84,82,2
242.183883,84,82,2
242.188261,84,82,2
242.189699,84,82,2
242.194077,84,82,2
242.195515,84,82,2
242.199893,84,82,2
242.201331,84,82,2
242.205709,84,82,2
242.207147,84,82,2
242.211525,84,82,2
242.212963,84,82,2
242.217341,84,82,2
242.218779,84,82,2
242.223157,84,82,2
242.224595,84,82,2
242.228973,84,82,2
242.230411,84,82,2
242.234789,84,82,2
242.236227,84,82,2
242.240605,84,82,2
242.242043,84,82,2
242.246421,84,82,2
242.247859,84,82,2
242.252237,84,82,2
242.253675,84,82,2
242.258053,84,82,2
242.259491,84,82,2
242.263869,84,82,2
242.265307,84,82,2
242.269685,84,82,2
242.271123,84,82,2
242.275501,84,82,2
242.276939,84,82,2
242.281317,84,82,2
242.282755,84,82,2
242.287133,84,82,2
242.288571,84,82,2
242.292949,84,82,2
242.294387,84,82,2
242.298765,84,82,2
242.300203,84,82,2
242.304581,84,82,2
242.306019,84,82,2
242.310397,84,82,2
242.311835,84,82,2
242.316213,84,82,2
242.317651,84,82,2
242.322029,84,82,2
242.323467,84,82,2
242.327845,84,82,2
242.329283,84,82,2
242.333661,84,82,2
242.335099,84,82,2
242.339477,84,82,2
242.340915,84,82,2
242.345293,84,82,2
242.346731,84,82,2
242.351109,84,82,2
242.352547,84,82,2
242.356925,84,82,2
242.358363,84,82,2
242.362741,84,82,2
242.364179,84,82,2
242.368557,84,82,2
242.369995,84,82,2
242.374373,84,82,2
242.375811,84,82,2
242.380189,84,82,2
242.381627,84,82,2
242.386005,84,82,2
242.387443,84,82,2
242.391821,84,82,2
242.393259,84,82,2
242.397637,84,82,2
242.399075,84,82,2
242.403453,84,82,2
242.404891,84,82,2
242.409269,84,82,2
242.410707,84,82,2
242.415085,84,82,2
242.416523,84,82,2
242.420901,84,82,2
242.422339,84,82,2
242.426717,84,82,2
242.428155,84,82,2
242.432533,84,82,2
242.433971,84,82,2
242.438349,85,82,3
242.439787,85,82,3
242.444165,85,82,3
242.445603,85,82,3
242.449981,85,82,3
242.451419,85,82,3
242.455797,85,82,3
242.457235,85,82,3
242.461613,85,82,3
242.463051,85,82,3
242.467429,85,82,3
242.468867,85,82,3
242.473245,85,82,3
242.474683,85,82,3
242.479061,85,82,3
242.480499,85,82,3
242.484877,85,82,3
242.486315,85,82,3
242.490693,85,82,3
242.492131,85,82,3
242.496509,85,82,3
242.497947,85,82,3
242.502325,85,82,3
242.503763,85,82,3
242.508141,85,82,3
242.509579,85,82,3
242.513958,85,82,3
242.515395,85,82,3
242.519773,85,82,3
242.521211,85,82,3
242.525589,85,82,3
242.527027,85,82,3
242.531405,85,82,3
242.532843,85,82,3
242.537221,85,82,3
242.538659,85,82,3
242.543037,85,82,3
242.544475,85,82,3
242.548853,85,82,3
242.550291,85,82,3
242.554669,85,82,3
242.556107,85,82,3
242.560485,85,82,3
242.561923,85,82,3
242.566301,85,82,3
242.567739,85,82,3
242.572117,85,82,3
242.573555,85,82,3
242.577933,85,82,3
242.579371,85,82,3
242.583749,85,82,3
242.585187,85,82,3
242.589565,85,82,3
242.591003,85,82,3
242.595381,85,82,3
242.596819,85,82,3
242.601197,85,82,3
242.602635,85,82,3
242.607013,85,82,3
242.608451,85,82,3
242.612829,85,82,3
242.614267,85,82,3
242.618645,85,82,3
242.620083,85,82,3
242.624461,85,82,3
242.625899,85,82,3
242.630277,85,82,3
242.631715,85,82,3
242.636093,85,82,3
242.637531,85,82,3
242.641909,85,82,3
242.643347,85,82,3
242.647725,85,82,3
242.649163,85,82,3
242.653541,85,82,3
242.654979,85,82,3
242.659357,85,82,3
242.660795,85,83,2
242.665173,85,83,2
242.666611,85,83,2
242.670989,85,83,2
242.672427,85,83,2
242.676805,85,83,2
242.678243,85,83,2
242.682621,85,83,2
242.684059,85,83,2
242.688437,85,83,2
242.689875,85,83,2
242.694253,85,83,2
242.695691,85,83,2
242.700069,85,83,2
242.701507,85,83,2
242.705885,85,83,2
242.707323,85,83,2
242.711701,85,83,2
242.713139,85,83,2
242.717517,85,83,2
242.718955,85,83,2
242.723333,85,83,2
242.724771,85,83,2
242.729149,85,83,2
242.730587,85,83,2
242.734965,85,83,2
242.736403,85,83,2
242.740781,85,83,2
242.742219,85,83,2
242.746597,85,83,2
242.748035,85,83,2
242.752413,85,83,2
242.753851,85,83,2
242.758229,85,83,2
242.759667,85,83,2
242.764045,85,83,2
242.765483,85,83,2
242.769861,85,83,2
242.771299,85,83,2
242.775677,85,83,2
242.777115,85,83,2
242.781493,85,83,2
242.782931,85,83,2
242.787309,85,83,2
242.788747,85,83,2
242.793125,85,83,2
242.794563,85,83,2
242.798941,85,83,2
242.800379,85,83,2
242.804757,85,83,2
242.806195,85,83,2
242.810573,85,83,2
242.812011,85,83,2
242.816389,85,83,2
242.817827,85,83,2
242.822205,85,83,2
242.823643,85,83,2
242.828021,85,83,2
242.829459,85,83,2
242.833837,85,83,2
242.835275,85,83,2
242.839653,85,83,2
242.841091,85,83,2
242.845469,85,83,2
242.846907,85,83,2
242.851285,85,83,2
242.852723,85,83,2
242.857101,85,83,2
242.858539,85,83,2
242.862917,85,83,2
242.864355,85,83,2
242.868733,85,83,2
242.870171,85,83,2
242.874549,85,83,2
242.875987,85,83,2
242.880365,85,83,2
242.881803,85,83,2
242.886181,85,83,2
242.887619,85,83,2
242.891997,85,83,2
242.893435,85,83,2
242.897813,85,83,2
242.899251,85,83,2
242.903629,85,83,2
242.905067,85,83,2
242.909445,85,83,2
242.910883,85,83,2
242.915261,85,83,2
242.916699,85,83,2
242.921077,85,83,2
242.922515,85,83,2
242.926893,85,83,2
242.928331,85,83,2
242.932709,85,83,2
242.934147,85,83,2
242.938525,86,83,3
242.939963,86,83,3
242.944341,86,83,3
242.945779,86,83,3
242.950157,86,83,3
242.951595,86,83,3
242.955973,86,83,3
242.957411,86,83,3
242.961789,86,83,3
242.963227,86,83,3
242.967605,86,83,3
242.969043,86,83,3
242.973421,86,83,3
242.974859,86,83,3
242.979237,86,83,3
242.980675,86,83,3
242.985053,86,83,3
242.986491,86,83,3
242.990869,86,83,3
242.992307,86,83,3
242.996685,86,83,3
242.998123,86,83,3
243.002501,86,83,3
243.003939,86,83,3
243.008317,86,83,3
243.009755,86,83,3
243.014133,86,83,3
243.015571,86,83,3
243.019949,86,83,3
243.021387,86,83,3
243.025765,86,83,3
243.027203,86,83,3
243.031581,86,83,3
243.033019,86,83,3
243.037397,86,83,3
243.038835,86,83,3
243.043213,86,83,3
243.044651,86,83,3
243.049029,86,83,3
243.050467,86,83,3
243.054845,86,83,3
243.056283,86,83,3
243.060661,86,83,3
243.062099,86,83,3
243.066477,86,83,3
243.067915,86,83,3
243.072293,86,83,3
243.073731,86,83,3
243.078109,86,83,3
243.079547,86,83,3
243.083925,86,83,3
243.085363,86,83,3
243.089741,86,83,3
243.091179,86,83,3
243.095559,86,83,3
243.096995,86,83,3
243.101373,86,83,3
243.102811,86,83,3
243.107189,86,83,3
243.108627,86,83,3
243.113005,86,83,3
243.114443,86,83,3
243.118821,86,83,3
243.120259,86,83,3
243.124637,86,83,3
243.126075,86,83,3
243.130453,86,83,3
243.131891,86,83,3
243.136269,86,83,3
243.137707,86,83,3
243.142085,86,83,3
243.143523,86,83,3
243.147901,86,83,3
243.149339,86,83,3
243.153717,86,83,3
243.155155,86,83,3
243.159533,86,83,3
243.160971,86,83,3
243.165349,86,83,3
243.166787,86,83,3
243.171165,86,84,2
243.172603,86,84,2
243.176981,86,84,2
243.178419,86,84,2
243.182797,86,84,2
243.184235,86,84,2
243.188613,86,84,2
243.190051,86,84,2
243.194429,86,84,2
243.195867,86,84,2
243.200245,86,84,2
243.201683,86,84,2
243.206061,86,84,2
243.207499,86,84,2
243.211877,86,84,2
243.213315,86,84,2
243.217693,86,84,2
243.219131,86,84,2
243.223509,86,84,2
243.224947,86,84,2
243.229325,86,84,2
243.230763,86,84,2
243.235141,86,84,2
243.236579,86,84,2
243.240957,86,84,2
243.242395,86,84,2
243.246773,86,84,2
243.248211,86,84,2
243.252589,86,84,2
243.254027,86,84,2
243.258405,86,84,2
243.259843,86,84,2
243.264223,86,84,2
243.265659,86,84,2
243.270039,86,84,2
243.271475,86,84,2
243.275855,86,84,2
243.277291,86,84,2
243.281669,86,84,2
243.283107,86,84,2
243.287485,86,84,2
243.288923,86,84,2
243.293301,86,84,2
243.294739,86,84,2
243.299117,86,84,2
243.300555,86,84,2
243.304933,86,84,2
243.306371,86,84,2
243.310749,86,84,2
243.312187,86,84,2
243.316565,86,84,2
243.318003,86,84,2
243.322381,86,84,2
243.323819,86,84,2
243.328197,86,84,2
243.329635,86,84,2
243.334013,86,84,2
243.335451,86,84,2
243.339829,86,84,2
243.341267,86,84,2
243.345645,86,84,2
243.347083,86,84,2
243.351461,86,84,2
243.352899,86,84,2
243.357277,86,84,2
243.358715,86,84,2
243.363093,86,84,2
243.364531,86,84,2
243.368909,86,84,2
243.370347,86,84,2
243.374725,86,84,2
243.376163,86,84,2
243.380541,86,84,2
243.381979,86,84,2
243.386357,86,84,2
243.387795,86,84,2
243.392173,86,84,2
243.393611,86,84,2
243.397989,86,84,2
243.399427,86,84,2
243.403805,86,84,2
243.405243,86,84,2
243.409621,86,84,2
243.411059,86,84,2
243.415437,86,84,2
243.416875,86,84,2
243.421253,86,84,2
243.422691,86,84,2
243.427069,86,84,2
243.428507,86,84,2
243.432885,86,84,2
243.434323,86,84,2
243.438701,87,84,3
243.440139,87,84,3
243.444517,87,84,3
243.445955,87,84,3
243.450333,87,84,3
243.451771,87,84,3
243.456149,87,84,3
243.457587,87,84,3
243.461965,87,84,3
243.463403,87,84,3
243.467781,87,84,3
243.469219,87,84,3
243.473597,87,84,3
243.475035,87,84,3
243.479413,87,84,3
243.480851,87,84,3
243.485229,87,84,3
243.486667,87,84,3
243.491045,87,84,3
243.492483,87,84,3
243.496861,87,84,3
243.498299,87,84,3
243.502677,87,84,3
243.504115,87,84,3
243.508493,87,84,3
243.509931,87,84,3
243.514309,87,84,3
243.515747,87,84,3
243.520125,87,84,3
243.521563,87,84,3
243.525941,87,84,3
243.527379,87,84,3
243.531757,87,84,3
243.533195,87,84,3
243.537573,87,84,3
243.539011,87,84,3
243.543389,87,84,3
243.544827,87,84,3
243.549205,87,84,3
243.550643,87,84,3
243.555021,87,84,3
243.556459,87,84,3
243.560837,87,84,3
243.562275,87,84,3
243.566653,87,84,3
243.568091,87,84,3
243.572469,87,84,3
243.573907,87,84,3
243.578285,87,84,3
243.579723,87,84,3
243.584101,87,84,3
243.585539,87,84,3
243.589917,87,84,3
243.591355,87,84,3
243.595733,87,84,3
243.597171,87,84,3
243.601549,87,84,3
243.602987,87,84,3
243.607365,87,84,3
243.608803,87,84,3
243.613181,87,84,3
243.614619,87,84,3
243.618997,87,84,3
243.620435,87,84,3
243.624813,87,84,3
243.626251,87,84,3
243.630629,87,84,3
243.632067,87,84,3
243.636445,87,84,3
243.637883,87,84,3
243.642261,87,84,3
243.643699,87,84,3
243.648077,87,84,3
243.649515,87,84,3
243.653893,87,84,3
243.655331,87,84,3
243.659709,87,84,3
243.661147,87,84,3
243.665525,87,84,3
243.666963,87,84,3
243.671341,87,84,3
243.672779,87,84,3
243.677157,87,85,2
243.678595,87,85,2
243.682973,87,85,2
243.684411,87,85,2
243.688789,87,85,2
243.690227,87,85,2
243.694605,87,85,2
243.696043,87,85,2
243.700421,87,85,2
243.701859,87,85,2
243.706237,87,85,2
243.707675,87,85,2
243.712053,87,85,2
243.713491,87,85,2
243.717869,87,85,2
243.719307,87,85,2
243.723685,87,85,2
243.725123,87,85,2
243.729501,87,85,2
243.730939,87,85,2
243.735317,87,85,2
243.736755,87,85,2
243.741133,87,85,2
243.742571,87,85,2
243.746949,87,85,2
243.748387,87,85,2
243.752765,87,85,2
243.754203,87,85,2
243.758581,87,85,2
243.760019,87,85,2
243.764397,87,85,2
243.765835,87,85,2
243.770213,87,85,2
243.771651,87,85,2
243.776029,87,85,2
243.777467,87,85,2
243.781845,87,85,2
243.783283,87,85,2
243.787661,87,85,2
243.789099,87,85,2
243.793477,87,85,2
243.794915,87,85,2
243.799293,87,85,2
243.800731,87,85,2
243.805109,87,85,2
243.806547,87,85,2
243.810925,87,85,2
243.812363,87,85,2
243.816741,87,85,2
243.818179,87,85,2
243.822557,87,85,2
243.823995,87,85,2
243.828373,87,85,2
243.829811,87,85,2
243.834189,87,85,2
243.835627,87,85,2
243.840005,87,85,2
243.841443,87,85,2
243.845821,87,85,2
243.847259,87,85,2
243.851637,87,85,2
243.853075,87,85,2
243.857453,87,85,2
243.858891,87,85,2
243.863269,87,85,2
243.864707,87,85,2
243.869085,87,85,2
243.870523,87,85,2
243.874901,87,85,2
243.876339,87,85,2
243.880717,87,85,2
243.882155,87,85,2
243.886533,87,85,2
243.887971,87,85,2
243.892349,87,85,2
243.893787,87,85,2
243.898165,87,85,2
243.899603,87,85,2
243.903981,87,85,2
243.905419,87,85,2
243.909797,87,85,2
243.911235,87,85,2
243.915613,87,85,2
243.917051,87,85,2
243.921429,87,85,2
243.922867,87,85,2
243.927245,87,85,2
243.928683,87,85,2
243.933061,87,85,2
243.934499,87,85,2
243.938877,88,85,3
243.940315,88,85,3
243.944693,88,85,3
243.946131,88,85,3
243.950509,88,85,3
243.951947,88,85,3
243.956325,88,85,3
243.957763,88,85,3
243.962141,88,85,3
243.963579,88,85,3
243.967957,88,85,3
243.969395,88,85,3
243.973773,88,85,3
243.975211,88,85,3
243.979589,88,85,3
243.981027,88,85,3
243.985405,88,85,3
243.986843,88,85,3
243.991221,88,85,3
243.992659,88,85,3
243.997037,88,85,3
243.998475,88,85,3
244.002853,88,85,3
244.004291,88,85,3
244.008669,88,85,3
244.010107,88,85,3
244.014485,88,85,3
244.015923,88,85,3
244.020301,88,85,3
244.021739,88,85,3
244.026117,88,85,3
244.027555,88,85,3
244.031933,88,85,3
244.033371,88,85,3
244.037749,88,85,3
244.039187,88,85,3
244.043565,88,85,3
244.045003,88,85,3
244.049381,88,85,3
244.050819,88,85,3
244.055197,88,85,3
244.056635,88,85,3
244.061013,88,85,3
244.062451,88,85,3
244.066829,88,85,3
244.068267,88,85,3
244.072645,88,85,3
244.074083,88,85,3
244.078461,88,85,3
244.079899,88,85,3
244.084277,88,85,3
244.085715,88,85,3
244.090093,88,85,3
244.091531,88,85,3
244.095909,88,85,3
244.097347,88,85,3
244.101725,88,85,3
244.103163,88,85,3
244.107543,88,85,3
244.108979,88,85,3
244.113357,88,85,3
244.114795,88,85,3
244.119173,88,85,3
244.120611,88,85,3
244.124989,88,85,3
244.126427,88,85,3
244.130805,88,85,3
244.132243,88,85,3
244.136621,88,85,3
244.138059,88,85,3
244.142437,88,85,3
244.143875,88,85,3
244.148253,88,85,3
244.149691,88,85,3
244.154069,88,85,3
244.155507,88,85,3
244.159885,88,85,3
244.161323,88,85,3
244.165701,88,85,3
244.167139,88,85,3
244.171517,88,85,3
244.172955,88,85,3
244.177333,88,85,3
244.178771,88,85,3
244.183149,88,86,2
244.184587,88,86,2
244.188965,88,86,2
244.190403,88,86,2
244.194781,88,86,2
244.196219,88,86,2
244.200597,88,86,2
244.202035,88,86,2
244.206413,88,86,2
244.207851,88,86,2
244.212229,88,86,2
244.213667,88,86,2
244.218045,88,86,2
244.219483,88,86,2
244.223861,88,86,2
244.225299,88,86,2
244.229677,88,86,2
244.231115,88,86,2
244.235493,88,86,2
244.236931,88,86,2
244.241309,88,86,2
244.242747,88,86,2
244.247125,88,86,2
244.248563,88,86,2
244.252941,88,86,2
244.254379,88,86,2
244.258757,88,86,2
244.260195,88,86,2
244.264573,88,86,2
244.266011,88,86,2
244.270389,88,86,2
244.271827,88,86,2
244.276205,88,86,2
244.277643,88,86,2
244.282021,88,86,2
244.283459,88,86,2
244.287838,88,86,2
244.289275,88,86,2
244.293653,88,86,2
244.295091,88,86,2
244.299469,88,86,2
244.300907,88,86,2
244.305285,88,86,2
244.306723,88,86,2
244.311101,88,86,2
244.312539,88,86,2
244.316917,88,86,2
244.318355,88,86,2
244.322733,88,86,2
244.324171,88,86,2
244.328549,88,86,2
244.329987,88,86,2
244.334365,88,86,2
244.335803,88,86,2
244.340181,88,86,2
244.341619,88,86,2
244.345997,88,86,2
244.347435,88,86,2
244.351813,88,86,2
244.353251,88,86,2
244.357629,88,86,2
244.359067,88,86,2
244.363445,88,86,2
244.364883,88,86,2
244.369261,88,86,2
244.370699,88,86,2
244.375077,88,86,2
244.376515,88,86,2
244.380893,88,86,2
244.382331,88,86,2
244.386709,88,86,2
244.388147,88,86,2
244.392525,88,86,2
244.393963,88,86,2
244.398341,88,86,2
244.399779,88,86,2
244.404157,88,86,2
244.405595,88,86,2
244.409973,88,86,2
244.411411,88,86,2
244.415789,88,86,2
244.417227,88,86,2
244.421605,88,86,2
244.423043,88,86,2
244.427421,88,86,2
244.428859,88,86,2
244.433237,88,86,2
244.434675,88,86,2
244.439053,89,86,3
244.440491,89,86,3
244.444869,89,86,3
244.446307,89,86,3
244.450685,89,86,3
244.452123,89,86,3
244.456501,89,86,3
244.457939,89,86,3
244.462317,89,86,3
244.463755,89,86,3
244.468133,89,86,3
244.469571,89,86,3
244.473949,89,86,3
244.475387,89,86,3
244.479765,89,86,3
244.481203,89,86,3
244.485581,89,86,3
244.487019,89,86,3
244.4914,89,86,3
244.492835,89,86,3
244.497216,89,86,3
244.498651,89,86,3
244.503029,89,86,3
244.504467,89,86,3
244.508845,89,86,3
244.510283,89,86,3
244.514661,89,86,3
244.516099,89,86,3
244.520477,89,86,3
244.521915,89,86,3
244.526293,89,86,3
244.527731,89,86,3
244.532109,89,86,3
244.533547,89,86,3
244.537925,89,86,3
244.539363,89,86,3
244.543741,89,86,3
244.545179,89,86,3
244.549557,89,86,3
244.550995,89,86,3
244.555373,89,86,3
244.556811,89,86,3
244.561189,89,86,3
244.562627,89,86,3
244.567005,89,86,3
244.568443,89,86,3
244.572821,89,86,3
244.574259,89,86,3
244.578637,89,86,3
244.580075,89,86,3
244.584453,89,86,3
244.585891,89,86,3
244.590269,89,86,3
244.591707,89,86,3
244.596085,89,86,3
244.597523,89,86,3
244.601901,89,86,3
244.603339,89,86,3
244.607717,89,86,3
244.609155,89,86,3
244.613535,89,86,3
244.614971,89,86,3
244.619349,89,86,3
244.620787,89,86,3
244.625165,89,86,3
244.626603,89,86,3
244.630981,89,86,3
244.632419,89,86,3
244.636797,89,86,3
244.638235,89,86,3
244.642613,89,86,3
244.644051,89,86,3
244.648429,89,86,3
244.649867,89,86,3
244.654245,89,86,3
244.655683,89,86,3
244.660061,89,86,3
244.661499,89,86,3
244.665877,89,86,3
244.667315,89,86,3
244.671693,89,86,3
244.673131,89,86,3
244.677509,89,86,3
244.678947,89,86,3
244.683325,89,86,3
244.684763,89,86,3
244.689141,89,87,2
244.690579,89,87,2
244.694957,89,87,2
244.696395,89,87,2
244.700773,89,87,2
244.702211,89,87,2
244.706589,89,87,2
244.708027,89,87,2
244.712405,89,87,2
244.713843,89,87,2
244.718221,89,87,2
244.719659,89,87,2
244.724037,89,87,2
244.725475,89,87,2
244.729853,89,87,2
244.731291,89,87,2
244.735669,89,87,2
244.737107,89,87,2
244.741485,89,87,2
244.742923,89,87,2
244.747301,89,87,2
244.748739,89,87,2
244.753117,89,87,2
244.754555,89,87,2
244.758933,89,87,2
244.760371,89,87,2
244.764749,89,87,2
244.766187,89,87,2
244.770565,89,87,2
244.772003,89,87,2
244.776381,89,87,2
244.777819,89,87,2
244.782197,89,87,2
244.783635,89,87,2
244.788013,89,87,2
244.789451,89,87,2
244.793829,89,87,2
244.795267,89,87,2
244.799645,89,87,2
244.801083,89,87,2
244.805461,89,87,2
244.806899,89,87,2
244.811281,89,87,2
244.812715,89,87,2
244.817093,89,87,2
244.818531,89,87,2
244.822909,89,87,2
244.824347,89,87,2
244.828725,89,87,2
244.830163,89,87,2
244.834541,89,87,2
244.835979,89,87,2
244.840357,89,87,2
244.841795,89,87,2
244.846173,89,87,2
244.847611,89,87,2
244.851989,89,87,2
244.853427,89,87,2
244.857805,89,87,2
244.859243,89,87,2
244.863621,89,87,2
244.865059,89,87,2
244.869437,89,87,2
244.870875,89,87,2
244.875253,89,87,2
244.876691,89,87,2
244.881069,89,87,2
244.882507,89,87,2
244.886885,89,87,2
244.888323,89,87,2
244.892701,89,87,2
244.894139,89,87,2
244.898517,89,87,2
244.899955,89,87,2
244.904333,89,87,2
244.905771,89,87,2
244.910149,89,87,2
244.911587,89,87,2
244.915965,89,87,2
244.917403,89,87,2
244.921781,89,87,2
244.923219,89,87,2
244.927597,89,87,2
244.929035,89,87,2
244.933413,89,87,2
244.934851,89,87,2
244.939229,90,87,3
244.940667,90,87,3
244.945045,90,87,3
244.946483,90,87,3
244.950861,90,87,3
244.952299,90,87,3
244.956677,90,87,3
244.958115,90,87,3
244.962493,90,87,3
244.963931,90,87,3
244.968309,90,87,3
244.969747,90,87,3
244.974125,90,87,3
244.975563,90,87,3
244.979941,90,87,3
244.981379,90,87,3
244.985757,90,87,3
244.987195,90,87,3
244.991573,90,87,3
244.993011,90,87,3
244.997389,90,87,3
244.998827,90,87,3
245.003205,90,87,3
245.004643,90,87,3
245.009021,90,87,3
245.010459,90,87,3
245.014837,90,87,3
245.016275,90,87,3
245.020653,90,87,3
245.022091,90,87,3
245.026469,90,87,3
245.027907,90,87,3
245.032285,90,87,3
245.033723,90,87,3
245.038101,90,87,3
245.039539,90,87,3
245.043917,90,87,3
245.045355,90,87,3
245.049733,90,87,3
245.051171,90,87,3
245.055549,90,87,3
245.056987,90,87,3
245.061365,90,87,3
245.062803,90,87,3
245.067181,90,87,3
245.068619,90,87,3
245.072997,90,87,3
245.074435,90,87,3
245.078813,90,87,3
245.080251,90,87,3
245.084629,90,87,3
245.086067,90,87,3
245.090445,90,87,3
245.091883,90,87,3
245.096261,90,87,3
245.097699,90,87,3
245.102077,90,87,3
245.103515,90,87,3
245.107893,90,87,3
245.109331,90,87,3
245.113709,90,87,3
245.115147,90,87,3
245.119525,90,87,3
245.120963,90,87,3
245.125341,90,87,3
245.126779,90,87,3
245.131157,90,87,3
245.132595,90,87,3
245.136973,90,87,3
245.138411,90,87,3
245.142789,90,87,3
245.144227,90,87,3
245.148609,90,87,3
245.150043,90,87,3
245.154421,90,87,3
245.155859,90,87,3
245.160237,90,87,3
245.161675,90,87,3
245.166053,90,87,3
245.167491,90,87,3
245.171869,90,87,3
245.173307,90,87,3
245.177685,90,87,3
245.179123,90,87,3
245.183501,90,87,3
245.184939,90,87,3
245.189317,90,87,3
245.190755,90,87,3
245.195133,90,88,2
245.196571,90,88,2
245.200949,90,88,2
245.202387,90,88,2
245.206765,90,88,2
245.208203,90,88,2
245.212581,90,88,2
245.214019,90,88,2
245.218397,90,88,2
245.219835,90,88,2
245.224213,90,88,2
245.225651,90,88,2
245.230029,90,88,2
245.231467,90,88,2
245.235845,90,88,2
245.237283,90,88,2
245.241661,90,88,2
245.243099,90,88,2
245.247477,90,88,2
245.248915,90,88,2
245.253293,90,88,2
245.254731,90,88,2
245.259109,90,88,2
245.260547,90,88,2
245.264925,90,88,2
245.266363,90,88,2
245.270741,90,88,2
245.272179,90,88,2
245.276557,90,88,2
245.277995,90,88,2
245.282373,90,88,2
245.283811,90,88,2
245.288189,90,88,2
245.289627,90,88,2
245.294005,90,88,2
245.295443,90,88,2
245.299821,90,88,2
245.301259,90,88,2
245.305637,90,88,2
245.307075,90,88,2
245.311453,90,88,2
245.312891,90,88,2
245.317269,90,88,2
245.318707,90,88,2
245.323085,90,88,2
245.324523,90,88,2
245.328901,90,88,2
245.330339,90,88,2
245.334717,90,88,2
245.336155,90,88,2
245.340533,90,88,2
245.341971,90,88,2
245.346349,90,88,2
245.347787,90,88,2
245.352165,90,88,2
245.353603,90,88,2
245.357981,90,88,2
245.359419,90,88,2
245.363797,90,88,2
245.365235,90,88,2
245.369613,90,88,2
245.371051,90,88,2
245.375429,90,88,2
245.376867,90,88,2
245.381247,90,88,2
245.382683,90,88,2
245.387063,90,88,2
245.388499,90,88,2
245.392879,90,88,2
245.394315,90,88,2
245.398693,90,88,2
245.400131,90,88,2
245.404509,90,88,2
245.405947,90,88,2
245.410325,90,88,2
245.411763,90,88,2
245.416141,90,88,2
245.417579,90,88,2
245.421957,90,88,2
245.423395,90,88,2
245.427773,90,88,2
245.429211,90,88,2
245.433589,90,88,2
245.435027,90,88,2
245.439405,91,88,3
245.440843,91,88,3
245.445221,91,88,3
245.446659,91,88,3
245.451037,91,88,3
245.452475,91,88,3
245.456853,91,88,3
245.458291,91,88,3
245.462669,91,88,3
245.464107,91,88,3
245.468485,91,88,3
245.469923,91,88,3
245.474301,91,88,3
245.475739,91,88,3
245.480117,91,88,3
245.481555,91,88,3
245.485933,91,88,3
245.487371,91,88,3
245.491749,91,88,3
245.493187,91,88,3
245.497565,91,88,3
245.499003,91,88,3
245.503381,91,88,3
245.504819,91,88,3
245.509197,91,88,3
245.510635,91,88,3
245.515013,91,88,3
245.516451,91,88,3
245.520829,91,88,3
245.522267,91,88,3
245.526645,91,88,3
245.528083,91,88,3
245.532461,91,88,3
245.533899,91,88,3
245.538277,91,88,3
245.539715,91,88,3
245.544093,91,88,3
245.545531,91,88,3
245.549909,91,88,3
245.551347,91,88,3
245.555725,91,88,3
245.557163,91,88,3
245.561541,91,88,3
245.562979,91,88,3
245.567357,91,88,3
245.568795,91,88,3
245.573173,91,88,3
245.574611,91,88,3
245.578989,91,88,3
245.580427,91,88,3
245.584805,91,88,3
245.586243,91,88,3
245.590622,91,88,3
245.592059,91,88,3
245.596437,91,88,3
245.597875,91,88,3
245.602253,91,88,3
245.603691,91,88,3
245.608069,91,88,3
245.609507,91,88,3
245.613885,91,88,3
245.615323,91,88,3
245.619701,91,88,3
245.621139,91,88,3
245.625517,91,88,3
245.626955,91,88,3
245.631333,91,88,3
245.632771,91,88,3
245.637149,91,88,3
245.638587,91,88,3
245.642965,91,88,3
245.644403,91,88,3
245.648781,91,88,3
245.650219,91,88,3
245.654597,91,88,3
245.656035,91,88,3
245.660413,91,88,3
245.661851,91,88,3
245.666229,91,88,3
245.667667,91,88,3
245.672045,91,88,3
245.673483,91,88,3
245.677861,91,88,3
245.679299,91,88,3
245.683677,91,88,3
245.685115,91,88,3
245.689493,91,88,3
245.690931,91,88,3
245.695309,91,88,3
245.696747,91,88,3
245.701125,91,88,3
245.702563,91,88,3
245.706941,91,88,3
245.708379,91,88,3
245.712757,91,88,3
245.714195,91,88,3
245.718573,91,88,3
245.720011,91,88,3
245.724389,91,88,3
245.725827,91,88,3
245.730205,91,89,2
245.731643,91,89,2
245.736021,91,89,2
245.737459,91,89,2
245.741837,91,89,2
245.743275,91,89,2
245.747653,91,89,2
245.749091,91,89,2
245.753469,91,89,2
245.754907,91,89,2
245.759285,91,89,2
245.760723,91,89,2
245.765101,91,89,2
245.766539,91,89,2
245.770917,91,89,2
245.772355,91,89,2
245.776733,91,89,2
245.778171,91,89,2
245.782549,91,89,2
245.783987,91,89,2
245.788365,91,89,2
245.789803,91,89,2
245.794181,91,89,2
245.795619,91,89,2
245.799997,91,89,2
245.801435,91,89,2
245.805813,91,89,2
245.807251,91,89,2
245.811629,91,89,2
245.813067,91,89,2
245.817445,91,89,2
245.818883,91,89,2
245.823261,91,89,2
245.824699,91,89,2
245.829077,91,89,2
245.830515,91,89,2
245.834893,91,89,2
245.836331,91,89,2
245.840709,91,89,2
245.842147,91,89,2
245.846525,91,89,2
245.847963,91,89,2
245.852341,91,89,2
245.853779,91,89,2
245.858157,91,89,2
245.859595,91,89,2
245.863973,91,89,2
245.865411,91,89,2
245.869789,91,89,2
245.871227,91,89,2
245.875605,91,89,2
245.877043,91,89,2
245.881421,91,89,2
245.882859,91,89,2
245.887237,91,89,2
245.888675,91,89,2
245.893053,91,89,2
245.894491,91,89,2
245.898869,91,89,2
245.900307,91,89,2
245.904685,91,89,2
245.906123,91,89,2
245.910501,91,89,2
245.911939,91,89,2
245.916317,91,89,2
245.917755,91,89,2
245.922133,91,89,2
245.923571,91,89,2
245.927949,91,89,2
245.929387,91,89,2
245.933765,91,89,2
245.935203,91,89,2
245.939581,91,89,2
245.941019,91,89,2
245.945397,91,89,2
245.946835,91,89,2
245.951213,91,89,2
245.952651,91,89,2
245.957029,91,89,2
245.958467,91,89,2
245.962845,91,89,2
245.964283,91,89,2
245.968661,91,89,2
245.970099,91,89,2
245.974477,91,89,2
245.975915,91,89,2
245.980293,91,89,2
245.981731,91,89,2
245.986109,91,89,2
245.987547,91,89,2
245.991925,91,89,2
245.993363,91,89,2
245.997741,91,89,2
245.999179,91,89,2
246.003557,91,89,2
246.004995,91,89,2
246.009373,91,89,2
246.010811,91,89,2
246.015189,91,89,2
246.016627,91,89,2
246.021005,91,89,2
246.022443,91,89,2
246.026821,91,89,2
246.028259,91,89,2
246.032637,91,89,2
246.034075,91,89,2
246.038453,92,89,3
246.039891,92,89,3
246.044269,92,89,3
246.045707,92,89,3
246.050085,92,89,3
246.051523,92,89,3
246.055901,92,89,3
246.057339,92,89,3
246.061717,92,89,3
246.063155,92,89,3
246.067533,92,89,3
246.068971,92,89,3
246.073349,92,89,3
246.074787,92,89,3
246.079165,92,89,3
246.080603,92,89,3
246.084981,92,89,3
246.086419,92,89,3
246.090797,92,89,3
246.092235,92,89,3
246.096613,92,89,3
246.098051,92,89,3
246.102429,92,89,3
246.103867,92,89,3
246.108245,92,89,3
246.109683,92,89,3
246.114061,92,89,3
246.115499,92,89,3
246.119877,92,89,3
246.121315,92,89,3
246.125693,92,89,3
246.127131,92,89,3
246.131509,92,89,3
246.132947,92,89,3
246.137325,92,89,3
246.138763,92,89,3
246.143141,92,89,3
246.144579,92,89,3
246.148957,92,89,3
246.150395,92,89,3
246.154773,92,89,3
246.156211,92,89,3
246.160589,92,89,3
246.162027,92,89,3
246.166405,92,89,3
246.167843,92,89,3
246.172221,92,89,3
246.173659,92,89,3
246.178038,92,89,3
246.179475,92,89,3
246.183853,92,89,3
246.185291,92,89,3
246.189669,92,89,3
246.191107,92,89,3
246.195485,92,89,3
246.196923,92,89,3
246.201301,92,89,3
246.202739,92,89,3
246.207117,92,89,3
246.208555,92,89,3
246.212933,92,89,3
246.214371,92,89,3
246.218749,92,89,3
246.220187,92,89,3
246.224565,92,89,3
246.226003,92,89,3
246.230381,92,89,3
246.231819,92,89,3
246.236197,92,89,3
246.237635,92,89,3
246.242013,92,89,3
246.243451,92,89,3
246.247829,92,89,3
246.249267,92,89,3
246.253645,92,89,3
246.255083,92,89,3
246.259461,92,89,3
246.260899,92,89,3
246.265277,92,89,3
246.266715,92,90,2
246.271093,92,90,2
246.272531,92,90,2
246.276909,92,90,2
246.278347,92,90,2
246.282725,92,90,2
246.284163,92,90,2
246.288541,92,90,2
246.289979,92,90,2
246.294357,92,90,2
246.295795,92,90,2
246.300173,92,90,2
246.301611,92,90,2
246.305989,92,90,2
246.307427,92,90,2
246.311805,92,90,2
246.313243,92,90,2
246.317621,92,90,2
246.319059,92,90,2
246.323437,92,90,2
246.324875,92,90,2
246.329256,92,90,2
246.330691,92,90,2
246.335069,92,90,2
246.336507,92,90,2
246.340885,92,90,2
246.342323,92,90,2
246.346701,92,90,2
246.348139,92,90,2
246.352517,92,90,2
246.353955,92,90,2
246.358333,92,90,2
246.359771,92,90,2
246.364149,92,90,2
246.365587,92,90,2
246.369965,92,90,2
246.371403,92,90,2
246.375781,92,90,2
246.377219,92,90,2
246.381597,92,90,2
246.383035,92,90,2
246.387413,92,90,2
246.388851,92,90,2
246.393229,92,90,2
246.394667,92,90,2
246.399045,92,90,2
246.400483,92,90,2
246.404861,92,90,2
246.406299,92,90,2
246.410677,92,90,2
246.412115,92,90,2
246.416493,92,90,2
246.417931,92,90,2
246.422309,92,90,2
246.423747,92,90,2
246.428125,92,90,2
246.429563,92,90,2
246.433941,92,90,2
246.435379,92,90,2
246.439757,92,90,2
246.441195,92,90,2
246.445573,92,90,2
246.447011,92,90,2
246.451389,92,90,2
246.452827,92,90,2
246.457205,92,90,2
246.458643,92,90,2
246.463021,92,90,2
246.464459,92,90,2
246.468837,92,90,2
246.470275,92,90,2
246.474653,92,90,2
246.476091,92,90,2
246.480469,92,90,2
246.481907,92,90,2
246.486285,92,90,2
246.487723,92,90,2
246.492101,92,90,2
246.493539,92,90,2
246.497917,92,90,2
246.499355,92,90,2
246.503733,92,90,2
246.505171,92,90,2
246.509549,92,90,2
246.510987,92,90,2
246.515365,92,90,2
246.516803,92,90,2
246.521181,92,90,2
246.522619,92,90,2
246.526997,92,90,2
246.528435,92,90,2
246.532813,92,90,2
246.534251,92,90,2
246.538629,93,90,3
246.540067,93,90,3
246.544445,93,90,3
246.545883,93,90,3
246.550261,93,90,3
246.551699,93,90,3
246.556077,93,90,3
246.557515,93,90,3
246.561893,93,90,3
246.563331,93,90,3
246.567709,93,90,3
246.569147,93,90,3
246.573525,93,90,3
246.574963,93,90,3
246.579341,93,90,3
246.580779,93,90,3
246.585157,93,90,3
246.586595,93,90,3
246.590973,93,90,3
246.592411,93,90,3
246.596789,93,90,3
246.598227,93,90,3
246.602605,93,90,3
246.604043,93,90,3
246.608421,93,90,3
246.609859,93,90,3
246.614237,93,90,3
246.615675,93,90,3
246.620053,93,90,3
246.621491,93,90,3
246.625869,93,90,3
246.627307,93,90,3
246.631685,93,90,3
246.633123,93,90,3
246.637501,93,90,3
246.638939,93,90,3
246.643317,93,90,3
246.644755,93,90,3
246.649133,93,90,3
246.650571,93,90,3
246.654949,93,90,3
246.656387,93,90,3
246.660765,93,90,3
246.662203,93,90,3
246.666581,93,90,3
246.668019,93,90,3
246.672397,93,90,3
246.673835,93,90,3
246.675619,93,90,3
246.678213,93,90,3
246.681435,93,90,3
246.684029,93,90,3
246.687251,93,90,3
246.689845,93,90,3
246.693067,93,90,3
246.695661,93,90,3
246.698883,93,90,3
246.701477,93,90,3
246.704699,93,90,3
246.707293,93,90,3
246.710515,93,90,3
246.713109,93,90,3
246.716331,93,90,3
246.718925,93,90,3
246.722147,93,90,3
246.724741,93,90,3
246.727963,93,90,3
246.730557,93,90,3
246.733779,93,90,3
246.736373,93,90,3
246.739595,93,90,3
246.742189,93,90,3
246.745411,93,90,3
246.748005,93,90,3
246.751227,93,90,3
246.753821,93,90,3
246.757043,93,90,3
246.759637,93,90,3
246.762827,93,90,3
246.765453,93,90,3
246.768643,93,90,3
246.771269,93,90,3
246.774459,93,90,3
246.777085,93,90,3
246.780275,93,90,3
246.782901,93,90,3
246.786091,93,90,3
246.788717,93,90,3
246.791907,93,91,2
246.794533,93,91,2
246.797723,93,91,2
246.800349,93,91,2
246.803539,93,91,2
246.806165,93,91,2
246.809355,93,91,2
246.811981,93,91,2
246.815171,93,91,2
246.817797,93,91,2
246.820987,93,91,2
246.823613,93,91,2
246.826803,93,91,2
246.829429,93,91,2
246.832619,93,91,2
246.835245,93,91,2
246.838435,93,91,2
246.841061,93,91,2
246.844251,93,91,2
246.846877,93,91,2
246.850035,93,91,2
246.852693,93,91,2
246.855851,93,91,2
246.858509,93,91,2
246.861667,93,91,2
246.864325,93,91,2
246.867483,93,91,2
246.870141,93,91,2
246.873299,93,91,2
246.875957,93,91,2
246.879115,93,91,2
246.881773,93,91,2
246.884931,93,91,2
246.887589,93,91,2
246.890747,93,91,2
246.893405,93,91,2
246.896563,93,91,2
246.899221,93,91,2
246.902379,93,91,2
246.905037,93,91,2
246.908195,93,91,2
246.910853,93,91,2
246.914011,93,91,2
246.916669,93,91,2
246.919827,93,91,2
246.922485,93,91,2
246.925643,93,91,2
246.928301,93,91,2
246.931459,93,91,2
246.934117,93,91,2
246.937243,93,91,2
246.939937,93,91,2
246.943059,93,91,2
246.945749,93,91,2
246.948875,93,91,2
246.951565,93,91,2
246.954691,93,91,2
246.957381,93,91,2
246.960507,93,91,2
246.963197,93,91,2
246.966323,93,91,2
246.969013,93,91,2
246.972139,93,91,2
246.974829,93,91,2
246.977955,93,91,2
246.980645,93,91,2
246.983771,93,91,2
246.986461,93,91,2
246.989587,93,91,2
246.992277,93,91,2
246.995403,93,91,2
246.998093,93,91,2
246.999877,93,91,2
247.001219,93,91,2
247.005693,93,91,2
247.007035,93,91,2
247.011509,93,91,2
247.012851,93,91,2
247.017325,93,91,2
247.018667,93,91,2
247.023141,93,91,2
247.024483,93,91,2
247.028957,93,91,2
247.030299,93,91,2
247.034773,93,91,2
247.036115,93,91,2
247.040589,94,91,3
247.041931,94,91,3
247.046405,94,91,3
247.047747,94,91,3
247.048059,94,91,3
247.052221,94,91,3
247.053875,94,91,3
247.058037,94,91,3
247.059691,94,91,3
247.063855,94,91,3
247.065507,94,91,3
247.069669,94,91,3
247.071323,94,91,3
247.075485,94,91,3
247.077139,94,91,3
247.081301,94,91,3
247.082955,94,91,3
247.087085,94,91,3
247.088771,94,91,3
247.092901,94,91,3
247.094587,94,91,3
247.098717,94,91,3
247.100403,94,91,3
247.104533,94,91,3
247.106219,94,91,3
247.110349,94,91,3
247.112035,94,91,3
247.116165,94,91,3
247.117851,94,91,3
247.121981,94,91,3
247.123667,94,91,3
247.127797,94,91,3
247.129483,94,91,3
247.133613,94,91,3
247.135267,94,91,3
247.139429,94,91,3
247.141083,94,91,3
247.145245,94,91,3
247.146899,94,91,3
247.151061,94,91,3
247.152715,94,91,3
247.156877,94,91,3
247.158531,94,91,3
247.162693,94,91,3
247.164347,94,91,3
247.168509,94,91,3
247.170163,94,91,3
247.174293,94,91,3
247.175979,94,91,3
247.180109,94,91,3
247.181795,94,91,3
247.185925,94,91,3
247.187611,94,91,3
247.191741,94,91,3
247.193427,94,91,3
247.197557,94,91,3
247.199243,94,91,3
247.203373,94,91,3
247.205059,94,91,3
247.209189,94,91,3
247.210875,94,91,3
247.212019,94,91,3
247.215005,94,91,3
247.217835,94,91,3
247.218595,94,91,3
247.220821,94,92,2
247.220859,94,91,3
247.225171,94,92,2
247.226637,94,92,2
247.230987,94,91,3
247.231747,94,92,2
247.232453,94,92,2
247.237563,94,92,2
247.238269,94,92,2
247.238323,94,92,2
247.242635,94,92,2
247.244085,94,92,2
247.248451,94,92,2
247.249211,94,92,2
247.249901,94,92,2
247.255027,94,92,2
247.255717,94,92,2
247.255787,94,92,2
247.261501,94,92,2
247.261603,94,92,2
247.262363,94,92,2
247.266675,94,92,2
247.267317,94,92,2
247.272491,94,92,2
247.273133,94,92,2
247.273251,94,92,2
247.278949,94,92,2
247.279067,94,92,2
247.279827,94,92,2
247.284765,94,92,2
247.285643,94,92,2
247.286403,94,92,2
247.290581,94,92,2
247.290715,94,92,2
247.296397,94,92,2
247.296531,94,92,2
247.297291,94,92,2
247.302213,94,92,2
247.303107,94,92,2
247.303867,94,92,2
247.308029,94,92,2
247.309683,94,92,2
247.310443,94,92,2
247.313845,94,92,2
247.314755,94,92,2
247.319661,94,92,2
247.320571,94,92,2
247.321331,94,92,2
247.325477,94,92,2
247.327147,94,92,2
247.327907,94,92,2
247.331293,94,92,2
247.332219,94,92,2
247.337109,94,92,2
247.338035,94,92,2
247.338795,94,92,2
247.342925,94,92,2
247.344611,94,92,2
247.345371,94,92,2
247.348741,94,92,2
247.351187,94,92,2
247.351947,94,92,2
247.354557,94,92,2
247.356259,94,92,2
247.360373,94,92,2
247.362075,94,92,2
247.362835,94,92,2
247.366189,94,92,2
247.368651,94,92,2
247.369411,94,92,2
247.372005,94,92,2
247.372317,94,92,2
247.375227,94,92,2
247.375987,94,92,2
247.378133,94,92,2
247.380299,94,92,2
247.383949,94,92,2
247.386115,94,92,2
247.386875,94,92,2
247.389765,94,92,2
247.392691,94,92,2
247.393451,94,92,2
247.395581,94,92,2
247.399267,94,92,2
247.400027,94,92,2
247.401397,94,92,2
247.404339,94,92,2
247.407213,94,92,2
247.410155,94,92,2
247.410915,94,92,2
247.413029,94,92,2
247.416731,94,92,2
247.417491,94,92,2
247.418845,94,92,2
247.421803,94,92,2
247.424661,94,92,2
247.427619,94,92,2
247.428379,94,92,2
247.430477,94,92,2
247.434195,94,92,2
247.434955,94,92,2
247.436293,94,92,2
247.440771,94,92,2
247.441531,94,92,2
247.442109,94,92,2
247.445843,94,92,2
247.447925,94,92,2
247.451659,94,92,2
247.452419,94,92,2
247.453741,94,92,2
247.458235,94,92,2
247.458995,94,92,2
247.459525,94,92,2
247.464811,94,92,2
247.465341,94,92,2
247.465571,94,92,2
247.469883,94,92,2
247.471157,94,92,2
247.475699,94,92,2
247.476459,94,92,2
247.476973,94,92,2
247.482275,94,92,2
247.482789,94,92,2
247.483035,94,92,2
247.488605,94,92,2
247.488851,94,92,2
247.489611,94,92,2
247.493923,94,92,2
247.494421,94,92,2
247.499739,94,92,2
247.500237,94,92,2
247.500499,94,92,2
247.506053,94,92,2
247.506315,94,92,2
247.507075,94,92,2
247.511387,94,92,2
247.511869,94,92,2
247.517203,94,92,2
247.517685,94,92,2
247.517963,94,92,2
247.523501,94,92,2
247.523779,94,92,2
247.524539,94,92,2
247.529317,94,92,2
247.530355,94,92,2
247.531115,94,92,2
247.535133,94,92,2
247.535427,94,92,2
247.536277,94,92,2
247.541243,94,92,2
247.542003,94,92,2
247.542093,94,92,2
247.542853,94,92,2
247.545117,94,92,2
247.547819,94,92,2
247.548579,94,92,2
247.549429,94,92,2
247.554395,94,92,2
247.555155,94,92,2
247.555245,94,92,2
247.556005,94,92,2
247.559467,94,92,2
247.561821,94,92,2
247.562581,94,92,2
247.565283,94,92,2
247.566043,94,92,2
247.566893,94,92,2
247.571859,94,92,2
247.572619,94,92,2
247.572709,94,92,2
247.573469,94,92,2
247.578435,94,92,2
247.579195,94,92,2
247.579285,94,92,2
247.580045,94,92,2
247.583507,94,92,2
247.585861,94,92,2
247.586621,94,92,2
247.589323,94,92,2
247.590083,94,92,2
247.590933,94,92,2
247.595899,94,92,2
247.596659,94,92,2
247.596749,94,92,2
247.597509,94,92,2
247.600971,94,92,2
247.603235,94,92,2
247.603325,94,92,2
247.604085,94,92,2
247.607547,94,92,2
247.609901,94,92,2
247.610661,94,93,1
247.613363,94,93,1
247.614123,94,92,2
247.614973,94,92,2
247.619939,94,93,1
247.620699,94,92,2
247.620789,94,93,1
247.621549,94,93,1
247.625011,94,93,1
247.627365,94,93,1
247.628125,94,93,1
247.630827,94,93,1
247.631587,94,93,1
247.633941,94,93,1
247.634702,94,93,1
247.637403,94,93,1
247.638163,95,93,2
247.639013,95,93,2
247.643979,95,93,2
247.644739,95,93,2
247.644829,95,93,2
247.645589,95,93,2
247.649051,95,93,2
247.651405,95,93,2
247.652165,95,93,2
247.654867,95,93,2
247.655627,95,93,2
247.656477,95,93,2
247.661443,95,93,2
247.662203,95,93,2
247.662293,95,93,2
247.663053,95,93,2
247.668019,95,94,1
247.668779,95,94,1
247.668869,95,94,1
247.669629,95,94,1
247.673091,95,94,1
247.675445,95,94,1
247.676206,95,94,1
247.678907,95,94,1
247.679667,95,94,1
247.680517,95,94,1
247.685483,95,94,1
247.686243,95,94,1
247.686333,95,94,1
247.687093,95,94,1
247.692059,95,94,1
247.692819,95,94,1
247.692909,95,94,1
247.693669,95,94,1
247.697131,95,94,1
247.699485,95,94,1
247.700245,95,94,1
247.702947,95,94,1
247.703707,95,94,1
247.704557,95,94,1
247.709523,95,94,1
247.710283,95,94,1
247.710373,95,94,1
247.711133,95,94,1
247.714595,95,94,1
247.716949,95,94,1
247.717709,95,94,1
247.720411,95,94,1
247.721171,95,94,1
247.723525,95,94,1
247.724285,95,94,1
247.726987,95,94,1
247.727747,95,94,1
247.728597,95,94,1
247.733563,95,94,1
247.734323,95,94,1
247.734413,95,94,1
247.735173,95,94,1
247.738635,95,94,1
247.740989,95,94,1
247.741749,95,94,1
247.744451,95,94,1
247.745211,95,94,1
247.746061,95,94,1
247.751027,95,94,1
247.751787,95,94,1
247.751877,95,94,1
247.752637,95,94,1
247.757603,95,94,1
247.758363,95,94,1
247.758453,95,94,1
247.759213,95,94,1
247.762675,95,94,1
247.765029,95,94,1
247.765789,95,94,1
247.768491,95,94,1
247.769251,95,94,1
247.770101,95,94,1
247.771515,95,94,1
247.775827,95,94,1
247.775917,95,94,1
247.776677,95,94,1
247.778091,95,94,1
247.780355,95,94,1
247.782493,95,94,1
247.783253,95,94,1
247.784667,95,94,1
247.788979,95,94,1
247.789069,95,94,1
247.789829,95,94,1
247.791243,95,94,1
247.794141,95,94,1
247.795555,95,94,1
247.797819,95,94,1
247.799957,95,94,1
247.800717,95,94,1
247.802131,95,94,1
247.806443,95,94,1
247.806533,95,94,1
247.807293,95,94,1
247.808707,95,94,1
247.813019,95,94,1
247.813109,95,94,1
247.813869,95,94,1
247.815283,95,94,1
247.818181,95,94,1
247.819595,95,94,1
247.821859,95,94,1
247.823997,95,94,1
247.824757,95,94,1
247.826171,95,94,1
247.830483,95,94,1
247.830573,95,94,1
247.831333,95,94,1
247.832747,95,95,0
247.835645,95,95,0
247.837059,95,95,0
247.839323,95,95,0
247.841461,95,95,0
247.842222,95,95,0
247.843635,95,95,0
247.845899,95,95,0
247.848037,95,95,0
247.8488,95,95,0
247.850211,95,95,0
247.854523,95,95,0
247.854613,95,95,0
247.855373,95,95,0
247.856787,95,95,0
247.859685,95,95,0
247.861099,95,95,0
247.863363,95,95,0
247.865501,95,95,0
247.866261,95,95,0
247.867675,95,95,0
247.869939,95,95,0
247.872077,95,95,0
247.872837,95,95,0
247.874251,95,95,0
247.878563,95,95,0
247.878653,95,95,0
247.879413,95,95,0
247.880827,95,95,0
247.883729,95,95,0
247.885139,95,95,0
247.887403,95,95,0
247.889545,95,95,0
247.890301,95,95,0
247.891715,95,95,0
247.896027,95,95,0
247.896117,95,95,0
247.896878,95,95,0
247.898291,95,95,0
247.902603,95,95,0
247.902694,95,95,0
247.903454,95,95,0
247.904867,95,95,0
247.907765,95,95,0
247.909179,95,95,0
247.911443,95,95,0
247.913581,95,95,0
247.914341,95,95,0
247.915755,95,95,0
247.920067,95,95,0
247.920157,95,95,0
247.920917,95,95,0
247.922331,95,95,0
247.925229,95,95,0
247.926643,95,95,0
247.927493,95,95,0
247.928907,95,95,0
247.931805,95,95,0
247.933219,95,95,0
247.935483,95,95,0
247.937621,95,95,0
247.938381,95,95,0
247.939795,95,95,0
247.944107,95,95,0
247.944197,95,95,0
247.944957,95,95,0
247.946371,95,95,0
247.949269,95,95,0
247.950683,95,95,0
247.952947,95,95,0
247.955085,95,95,0
247.955845,95,95,0
247.957259,95,95,0
247.959523,95,95,0
247.961661,95,95,0
247.962421,95,95,0
247.963835,95,95,0
247.968147,95,95,0
247.968237,95,95,0
247.968997,95,95,0
247.970411,95,95,0
247.973309,95,95,0
247.974723,95,95,0
247.976987,95,95,0
247.979125,95,95,0
247.979885,95,95,0
247.981299,95,95,0
247.985611,95,95,0
247.985701,95,95,0
247.986461,95,95,0
247.987875,95,95,0
247.992187,95,95,0
247.992277,95,95,0
247.993037,95,95,0
247.994451,95,95,0
247.997349,95,95,0
247.998763,95,95,0
248.001027,95,95,0
248.003165,95,95,0
248.003925,95,95,0
248.005339,95,95,0
248.009651,95,95,0
248.009741,95,95,0
248.010501,95,95,0
248.011915,95,95,0
248.016227,95,95,0
248.016317,95,95,0
248.017077,95,95,0
248.018491,95,95,0
248.021389,95,95,0
248.022803,95,95,0
248.025067,95,95,0
248.027205,95,95,0
248.027965,95,95,0
248.029379,95,95,0
248.033691,95,95,0
248.033784,95,95,0
248.034543,95,95,0
248.035955,95,95,0
248.038853,95,95,0
248.040267,95,95,0
248.042531,95,95,0
248.044669,95,95,0
248.045429,95,95,0
248.046843,95,95,0
248.049107,95,95,0
248.051245,95,95,0
248.052005,95,95,0
248.053419,95,95,0
248.057731,95,95,0
248.057821,95,95,0
248.058581,95,95,0
248.059995,95,95,0
248.062893,95,95,0
248.064307,95,95,0
248.066571,95,95,0
248.068709,95,95,0
248.069469,95,95,0
248.070883,95,95,0
248.075195,95,95,0
248.075285,95,95,0
248.076045,95,95,0
248.077459,95,95,0
248.081771,95,95,0
248.081861,95,95,0
248.082621,95,95,0
248.084035,95,95,0
248.086933,95,95,0
248.088347,95,95,0
248.090611,95,95,0
248.092749,95,95,0
248.093509,95,95,0
248.094923,95,95,0
248.095773,95,95,0
248.099235,95,95,0
248.100085,95,95,0
248.101499,95,95,0
248.102349,95,95,0
248.104613,95,95,0
248.105811,95,95,0
248.108075,95,95,0
248.108925,95,95,0
248.112387,95,95,0
248.113237,95,95,0
248.114651,95,95,0
248.115501,95,95,0
248.118963,95,95,0
248.119816,95,95,0
248.122077,95,95,0
248.123275,95,95,0
248.125539,95,95,0
248.126389,95,95,0
248.129851,95,95,0
248.130701,95,95,0
248.132115,95,95,0
248.132965,95,95,0
248.136427,95,95,0
248.137277,95,95,0
248.138691,95,95,0
248.139541,95,95,0
248.143003,95,95,0
248.143853,95,95,0
248.146117,95,95,0
248.147315,95,95,0
248.149579,95,95,0
248.150429,95,95,0
248.153891,95,95,0
248.154741,95,95,0
248.156155,95,95,0
248.157005,95,95,0
248.160467,95,95,0
248.161317,95,95,0
248.162731,95,95,0
248.163581,95,95,0
248.167043,95,95,0
248.167893,95,95,0
248.170157,95,95,0
248.171355,95,95,0
248.173619,95,95,0
248.174471,95,95,0
248.177931,95,95,0
248.178781,95,95,0
248.180195,95,95,0
248.181045,95,95,0
248.184507,95,95,0
248.185357,95,95,0
248.187621,95,95,0
248.188819,95,95,0
248.191083,95,95,0
248.191936,95,95,0
248.194197,95,95,0
248.195395,95,95,0
248.197659,95,95,0
248.198509,95,95,0
248.201971,95,95,0
248.202821,95,95,0
248.204235,95,95,0
248.205085,95,95,0
248.208547,95,95,0
248.209397,95,95,0
248.211661,95,95,0
248.212859,95,95,0
248.215123,95,95,0
248.215973,95,95,0
248.219435,95,95,0
248.220285,95,95,0
248.221699,95,95,0
248.222549,95,95,0
248.226011,95,95,0
248.226861,95,95,0
248.228275,95,95,0
248.229125,95,95,0
248.232587,95,95,0
248.233437,95,95,0
248.235701,95,95,0
248.236899,95,95,0
248.239163,96,95,1
248.240013,96,95,1
248.243475,96,95,1
248.244325,96,95,1
248.245739,96,95,1
248.246589,96,95,1
248.250051,96,95,1
248.250901,96,95,1
248.252315,96,95,1
248.253165,96,95,1
248.256627,96,95,1
248.257477,96,95,1
248.259741,96,95,1
248.260939,96,95,1
248.263203,96,95,1
248.264053,96,95,1
248.267515,96,95,1
248.268365,96,95,1
248.269779,96,95,1
248.270629,96,95,1
248.274091,96,95,1
248.274941,96,95,1
248.277205,96,95,1
248.278403,96,95,1
248.280667,96,95,1
248.281517,96,95,1
248.283781,96,95,1
248.284979,96,95,1
248.287243,96,95,1
248.288093,96,95,1
248.291555,96,95,1
248.292405,96,95,1
248.293819,96,95,1
248.294669,96,95,1
248.298131,96,95,1
248.298981,96,95,1
248.301245,96,95,1
248.302443,96,95,1
248.304707,96,95,1
248.305557,96,95,1
248.309019,96,95,1
248.309869,96,95,1
248.311283,96,95,1
248.312133,96,95,1
248.315595,96,95,1
248.316445,96,95,1
248.317859,96,95,1
248.318709,96,95,1
248.322171,96,95,1
248.323021,96,95,1
248.325285,96,95,1
248.326483,96,96,0
248.328747,96,96,0
248.329597,96,96,0
248.331011,96,96,0
248.333909,96,96,0
248.335323,96,96,0
248.336173,96,96,0
248.337587,96,96,0
248.339851,96,96,0
248.340485,96,96,0
248.342749,96,96,0
248.344163,96,96,0
248.347061,96,96,0
248.348475,96,96,0
248.349326,96,96,0
248.350739,96,96,0
248.353637,96,96,0
248.355051,96,96,0
248.357315,96,96,0
248.357949,96,96,0
248.360213,96,96,0
248.361627,96,96,0
248.364525,96,96,0
248.365939,96,96,0
248.366789,96,96,0
248.368203,96,96,0
248.371101,96,96,0
248.372515,96,96,0
248.373365,96,96,0
248.374779,96,96,0
248.377677,96,96,0
248.379091,96,96,0
248.381355,96,96,0
248.381989,96,96,0
248.384253,96,96,0
248.385667,96,96,0
248.388565,96,96,0
248.389979,96,96,0
248.390829,96,96,0
248.392243,96,96,0
248.395141,96,96,0
248.396555,96,96,0
248.398819,96,96,0
248.399453,96,96,0
248.401717,96,96,0
248.403131,96,96,0
248.405395,96,96,0
248.406029,96,96,0
248.408293,96,96,0
248.409707,96,96,0
248.412605,96,96,0
248.414019,96,96,0
248.416283,96,96,0
248.41695,96,96,0
248.420595,96,96,0
248.421262,96,96,0
248.422859,96,96,0
248.423526,96,96,0
248.427171,96,95,1
248.427838,96,95,1
248.429435,96,95,1
248.430102,96,95,1
248.433747,96,95,1
248.434414,96,95,1
248.436678,96,95,1
248.438059,96,95,1
248.440323,96,95,1
248.441077,96,95,1
248.444635,96,95,1
248.445459,96,95,1
248.446899,96,95,1
248.447723,96,95,1
248.451211,96,94,2
248.452035,96,95,1
248.454299,96,95,1
248.455523,96,95,1
248.457787,96,95,1
248.458611,96,95,1
248.460875,96,95,1
248.462099,96,95,1
248.464363,96,95,1
248.465187,96,95,1
248.468675,96,95,1
248.469499,96,95,1
248.470939,96,95,1
248.471763,96,95,1
248.475251,96,94,2
248.476267,96,95,1
248.478531,96,95,1
248.479563,96,95,1
248.481827,96,95,1
248.482843,96,95,1
248.485107,96,95,1
248.486139,96,95,1
248.488403,96,95,1
248.489419,96,95,1
248.492715,96,95,1
248.493731,96,95,1
248.494979,96,95,1
248.495995,96,95,1
248.499291,96,95,1
248.500307,96,95,1
248.502571,96,95,1
248.503603,96,95,1
248.505867,96,95,1
248.506883,96,95,1
248.510179,96,95,1
248.511274,96,95,1
248.512443,96,95,1
248.513542,96,95,1
248.516755,96,94,2
248.51785,96,95,1
248.519019,96,95,1
248.520114,96,95,1
248.523331,96,95,1
248.524426,96,95,1
248.52669,96,95,1
248.527643,96,95,1
248.529907,96,95,1
248.531002,96,95,1
248.534219,96,95,1
248.535314,96,95,1
248.536483,96,95,1
248.537578,96,95,1
248.540795,85,94,9
248.54189,85,95,10
248.544154,85,95,10
248.545107,85,95,10
248.547371,85,95,10
248.548466,85,95,10
248.55073,85,95,10
248.551683,85,95,10
248.553947,85,95,10
248.555042,85,95,10
248.558259,85,95,10
248.559354,85,95,10
248.560523,85,95,10
248.561622,85,95,10
248.564835,85,95,10
248.56593,85,95,10
248.568194,85,95,10
248.569147,85,95,10
248.571411,85,95,10
248.572506,85,95,10
248.57477,85,95,10
248.575723,85,95,10
248.577987,85,95,10
248.579082,85,95,10
248.582299,85,95,10
248.583394,85,95,10
248.584563,85,95,10
248.585658,85,95,10
248.588875,85,95,10
248.58997,85,95,10
248.592234,85,95,10
248.593187,85,95,10
248.595451,85,95,10
248.596546,85,95,10
248.599763,85,95,10
248.600858,85,95,10
248.602027,85,95,10
248.603122,85,95,10
248.606339,85,95,10
248.607434,85,95,10
248.608603,85,95,10
248.609698,85,95,10
248.612915,85,95,10
248.61401,85,95,10
248.616274,85,95,10
248.617227,85,95,10
248.619491,85,95,10
248.620586,85,95,10
248.623803,85,95,10
248.624898,85,95,10
248.626067,85,95,10
248.627166,85,95,10
248.630379,85,95,10
248.631474,85,95,10
248.633738,85,95,10
248.634691,85,95,10
248.636955,85,95,10
248.63805,78,95,17
248.640314,78,95,17
248.641267,78,95,17
248.643531,78,95,17
248.644626,78,95,17
248.647843,78,95,17
248.648938,78,95,17
248.650107,78,95,17
248.651202,78,95,17
248.653466,78,95,17
248.655923,78,95,17
248.657778,78,95,17
248.660042,78,95,17
248.661739,78,95,17
248.662306,78,95,17
248.666618,78,95,17
248.667555,78,95,17
248.67093,78,95,17
248.673194,78,95,17
248.673371,78,95,17
248.677512,78,95,17
248.679187,78,95,17
248.683278,78,95,17
248.685003,78,95,17
248.687776,78,95,17
248.69004,78,95,17
248.690819,78,94,16
248.694497,78,95,17
248.696635,78,94,16
248.696761,78,94,16
248.701073,78,94,16
248.702451,78,94,16
248.703337,78,94,16
248.707664,78,94,16
248.708267,78,94,16
248.712071,78,94,16
248.714083,78,93,15
248.714334,78,94,16
248.718646,78,94,16
248.719899,78,93,15
248.72091,78,94,16
248.725222,78,93,15
248.725715,78,93,15
248.727486,78,93,15
248.731531,78,93,15
248.731798,78,93,15
248.736113,78,93,15
248.737347,78,93,15
248.738374,69,93,24
248.742686,69,93,24
248.743163,69,92,23
248.74495,69,93,24
248.748979,69,92,23
248.749262,69,92,23
248.751526,69,92,23
248.754795,69,92,23
248.755838,69,92,23
248.759107,69,91,22
248.76015,69,91,22
248.762414,69,91,22
248.763419,69,91,22
248.766726,69,91,22
248.76899,69,91,22
248.769235,69,91,22
248.773302,69,91,22
248.775051,69,91,22
248.777614,69,91,22
248.779878,69,91,22
248.78419,69,91,22
248.786454,69,91,22
248.787136,69,90,21
248.790766,69,90,21
248.79303,69,90,21
248.797342,69,90,21
248.801654,69,89,20
248.803918,69,89,20
248.80823,69,89,20
248.810497,69,88,19
248.814806,69,88,19
248.81707,69,88,19
248.821382,69,88,19
248.825694,69,87,18
248.827958,69,87,18
248.83227,69,87,18
248.834534,69,87,18
248.838846,52,86,34
248.84111,52,86,34
248.845422,52,86,34
248.849734,52,86,34
248.851998,52,85,33
248.85631,52,85,33
248.858574,52,85,33
248.862886,52,85,33
248.867198,52,84,32
248.869462,52,84,32
248.873774,52,84,32
248.876038,52,84,32
248.88035,52,83,31
248.882614,52,83,31
248.886926,52,83,31
248.891238,52,82,30
248.893502,52,82,30
248.897814,52,82,30
248.900078,52,81,29
248.904393,52,81,29
248.906654,52,81,29
248.910966,52,81,29
248.915278,52,80,28
248.917542,52,80,28
248.921854,52,80,28
248.924118,52,80,28
248.92843,52,79,27
248.930694,52,79,27
248.935006,52,79,27
248.939318,35,78,43
248.941582,35,78,43
248.945894,35,78,43
248.948158,35,78,43
248.95247,35,77,42
248.956782,35,77,42
248.959046,35,77,42
248.963358,35,77,42
248.965622,35,76,41
248.969934,35,76,41
248.972165,35,76,41
248.977985,35,76,41
248.983797,35,75,40
248.989613,35,75,40
248.995429,35,75,40
249.001245,35,75,40
249.007061,35,74,39
249.012877,35,74,39
249.018693,35,74,39
249.024509,35,74,39
249.030325,35,74,39
249.036141,35,73,38
249.041957,2,73,71
249.047773,2,73,71
249.053589,2,73,71
249.059405,2,73,71
249.065221,2,73,71
249.071037,2,73,71
249.076853,2,72,70
249.081165,2,72,70
249.085477,2,72,70
249.091293,2,72,70
249.097076,2,72,70
249.102892,2,72,70
249.189652,2,71,69
249.195468,2,71,69
249.201284,2,71,69
249.2071,2,71,69
249.212916,2,70,68
249.218732,2,70,68
249.224548,2,70,68
249.230364,2,70,68
249.23618,2,70,68
249.241996,50,70,20
249.247812,50,70,20
249.253628,50,70,20
249.259444,50,69,19
249.26526,50,69,19
249.271076,50,69,19
249.276892,50,69,19
249.282708,50,69,19
249.288524,50,69,19
249.29434,50,69,19
249.300156,50,69,19
249.305972,50,69,19
249.311788,50,69,19
249.317604,50,69,19
249.32342,50,69,19
249.329236,50,69,19
249.335052,50,69,19
249.340868,50,69,19
249.346684,50,69,19
249.3525,50,69,19
249.358316,50,69,19
249.364132,50,69,19
249.369948,50,69,19
249.375764,50,69,19
249.377916,50,69,19
249.38158,50,69,19
249.383732,50,69,19
249.387396,50,69,19
249.389548,50,69,19
249.393212,50,69,19
249.395364,50,69,19
249.399028,50,69,19
249.40118,50,69,19
249.404844,50,69,19
249.406996,50,69,19
249.41066,50,69,19
249.412812,50,69,19
249.416476,50,69,19
249.418628,50,69,19
249.422292,50,69,19
249.424444,50,69,19
249.428108,50,69,19
249.43026,50,69,19
249.433924,50,69,19
249.436076,50,69,19
249.43974,50,69,19
249.441892,50,69,19
249.445556,50,69,19
249.447708,50,69,19
249.451372,50,69,19
249.453524,50,69,19
249.457188,50,69,19
249.45934,50,69,19
249.463004,50,69,19
249.465156,50,69,19
249.46882,50,69,19
249.470972,50,69,19
249.474636,50,69,19
249.476788,50,69,19
249.480452,50,69,19
249.482604,50,69,19
249.486268,50,69,19
249.48842,50,69,19
249.492084,50,69,19
249.494236,50,69,19
249.4979,50,69,19
249.500052,50,69,19
249.503716,50,69,19
249.505868,50,69,19
249.509532,50,69,19
249.511684,50,69,19
249.515348,50,69,19
249.5175,50,69,19
249.521164,50,69,19
249.523316,50,69,19
249.52698,50,69,19
249.529132,50,69,19
249.532796,50,69,19
249.534948,50,69,19
249.538612,50,69,19
249.540764,50,69,19
249.544428,50,69,19
249.54658,50,69,19
249.550244,50,69,19
249.552396,50,69,19
249.55606,50,69,19
249.558212,50,69,19
249.561876,50,69,19
249.564028,50,69,19
249.567692,50,69,19
249.569844,50,69,19
249.573508,50,69,19
249.57566,50,69,19
249.579324,50,69,19
249.581476,50,69,19
249.58514,50,69,19
249.587292,50,69,19
249.590956,50,69,19
249.593108,50,69,19
249.596772,50,69,19
249.598924,50,69,19
249.602588,50,69,19
249.60474,50,69,19
249.608404,50,69,19
249.610556,50,69,19
249.61422,50,69,19
249.616372,50,69,19
249.620036,50,69,19
249.622188,50,69,19
249.625852,50,69,19
249.628005,50,69,19
249.631668,50,69,19
249.633821,50,69,19
249.637484,50,69,19
249.639636,50,69,19
249.6433,50,69,19
249.645452,50,69,19
249.649116,50,69,19
249.651268,50,69,19
249.654932,50,69,19
249.657084,50,69,19
249.660748,50,69,19
249.6629,50,70,20
249.666564,50,70,20
249.668716,50,70,20
249.67238,50,70,20
249.674532,50,70,20
249.678196,50,70,20
249.680348,50,70,20
249.684012,50,70,20
249.686164,50,70,20
249.689828,50,70,20
249.69198,50,70,20
249.695644,50,70,20
249.697796,50,70,20
249.70146,50,70,20
249.703612,50,70,20
249.707276,50,70,20
249.709428,50,70,20
249.713092,50,70,20
249.715244,50,70,20
249.718908,50,70,20
249.72106,50,70,20
249.724724,50,70,20
249.726876,50,70,20
249.73054,50,70,20
249.732692,50,70,20
249.736356,50,70,20
249.738508,51,70,19
249.742172,51,70,19
249.744324,51,70,19
249.747988,51,70,19
249.75014,51,70,19
249.753804,51,70,19
249.755956,51,70,19
249.75962,51,70,19
249.761772,51,70,19
249.765436,51,70,19
249.767588,51,70,19
249.771252,51,70,19
249.773404,51,70,19
249.777068,51,70,19
249.77922,51,70,19
249.782884,51,70,19
249.785036,51,70,19
249.7887,51,70,19
249.790852,51,70,19
249.794516,51,70,19
249.796668,51,70,19
249.800332,51,70,19
249.802484,51,70,19
249.806148,51,70,19
249.8083,51,70,19
249.811964,51,70,19
249.814116,51,70,19
249.81778,51,70,19
249.819932,51,70,19
249.823596,51,70,19
249.825748,51,70,19
249.829412,51,70,19
249.831564,51,70,19
249.835228,51,70,19
249.83738,51,70,19
249.841044,51,70,19
249.843196,51,70,19
249.84686,51,70,19
249.849012,51,70,19
249.852676,51,70,19
249.854828,51,70,19
249.858492,51,70,19
249.860644,51,70,19
249.864308,51,70,19
249.86646,51,70,19
249.870124,51,70,19
249.872276,51,70,19
249.87594,51,70,19
249.878092,51,70,19
249.881756,51,70,19
249.883908,51,70,19
249.887572,51,70,19
249.889724,51,70,19
249.893388,51,70,19
249.89554,51,70,19
249.899204,51,70,19
249.901356,51,70,19
249.90502,51,70,19
249.907172,51,70,19
249.910836,51,70,19
249.912988,51,70,19
249.916652,51,70,19
249.918804,51,70,19
249.922468,51,70,19
249.92462,51,70,19
249.928284,51,70,19
249.930436,51,70,19
249.9341,51,70,19
249.936252,51,70,19
249.939916,51,70,19
249.942068,51,70,19
249.945732,51,70,19
249.947884,51,70,19
249.951548,51,70,19
249.953702,51,70,19
249.957364,51,70,19
249.959517,51,70,19
249.96318,51,70,19
249.965332,51,70,19
249.968996,51,70,19
249.971148,51,70,19
249.974812,51,70,19
249.976964,51,70,19
249.980628,51,70,19
249.98278,51,70,19
249.986444,51,70,19
249.988596,51,70,19
249.99226,51,70,19
249.994412,51,70,19
249.998076,51,70,19
250.000228,51,70,19
250.003892,51,70,19
250.006044,51,70,19
250.009708,51,70,19
250.01186,51,70,19
250.015524,51,70,19
250.017676,51,70,19
250.02134,51,70,19
250.023492,51,70,19
250.027156,51,70,19
250.029308,51,70,19
250.032972,51,70,19
250.035124,51,70,19
250.038788,52,70,18
250.04094,52,70,18
250.044604,52,70,18
250.046756,52,70,18
250.05042,52,70,18
250.052572,52,70,18
250.056236,52,70,18
250.058388,52,70,18
250.062052,52,70,18
250.064204,52,70,18
250.067868,52,70,18
250.07002,52,70,18
250.073684,52,70,18
250.075836,52,70,18
250.0795,52,71,19
250.081652,52,71,19
250.085316,52,71,19
250.087468,52,71,19
250.091132,52,71,19
250.093284,52,71,19
250.096948,52,71,19
250.099101,52,71,19
250.102764,52,71,19
250.104917,52,71,19
250.10858,52,71,19
250.110732,52,71,19
250.114396,52,71,19
250.116548,52,71,19
250.120212,52,71,19
250.122364,52,71,19
250.126028,52,71,19
250.12818,52,71,19
250.131844,52,71,19
250.133996,52,71,19
250.13766,52,71,19
250.139812,52,71,19
250.143476,52,71,19
250.145628,52,71,19
250.149292,52,71,19
250.151444,52,71,19
250.155108,52,71,19
250.15726,52,71,19
250.160924,52,71,19
250.163076,52,71,19
250.16674,52,71,19
250.168892,52,71,19
250.172556,52,71,19
250.174708,52,71,19
250.178372,52,71,19
250.180524,52,71,19
250.184188,52,71,19
250.18634,52,71,19
250.190004,52,71,19
250.192156,52,71,19
250.19582,52,71,19
250.197972,52,71,19
250.201636,52,71,19
250.203788,52,71,19
250.207452,52,71,19
250.209604,52,71,19
250.213268,52,71,19
250.21542,52,71,19
250.219084,52,71,19
250.221236,52,71,19
250.2249,52,71,19
250.227052,52,71,19
250.230716,52,71,19
250.232868,52,71,19
250.236532,52,71,19
250.238684,52,71,19
250.242348,52,71,19
250.2445,52,71,19
250.248164,52,71,19
250.250316,52,71,19
250.25398,52,71,19
250.256132,52,71,19
250.259796,52,71,19
250.261948,52,71,19
250.265612,52,71,19
250.267764,52,71,19
250.271428,52,71,19
250.27358,52,71,19
250.277244,52,71,19
250.279396,52,71,19
250.28306,52,71,19
250.285212,52,71,19
250.288876,52,71,19
250.291028,52,71,19
250.294692,52,71,19
250.296844,52,71,19
250.300508,52,71,19
250.30266,52,71,19
250.306324,52,71,19
250.308476,52,71,19
250.31214,52,71,19
250.314292,52,71,19
250.317956,52,71,19
250.320108,52,71,19
250.323772,52,71,19
250.325924,52,71,19
250.329588,52,71,19
250.33174,52,71,19
250.335404,52,71,19
250.337587,52,71,19
250.34122,53,71,18
250.343869,53,71,18
250.347036,53,71,18
250.350079,53,71,18
250.352852,53,71,18
250.355895,53,71,18
250.358668,53,71,18
250.361899,53,71,18
250.364484,53,71,18
250.368226,53,71,18
250.3703,53,71,18
250.374042,53,71,18
250.376116,53,71,18
250.380054,53,71,18
250.381932,53,71,18
250.38629,53,71,18
250.387748,53,71,18
250.392106,53,71,18
250.393564,53,71,18
250.39843,53,71,18
250.39938,53,71,18
250.404246,53,71,18
250.405196,53,71,18
250.410062,53,71,18
250.411012,53,71,18
250.416041,53,71,18
250.416828,53,71,18
250.422074,53,71,18
250.422644,53,71,18
250.42789,53,71,18
250.42846,53,71,18
250.433955,53,71,18
250.434276,53,71,18
250.439771,53,71,18
250.440092,53,71,18
250.44585,53,71,18
250.445908,53,71,18
250.451724,53,71,18
250.452102,53,71,18
250.45754,53,71,18
250.457948,53,71,18
250.463356,53,71,18
250.464027,53,71,18
250.469172,53,71,18
250.469975,53,71,18
250.474988,53,71,18
250.475791,53,71,18
250.480804,53,71,18
250.481709,53,71,18
250.48662,53,71,18
250.488006,53,71,18
250.492436,53,71,18
250.493822,53,71,18
250.498252,53,71,18
250.499785,53,71,18
250.504068,53,71,18
250.505601,53,71,18
250.509884,53,72,19
250.511417,53,72,19
250.5157,53,72,19
250.517233,53,72,19
250.521516,53,72,19
250.523049,53,72,19
250.527332,53,72,19
250.528865,53,72,19
250.533148,53,72,19
250.534844,53,72,19
250.538964,53,72,19
250.541126,53,72,19
250.54478,53,72,19
250.547088,53,72,19
250.550596,53,72,19
250.553066,53,72,19
250.556412,53,72,19
250.558973,53,72,19
250.562228,53,72,19
250.564789,53,72,19
250.568044,53,72,19
250.570677,53,72,19
250.57386,53,72,19
250.5767,53,72,19
250.579676,53,72,19
250.582865,53,72,19
250.585492,53,72,19
250.588681,53,72,19
250.591308,53,72,19
250.59469,53,72,19
250.597124,53,72,19
250.600855,53,72,19
250.60294,53,72,19
250.606904,53,72,19
250.608756,53,72,19
250.613231,53,72,19
250.614572,53,72,19
250.619235,53,72,19
250.620388,53,72,19
250.625359,53,72,19
250.626204,53,72,19
250.631378,53,72,19
250.63202,53,72,19
250.637614,53,72,19
250.637836,53,72,19
250.643506,54,72,18
250.643652,54,72,18
250.649468,54,72,18
250.649484,54,72,18
250.655284,54,72,18
250.655649,54,72,18
250.6611,54,72,18
250.661885,54,72,18
250.666916,54,72,18
250.667747,54,72,18
250.672732,54,72,18
250.674028,54,72,18
250.678548,54,72,18
250.680194,54,72,18
250.684364,54,72,18
250.68601,54,72,18
250.69018,54,72,18
250.692018,54,72,18
250.695996,54,72,18
250.697834,54,72,18
250.701812,54,72,18
250.703653,54,72,18
250.707628,54,72,18
250.709469,54,72,18
250.713444,54,72,18
250.715329,54,72,18
250.71926,54,72,18
250.721565,54,72,18
250.725076,54,72,18
250.727498,54,72,18
250.730892,54,72,18
250.733475,54,72,18
250.736708,54,72,18
250.739524,54,72,18
250.742524,54,72,18
250.745806,54,72,18
250.74834,54,72,18
250.751855,54,72,18
250.754156,54,72,18
250.757904,54,72,18
250.759972,54,72,18
250.76372,54,72,18
250.765788,54,72,18
250.769815,54,72,18
250.771604,54,72,18
250.775631,54,72,18
250.77742,54,72,18
250.781447,54,72,18
250.783236,54,72,18
250.787263,54,72,18
250.789052,54,72,18
250.793079,54,72,18
250.794868,54,72,18
250.798895,54,72,18
250.800684,54,72,18
250.804711,54,72,18
250.8065,54,72,18
250.810527,54,72,18
250.812316,54,72,18
250.816343,54,72,18
250.818132,54,72,18
250.822278,54,72,18
250.823948,54,72,18
250.828357,54,72,18
250.829764,54,72,18
250.834365,54,72,18
250.83558,54,72,18
250.840616,54,72,18
250.841396,54,72,18
250.84662,54,72,18
250.847212,54,72,18
250.852436,54,72,18
250.853028,54,72,18
250.858252,54,72,18
250.858844,54,72,18
250.864068,54,72,18
250.86466,54,72,18
250.869884,54,72,18
250.870476,54,72,18
250.876055,54,72,18
250.876292,54,72,18
250.882108,54,72,18
250.882336,54,72,18
250.887924,54,72,18
250.888153,54,72,18
250.89374,54,72,18
250.894202,54,72,18
250.899556,54,72,18
250.900211,54,72,18
250.905372,54,72,18
250.906724,54,72,18
250.911188,54,72,18
250.91254,54,72,18
250.917004,54,72,18
250.918356,54,72,18
250.92282,54,72,18
250.924172,54,72,18
250.928636,54,72,18
250.9305,54,72,18
250.934452,54,72,18
250.93662,54,72,18
250.940268,55,73,18
250.942481,55,73,18
250.946084,55,73,18
250.948298,55,73,18
250.9519,55,73,18
250.954463,55,73,18
250.957716,55,73,18
250.960396,55,73,18
250.963532,55,73,18
250.966677,55,73,18
250.969348,55,73,18
250.972843,55,73,18
250.975164,55,73,18
250.978891,55,73,18
250.98098,55,73,18
250.984707,55,73,18
250.986796,55,73,18
250.990523,55,73,18
250.992612,55,73,18
250.996339,55,73,18
250.998428,55,73,18
251.002155,55,73,18
251.004244,55,73,18
251.008559,55,73,18
251.01006,55,73,18
251.014416,55,73,18
251.015876,55,73,18
251.020308,55,73,18
251.021692,55,73,18
251.026241,55,73,18
251.027508,55,73,18
251.032912,55,73,18
251.033324,55,73,18
251.038804,55,73,18
251.03914,55,73,18
251.044956,55,73,18
251.044969,55,73,18
251.050772,55,73,18
251.050785,55,73,18
251.056588,55,73,18
251.056718,55,73,18
251.062404,55,73,18
251.062534,55,73,18
251.06822,55,73,18
251.068583,55,73,18
251.074036,55,73,18
251.074399,55,73,18
251.079852,55,73,18
251.080215,55,73,18
251.085668,55,73,18
251.086031,55,73,18
251.091484,55,73,18
251.091847,55,73,18
251.0973,55,73,18
251.097663,55,73,18
251.103116,55,73,18
251.103479,55,73,18
251.108932,55,73,18
251.109295,55,73,18
251.114748,55,73,18
251.115111,55,73,18
251.120564,55,73,18
251.120927,55,73,18
251.12638,55,73,18
251.127175,55,73,18
251.132196,55,73,18
251.132991,55,73,18
251.138012,55,73,18
251.139086,55,73,18
251.143828,55,73,18
251.144973,55,73,18
251.149644,55,73,18
251.150789,55,73,18
251.15546,55,73,18
251.156696,55,73,18
251.161276,55,73,18
251.1627,55,73,18
251.167092,55,73,18
251.168516,55,73,18
251.172908,55,73,18
251.174645,55,73,18
251.178724,55,73,18
251.180737,55,73,18
251.18454,55,73,18
251.186801,55,73,18
251.190356,55,73,18
251.192967,55,73,18
251.196172,55,73,18
251.198955,55,73,18
251.201988,55,73,18
251.204787,55,73,18
251.207804,55,73,18
251.210644,55,73,18
251.21362,55,73,18
251.216885,55,73,18
251.219436,55,73,18
251.222855,55,73,18
251.225252,55,73,18
251.229151,55,73,18
251.231068,55,73,18
251.235155,55,73,18
251.236884,55,73,18
251.241366,55,73,18
251.2427,55,73,18
251.247182,55,73,18
251.248516,55,73,18
251.253428,55,73,18
251.254332,55,73,18
251.259244,55,73,18
251.260148,55,73,18
251.265381,55,73,18
251.265964,55,73,18
251.271376,55,73,18
251.27178,55,73,18
251.277596,55,73,18
251.277789,55,73,18
251.283412,55,73,18
251.283605,55,73,18
251.289228,55,73,18
251.289448,55,73,18
251.295044,55,73,18
251.295629,55,73,18
251.30086,55,73,18
251.301445,55,73,18
251.306676,55,73,18
251.307261,55,73,18
251.312492,55,73,18
251.313535,55,73,18
251.318308,55,73,18
251.319558,55,73,18
251.324124,55,73,18
251.325374,55,73,18
251.32994,55,73,18
251.331348,55,73,18
251.335756,55,73,18
251.337464,55,73,18
251.341572,56,73,17
251.343411,56,73,17
251.347388,56,73,17
251.349809,56,73,17
251.353204,56,73,17
251.355742,56,73,17
251.35902,56,73,17
251.361783,56,73,17
251.364836,56,73,17
251.367599,56,73,17
251.370652,56,73,17
251.373592,56,73,17
251.376468,56,74,18
251.379408,56,74,18
251.382284,56,74,18
251.385224,56,74,18
251.3881,56,74,18
251.39104,56,74,18
251.393916,56,74,18
251.396856,56,74,18
251.399732,56,74,18
251.402672,56,74,18
251.405548,56,74,18
251.408488,56,74,18
251.411364,56,74,18
251.414304,56,74,18
251.41718,56,74,18
251.42012,56,74,18
251.422996,56,74,18
251.425936,56,74,18
251.428812,56,74,18
251.431752,56,74,18
251.434628,56,74,18
251.437568,56,74,18
251.440444,56,74,18
251.443384,56,74,18
251.44626,56,74,18
251.4492,56,74,18
251.452076,56,74,18
251.455016,56,74,18
251.457892,56,74,18
251.461045,56,74,18
251.463708,56,74,18
251.467402,56,74,18
251.469524,56,74,18
251.473604,56,74,18
251.47534,56,74,18
251.47942,56,74,18
251.481156,56,74,18
251.485236,56,74,18
251.486972,56,74,18
251.491052,56,74,18
251.492788,56,74,18
251.497447,56,74,18
251.498604,56,74,18
251.503263,56,74,18
251.50442,56,74,18
251.509095,56,74,18
251.510236,56,74,18
251.515252,56,74,18
251.516052,56,74,18
251.521301,56,74,18
251.521868,56,74,18
251.527294,56,74,18
251.527684,56,74,18
251.533373,56,74,18
251.5335,56,74,18
251.539316,56,74,18
251.539347,56,74,18
251.545132,56,74,18
251.545316,56,74,18
251.550948,56,74,18
251.551643,56,74,18
251.556764,56,74,18
251.557459,56,74,18
251.56258,56,74,18
251.563827,56,74,18
251.568396,56,74,18
251.569666,56,74,18
251.574212,56,74,18
251.575962,56,74,18
251.580028,56,74,18
251.581778,56,74,18
251.585844,56,74,18
251.587594,56,74,18
251.59166,56,74,18
251.593483,56,74,18
251.597476,56,74,18
251.599618,56,74,18
251.603292,56,74,18
251.605622,56,74,18
251.609108,56,74,18
251.611738,56,74,18
251.614924,56,74,18
251.617554,56,74,18
251.62074,56,74,18
251.623431,56,74,18
251.626556,56,74,18
251.630132,56,74,18
251.632372,56,74,18
251.636335,56,74,18
251.638188,57,74,17
251.642151,57,74,17
251.644004,57,74,17
251.647967,57,74,17
251.64982,57,74,17
251.653799,57,74,17
251.655636,57,74,17
251.659798,57,74,17
251.661452,57,74,17
251.666211,57,74,17
251.667268,57,74,17
251.672069,57,74,17
251.673084,57,74,17
251.677885,57,74,17
251.6789,57,74,17
251.683818,57,74,17
251.684716,57,74,17
251.689634,57,74,17
251.690532,57,74,17
251.695451,57,74,17
251.696348,57,74,17
251.701267,57,74,17
251.702164,57,74,17
251.707083,57,74,17
251.70798,57,74,17
251.712899,57,74,17
251.713796,57,74,17
251.718715,57,74,17
251.719612,57,74,17
251.724531,57,74,17
251.725428,57,74,17
251.730347,57,74,17
251.731244,57,74,17
251.736163,57,74,17
251.73706,57,74,17
251.741979,57,74,17
251.742876,57,74,17
251.747825,57,74,17
251.748692,57,74,17
251.753772,57,74,17
251.754508,57,74,17
251.759588,57,74,17
251.760324,57,74,17
251.765404,57,74,17
251.76614,57,74,17
251.771383,57,74,17
251.771956,57,74,17
251.777736,57,74,17
251.777772,57,74,17
251.783588,57,74,17
251.7838,57,74,17
251.789404,57,74,17
251.790228,57,74,17
251.79522,57,74,17
251.796044,57,74,17
251.801036,57,74,17
251.80186,57,74,17
251.806852,57,74,17
251.807676,57,74,17
251.812668,57,74,17
251.813492,57,74,17
251.818484,57,74,17
251.81972,57,74,17
251.8243,57,74,17
251.825536,57,74,17
251.830116,57,74,17
251.831352,57,74,17
251.835932,57,74,17
251.837402,57,75,18
251.841748,57,75,18
251.84386,57,75,18
251.847564,57,75,18
251.849793,57,75,18
251.85338,57,75,18
251.855613,57,75,18
251.859196,57,75,18
251.861425,57,75,18
251.865012,57,75,18
251.867358,57,75,18
251.870828,57,75,18
251.873174,57,75,18
251.876644,57,75,18
251.87934,57,75,18
251.88246,57,75,18
251.885667,57,75,18
251.888276,57,75,18
251.891529,57,75,18
251.894092,57,75,18
251.897447,57,75,18
251.899908,57,75,18
251.903814,57,75,18
251.905724,57,75,18
251.909838,57,75,18
251.91154,57,75,18
251.915657,57,75,18
251.917356,57,75,18
251.921733,57,75,18
251.923172,57,75,18
251.927549,57,75,18
251.928988,57,75,18
251.933365,57,75,18
251.934804,57,75,18
251.939648,57,75,18
251.94062,57,75,18
251.945712,57,75,18
251.946436,57,75,18
251.951963,57,75,18
251.952252,57,75,18
251.957987,57,75,18
251.958068,57,75,18
251.963884,57,75,18
251.963935,57,75,18
251.9697,57,75,18
251.969908,57,75,18
251.975516,57,75,18
251.976018,57,75,18
251.981332,57,75,18
251.982127,57,75,18
251.987148,57,75,18
251.988409,57,75,18
251.992964,57,75,18
251.994225,57,75,18
251.99878,57,75,18
252.000041,57,75,18
252.004596,57,75,18
252.005857,57,75,18
252.010412,57,75,18
252.011673,57,75,18
252.016228,57,75,18
252.017489,57,75,18
252.022044,57,75,18
252.023305,57,75,18
252.02786,57,75,18
252.029123,57,75,18
252.033676,57,75,18
252.034939,57,75,18
252.039492,58,75,17
252.040755,58,75,17
252.045308,58,75,17
252.046571,58,75,17
252.051124,58,75,17
252.052387,58,75,17
252.05694,58,75,17
252.058203,58,75,17
252.062756,58,75,17
252.064019,58,75,17
252.068572,58,75,17
252.069835,58,75,17
252.074388,58,75,17
252.075655,58,75,17
252.080204,58,75,17
252.081467,58,75,17
252.08602,58,75,17
252.087292,58,75,17
252.091836,58,75,17
252.093664,58,75,17
252.097652,58,75,17
252.09948,58,75,17
252.103468,58,75,17
252.105296,58,75,17
252.109284,58,75,17
252.111579,58,75,17
252.1151,58,75,17
252.117527,58,75,17
252.120916,58,75,17
252.123546,58,75,17
252.126732,58,75,17
252.129362,58,75,17
252.132548,58,75,17
252.135209,58,75,17
252.138364,58,75,17
252.141026,58,75,17
252.14418,58,75,17
252.147453,58,75,17
252.149996,58,75,17
252.153518,58,75,17
252.155812,58,75,17
252.159334,58,75,17
252.161628,58,75,17
252.16515,58,75,17
252.167444,58,75,17
252.171391,58,75,17
252.17326,58,75,17
252.177207,58,75,17
252.179076,58,75,17
252.183023,58,75,17
252.184892,58,75,17
252.189268,58,75,17
252.190708,58,75,17
252.195081,58,75,17
252.196524,58,75,17
252.2011,58,75,17
252.20234,58,75,17
252.207063,58,75,17
252.208156,58,75,17
252.213243,58,75,17
252.213972,58,75,17
252.219247,58,75,17
252.219788,58,75,17
252.225357,58,75,17
252.225604,58,75,17
252.23142,58,75,17
252.231785,58,75,17
252.237236,58,75,17
252.237601,58,75,17
252.243052,58,75,17
252.243417,58,75,17
252.248868,58,75,17
252.249234,58,75,17
252.254684,58,75,17
252.255328,58,75,17
252.2605,58,75,17
252.261696,58,75,17
252.266316,58,75,17
252.267512,58,75,17
252.272132,58,75,17
252.273476,58,75,17
252.277948,58,75,17
252.279292,58,75,17
252.283764,58,75,17
252.285563,58,75,17
252.28958,58,75,17
252.291541,58,75,17
252.295396,58,75,17
252.29753,58,76,18
252.301212,58,76,18
252.303947,58,76,18
252.307028,58,76,18
252.309925,58,76,18
252.312844,58,76,18
252.315963,58,76,18
252.31866,58,76,18
252.32187,58,76,18
252.324476,58,76,18
252.327686,58,76,18
252.330292,58,76,18
252.333645,58,76,18
252.336108,58,76,18
252.339461,59,76,17
252.341924,59,76,17
252.345384,59,76,17
252.34774,59,76,17
252.351373,59,76,17
252.353556,59,76,17
252.357351,59,76,17
252.359372,59,76,17
252.363298,59,76,17
252.365188,59,76,17
252.369114,59,76,17
252.371004,59,76,17
252.37493,59,76,17
252.37682,59,76,17
252.380746,59,76,17
252.382636,59,76,17
252.386562,59,76,17
252.388452,59,76,17
252.392378,59,76,17
252.394268,59,76,17
252.398194,59,76,17
252.400084,59,76,17
252.40401,59,76,17
252.4059,59,76,17
252.409826,59,76,17
252.411716,59,76,17
252.415642,59,76,17
252.417532,59,76,17
252.421458,59,76,17
252.423348,59,76,17
252.42743,59,76,17
252.429164,59,76,17
252.433332,59,76,17
252.43498,59,76,17
252.439194,59,76,17
252.440796,59,76,17
252.445112,59,76,17
252.446612,59,76,17
252.451247,59,76,17
252.452428,59,76,17
252.457063,59,76,17
252.458244,59,76,17
252.462879,59,76,17
252.46406,59,76,17
252.468933,59,76,17
252.469876,59,76,17
252.474749,59,76,17
252.475692,59,76,17
252.4809,59,76,17
252.481508,59,76,17
252.487156,59,76,17
252.487324,59,76,17
252.49314,59,76,17
252.49322,59,76,17
252.498956,59,76,17
252.499036,59,76,17
252.504772,59,76,17
252.504852,59,76,17
252.510588,59,76,17
252.511018,59,76,17
252.516404,59,76,17
252.516845,59,76,17
252.52222,59,76,17
252.523101,59,76,17
252.528036,59,76,17
252.529211,59,76,17
252.533852,59,76,17
252.535027,59,76,17
252.539668,59,76,17
252.541016,59,76,17
252.545484,59,76,17
252.547125,59,76,17
252.5513,59,76,17
252.553103,59,76,17
252.557116,59,76,17
252.559092,59,76,17
252.562932,59,76,17
252.565389,59,76,17
252.568748,59,76,17
252.571205,59,76,17
252.574564,59,76,17
252.577021,59,76,17
252.58038,59,76,17
252.583465,59,76,17
252.586196,59,76,17
252.589281,59,76,17
252.592012,59,76,17
252.595097,59,76,17
252.597828,59,76,17
252.601222,59,76,17
252.603644,59,76,17
252.607038,59,76,17
252.60946,59,76,17
252.61287,59,76,17
252.615276,59,76,17
252.619253,59,76,17
252.621092,59,76,17
252.625347,59,76,17
252.626908,59,76,17
252.631163,59,76,17
252.632724,59,76,17
252.637127,59,76,17
252.63854,59,76,17
252.643146,59,76,17
252.644356,59,76,17
252.649123,59,76,17
252.650172,59,76,17
252.655623,59,76,17
252.655988,59,76,17
252.661439,59,76,17
252.661804,59,76,17
252.667255,59,76,17
252.66762,59,76,17
252.673071,59,76,17
252.673436,59,76,17
252.679252,59,76,17
252.679328,59,76,17
252.685068,59,76,17
252.685144,59,76,17
252.690884,59,76,17
252.69096,59,76,17
252.6967,59,76,17
252.696776,59,76,17
252.702516,59,76,17
252.702592,59,76,17
252.708332,59,76,17
252.708408,59,76,17
252.714148,59,76,17
252.714224,59,76,17
252.719964,59,76,17
252.72004,59,76,17
252.72578,59,76,17
252.725856,59,76,17
252.731596,59,76,17
252.731672,59,76,17
252.737412,59,76,17
252.737488,59,76,17
252.743228,60,76,16
252.743304,60,76,16
252.749044,60,76,16
252.74912,60,76,16
252.75486,60,77,17
252.755077,60,77,17
252.760676,60,77,17
252.760893,60,77,17
252.766492,60,77,17
252.766709,60,77,17
252.772308,60,77,17
252.772992,60,77,17
252.778124,60,77,17
252.778808,60,77,17
252.78394,60,77,17
252.784624,60,77,17
252.789756,60,77,17
252.79079,60,77,17
252.795572,60,77,17
252.796611,60,77,17
252.801388,60,77,17
252.802528,60,77,17
252.807204,60,77,17
252.808709,60,77,17
252.81302,60,77,17
252.814525,60,77,17
252.818836,60,77,17
252.820751,60,77,17
252.824652,60,77,17
252.826567,60,77,17
252.830468,60,77,17
252.832383,60,77,17
252.836284,60,77,17
252.838666,60,77,17
252.8421,60,77,17
252.844654,60,77,17
252.847916,60,77,17
252.850794,60,77,17
252.853732,60,77,17
252.856817,60,77,17
252.859548,60,77,17
252.862633,60,77,17
252.865364,60,77,17
252.868784,60,77,17
252.87118,60,77,17
252.87462,60,77,17
252.876996,60,77,17
252.880916,60,77,17
252.882812,60,77,17
252.886981,60,77,17
252.888628,60,77,17
252.892797,60,77,17
252.894444,60,77,17
252.898648,60,77,17
252.90026,60,77,17
252.904464,60,77,17
252.906076,60,77,17
252.910528,60,77,17
252.911892,60,77,17
252.916795,60,77,17
252.917708,60,77,17
252.922611,60,77,17
252.923524,60,77,17
252.928443,60,77,17
252.92934,60,77,17
252.934942,60,77,17
252.935156,60,77,17
252.940758,60,77,17
252.940972,60,77,17
252.946666,60,77,17
252.946788,60,77,17
252.952604,60,77,17
252.952816,60,77,17
252.95842,60,77,17
252.958632,60,77,17
252.964236,60,77,17
252.964448,60,77,17
252.970052,60,77,17
252.970731,60,77,17
252.975868,60,77,17
252.976795,60,77,17
252.981684,60,77,17
252.982656,60,77,17
252.9875,60,77,17
252.989069,60,77,17
252.993316,60,77,17
252.994885,60,77,17
252.999132,60,77,17
253.000701,60,77,17
253.004948,60,77,17
253.006519,60,77,17
253.010764,60,77,17
253.012426,60,77,17
253.01658,60,77,17
253.018257,60,77,17
253.022396,60,77,17
253.024317,60,77,17
253.028212,60,77,17
253.03034,60,77,17
253.034028,60,77,17
253.036156,60,77,17
253.039844,61,77,16
253.042003,61,77,16
253.04566,61,77,16
253.047819,61,77,16
253.051476,61,77,16
253.053666,61,77,16
253.057292,61,77,16
253.059573,61,77,16
253.063108,61,77,16
253.065389,61,77,16
253.068924,61,77,16
253.071205,61,77,16
253.07474,61,77,16
253.077021,61,77,16
253.080556,61,77,16
253.082837,61,77,16
253.086372,61,77,16
253.088681,61,77,16
253.092188,61,77,16
253.094821,61,77,16
253.098004,61,77,16
253.100768,61,77,16
253.10382,61,77,16
253.106641,61,77,16
253.109636,61,77,16
253.112457,61,77,16
253.115452,61,77,16
253.11845,61,77,16
253.121268,61,77,16
253.124266,61,77,16
253.127084,61,77,16
253.130376,61,77,16
253.1329,61,77,16
253.136208,61,77,16
253.138716,61,77,16
253.14208,61,77,16
253.144532,61,77,16
253.147896,61,77,16
253.150348,61,77,16
253.153712,61,77,16
253.156164,61,77,16
253.159721,61,77,16
253.16198,61,77,16
253.165553,61,77,16
253.167796,61,77,16
253.171369,61,77,16
253.173612,61,77,16
253.177403,61,77,16
253.179428,61,77,16
253.183396,61,77,16
253.185244,61,77,16
253.189415,61,77,16
253.19106,61,77,16
253.195231,61,77,16
253.196876,61,77,16
253.201311,61,77,16
253.202692,61,77,16
253.207375,61,77,16
253.208508,61,77,16
253.213236,61,77,16
253.214324,61,77,16
253.219417,61,78,17
253.22014,61,78,17
253.225714,61,78,17
253.225956,61,78,17
253.231733,61,78,17
253.231772,61,78,17
253.237549,61,78,17
253.237588,61,78,17
253.243365,61,78,17
253.243404,61,78,17
253.249181,61,78,17
253.24922,61,78,17
253.255036,61,78,17
253.255362,61,78,17
253.260852,61,78,17
253.261502,61,78,17
253.266668,61,78,17
253.267318,61,78,17
253.272484,61,78,17
253.273307,61,78,17
253.2783,61,78,17
253.279533,61,78,17
253.284116,61,78,17
253.285526,61,78,17
253.289932,61,78,17
253.291342,61,78,17
253.295748,61,78,17
253.297331,61,78,17
253.301564,61,78,17
253.303557,61,78,17
253.30738,61,78,17
253.309373,61,78,17
253.313196,61,78,17
253.315291,61,78,17
253.319012,61,78,17
253.321239,61,78,17
253.324828,61,78,17
253.327449,61,78,17
253.330644,61,78,17
253.333513,61,78,17
253.33646,61,78,17
253.339547,61,78,17
253.342276,61,78,17
253.345363,61,78,17
253.348092,61,78,17
253.351179,61,78,17
253.354077,61,78,17
253.357421,61,78,17
253.359893,61,78,17
253.363237,61,78,17
253.365882,61,78,17
253.369185,61,78,17
253.372108,61,78,17
253.375001,61,78,17
253.378101,61,78,17
253.380848,61,78,17
253.383917,61,78,17
253.386983,61,78,17
253.389906,61,78,17
253.392977,61,78,17
253.396132,61,78,17
253.398793,61,78,17
253.401948,61,78,17
253.404741,61,78,17
253.407866,61,78,17
253.410659,61,78,17
253.413682,61,78,17
253.41652,61,78,17
253.419498,61,78,17
253.42266,61,78,17
253.425314,61,78,17
253.428476,61,78,17
253.43113,61,78,17
253.434292,61,78,17
253.436946,61,78,17
253.440108,62,78,16
253.442762,62,78,16
253.445924,62,78,16
253.448578,62,78,16
253.451863,62,78,16
253.454394,62,78,16
253.457927,62,78,16
253.46021,62,78,16
253.463743,62,78,16
253.466026,62,78,16
253.469624,62,78,16
253.471842,62,78,16
253.475643,62,78,16
253.477658,62,78,16
253.481459,62,78,16
253.483474,62,78,16
253.487422,62,78,16
253.48929,62,78,16
253.493517,62,78,16
253.495106,62,78,16
253.499333,62,78,16
253.500922,62,78,16
253.505337,62,78,16
253.506738,62,78,16
253.511153,62,78,16
253.512554,62,78,16
253.516969,62,78,16
253.51837,62,78,16
253.522785,62,78,16
253.524186,62,78,16
253.528601,62,78,16
253.530002,62,78,16
253.534525,62,78,16
253.535818,62,78,16
253.540356,62,78,16
253.541634,62,78,16
253.546304,62,78,16
253.54745,62,78,16
253.55212,62,78,16
253.553266,62,78,16
253.557936,62,78,16
253.559082,62,78,16
253.564061,62,78,16
253.564898,62,78,16
253.570121,62,78,16
253.570714,62,78,16
253.576144,62,78,16
253.57653,62,78,16
253.582346,62,78,16
253.582486,62,78,16
253.588162,62,78,16
253.588576,62,78,16
253.593978,62,78,16
253.594408,62,78,16
253.599794,62,78,16
253.600517,62,78,16
253.60561,62,78,16
253.606379,62,78,16
253.611426,62,78,16
253.612484,62,78,16
253.617242,62,78,16
253.618432,62,78,16
253.623058,62,78,16
253.62441,62,78,16
253.628874,62,78,16
253.630226,62,78,16
253.63469,62,78,16
253.636508,62,78,16
253.640506,62,78,16
253.643503,62,78,16
253.646322,62,78,16
253.649319,62,78,16
253.652138,62,78,16
253.655428,62,78,16
253.657954,62,78,16
253.661766,62,78,16
253.66377,62,78,16
253.66811,62,78,16
253.669586,62,78,16
253.674319,62,78,16
253.675402,62,78,16
253.680135,62,78,16
253.681218,62,78,16
253.686023,62,78,16
253.687034,62,78,16
253.692117,62,78,16
253.693092,62,78,16
253.698182,62,78,16
253.698954,62,78,16
253.703997,62,79,17
253.705059,62,79,17
253.709813,62,79,17
253.711007,62,79,17
253.715863,62,79,17
253.716985,62,79,17
253.721679,62,79,17
253.722801,62,79,17
253.727556,62,79,17
253.729083,62,79,17
253.73362,62,79,17
253.736078,62,79,17
253.739436,63,79,16
253.741894,63,79,16
253.745283,63,79,16
253.748004,63,79,16
253.751099,63,79,16
253.754341,63,79,16
253.756947,63,79,16
253.760685,63,79,16
253.762967,63,79,16
253.766894,63,79,16
253.768872,63,79,16
253.77271,63,79,16
253.774745,63,79,16
253.778598,63,79,16
253.780925,63,79,16
253.784414,63,79,16
253.786741,63,79,16
253.79023,63,79,16
253.792557,63,79,16
253.796046,63,79,16
253.798373,63,79,16
253.801862,63,79,16
253.804236,63,79,16
253.807678,63,79,16
253.810184,63,79,16
253.813494,63,79,16
253.816,63,79,16
253.81931,63,79,16
253.821922,63,79,16
253.825126,63,79,16
253.828099,63,79,16
253.830942,63,79,16
253.833915,63,79,16
253.836758,63,79,16
253.839731,63,79,16
253.842574,63,79,16
253.845826,63,79,16
253.84839,63,79,16
253.851642,63,79,16
253.854206,63,79,16
253.857797,63,79,16
253.860022,63,79,16
253.863613,63,79,16
253.865838,63,79,16
253.869602,63,79,16
253.871654,63,79,16
253.875418,63,79,16
253.87747,63,79,16
253.881234,63,79,16
253.883286,63,79,16
253.88705,63,79,16
253.889102,63,79,16
253.892866,63,79,16
253.894918,63,79,16
253.898682,63,79,16
253.900734,63,79,16
253.904498,63,79,16
253.90655,63,79,16
253.910314,63,79,16
253.912366,63,79,16
253.91613,63,79,16
253.918182,63,79,16
253.922116,63,79,16
253.923998,63,79,16
253.927947,63,79,16
253.929814,63,79,16
253.934199,63,79,16
253.93563,63,79,16
253.940222,63,79,16
253.941446,63,79,16
253.946211,63,79,16
253.947262,63,79,16
253.952234,63,79,16
253.953078,63,79,16
253.95805,63,79,16
253.958894,63,79,16
253.964201,63,79,16
253.96471,63,79,16
253.970526,63,79,16
253.970584,63,79,16
253.976342,63,79,16
253.976633,63,79,16
253.982158,63,79,16
253.982509,63,79,16
253.987974,63,79,16
253.988847,63,79,16
253.99379,63,79,16
253.995306,63,79,16
253.999606,63,79,16
254.001122,63,79,16
254.005422,63,79,16
254.007656,63,79,16
254.011238,63,79,16
254.014388,63,79,16
254.017054,63,79,16
254.02076,63,79,16
254.02287,63,79,16
254.02691,63,79,16
254.028686,63,79,16
254.034142,63,79,16
254.034502,63,79,16
254.040318,63,79,16
254.040602,63,79,16
254.046134,63,79,16
254.04713,63,79,16
254.05195,63,79,16
254.052946,63,79,16
254.057766,63,79,16
254.058793,63,79,16
254.063582,63,79,16
254.064609,63,79,16
254.069398,63,79,16
254.070951,63,79,16
254.075214,63,79,16
254.076767,63,79,16
254.081422,63,79,16
254.082583,63,79,16
254.087881,63,79,16
254.088446,63,79,16
254.093697,63,79,16
254.094262,63,79,16
254.100135,63,79,16
254.100231,63,79,16
254.106128,63,79,16
254.106963,63,79,16
254.111944,63,79,16
254.113335,63,79,16
254.11776,63,79,16
254.119485,63,79,16
254.123577,63,79,16
254.126717,63,79,16
254.129454,63,79,16
254.133177,63,79,16
254.13527,63,79,16
254.139705,64,79,15
254.141375,64,79,15
254.145521,64,79,15
254.147368,64,79,15
254.151368,64,79,15
254.15323,64,79,15
254.157184,64,79,15
254.159219,64,79,15
254.163,64,79,15
254.165167,64,79,15
254.168816,64,79,15
254.171261,64,79,15
254.174632,64,79,15
254.177092,64,79,15
254.180448,64,79,15
254.183156,64,79,15
254.186264,64,79,15
254.188972,64,79,15
254.19208,64,79,15
254.195007,64,80,16
254.197896,64,80,16
254.201,64,80,16
254.203712,64,80,16
254.206816,64,80,16
254.209528,64,80,16
254.212648,64,80,16
254.215344,64,80,16
254.218566,64,80,16
254.22116,64,80,16
254.224382,64,80,16
254.226976,64,80,16
254.230198,64,80,16
254.232792,64,80,16
254.236014,64,80,16
254.238608,64,80,16
254.241876,64,80,16
254.244424,64,80,16
254.247692,64,80,16
254.25024,64,80,16
254.253772,64,80,16
254.256056,64,80,16
254.259675,64,80,16
254.261872,64,80,16
254.265491,64,80,16
254.267688,64,80,16
254.271307,64,80,16
254.273504,64,80,16
254.277123,64,80,16
254.27932,64,80,16
254.282939,64,80,16
254.285136,64,80,16
254.288755,64,80,16
254.290952,64,80,16
254.294653,64,80,16
254.296768,64,80,16
254.300484,64,80,16
254.302584,64,80,16
254.306544,64,80,16
254.3084,64,80,16
254.312451,64,80,16
254.314216,64,80,16
254.318632,64,80,16
254.320032,64,80,16
254.324448,64,80,16
254.325848,64,80,16
254.330366,64,80,16
254.331664,64,80,16
254.336243,64,80,16
254.33748,64,80,16
254.342408,64,80,16
254.343296,64,80,16
254.348862,64,80,16
254.349112,64,80,16
254.354682,64,80,16
254.354928,64,80,16
254.3606,64,80,16
254.360744,64,80,16
254.36656,64,80,16
254.36752,64,80,16
254.372376,64,80,16
254.374165,64,80,16
254.378192,64,80,16
254.379981,64,80,16
254.384008,64,80,16
254.386384,64,80,16
254.389824,64,80,16
254.393728,64,80,16
254.39564,64,80,16
254.399717,64,80,16
254.401456,64,80,16
254.406059,64,80,16
254.407272,64,80,16
254.413088,64,80,16
254.414258,64,80,16
254.418904,64,80,16
254.420716,64,80,16
254.42472,64,80,16
254.427448,64,80,16
254.430536,64,80,16
254.433674,64,80,16
254.436352,64,80,16
254.43949,64,80,16
254.442168,64,80,16
254.445438,64,80,16
254.447984,64,80,16
254.451705,64,80,16
254.4538,64,80,16
254.457521,64,80,16
254.460095,64,80,16
254.463337,64,80,16
254.466741,64,80,16
254.469153,64,80,16
254.472557,64,80,16
254.474969,64,80,16
254.478959,64,80,16
254.480785,64,80,16
254.486303,64,80,16
254.486601,64,80,16
254.492292,64,80,16
254.492417,64,80,16
254.498372,64,80,16
254.498634,64,80,16
254.504244,64,80,16
254.506833,64,80,16
254.510308,64,80,16
254.513291,64,80,16
254.516286,64,80,16
254.520023,64,80,16
254.522351,64,80,16
254.526249,64,80,16
254.528415,64,80,16
254.532065,64,80,16
254.534479,64,80,16
254.538013,65,80,15
254.540295,65,80,15
254.54428,65,80,15
254.546288,65,80,15
254.550096,65,80,15
254.552352,65,80,15
254.555912,65,80,15
254.558488,65,80,15
254.561728,65,80,15
254.564304,65,80,15
254.567544,65,80,15
254.57012,65,80,15
254.57336,65,80,15
254.575936,65,80,15
254.579176,65,80,15
254.581752,65,80,15
254.584992,65,80,15
254.587807,65,80,15
254.590808,65,80,15
254.593623,65,80,15
254.596624,65,80,15
254.5995,65,80,15
254.60244,65,80,15
254.605316,65,80,15
254.608256,65,80,15
254.611132,65,80,15
254.614072,65,80,15
254.617074,65,80,15
254.619888,65,80,15
254.62289,65,80,15
254.625704,65,80,15
254.628706,65,80,15
254.63152,65,80,15
254.634715,65,80,15
254.637336,65,80,15
254.640531,65,80,15
254.643152,65,80,15
254.646347,65,80,15
254.648968,65,80,15
254.652163,65,80,15
254.654784,65,80,15
254.657979,65,80,15
254.6606,65,80,15
254.663795,65,80,15
254.666416,65,80,15
254.669611,65,80,15
254.672232,65,80,15
254.675427,65,80,15
254.678048,65,80,15
254.681243,65,81,16
254.683864,65,81,16
254.687059,65,81,16
254.68968,65,81,16
254.693289,65,81,16
254.695496,65,81,16
254.699105,65,81,16
254.701312,65,81,16
254.704921,65,81,16
254.707128,65,81,16
254.710738,65,81,16
254.712944,65,81,16
254.716559,65,81,16
254.71876,65,81,16
254.72278,65,81,16
254.724576,65,81,16
254.729047,65,81,16
254.730392,65,81,16
254.735287,65,81,16
254.736208,65,81,16
254.741103,65,81,16
254.742024,65,81,16
254.747386,65,81,16
254.74784,65,81,16
254.753364,65,81,16
254.753656,65,81,16
254.759472,65,81,16
254.760096,65,81,16
254.765288,65,81,16
254.766043,65,81,16
254.771104,65,81,16
254.772967,65,81,16
254.77692,65,81,16
254.780468,65,81,16
254.782736,65,81,16
254.786649,65,81,16
254.788552,65,81,16
254.793805,65,81,16
254.794368,65,81,16
254.800184,65,81,16
254.801903,65,81,16
254.806,65,81,16
254.808477,65,81,16
254.811816,65,81,16
254.815558,65,81,16
254.817632,65,81,16
254.821374,65,81,16
254.823448,65,81,16
254.827251,65,81,16
254.829264,65,81,16
254.833867,65,81,16
254.83508,65,81,16
254.839699,65,81,16
254.840896,65,81,16
254.846198,65,81,16
254.846712,65,81,16
254.852014,65,81,16
254.852671,65,81,16
254.85783,65,81,16
254.858619,65,81,16
254.863646,65,81,16
254.865542,65,81,16
254.869462,65,81,16
254.873043,65,81,16
254.875278,65,81,16
254.879224,65,81,16
254.881094,65,81,16
254.88638,65,81,16
254.886917,65,81,16
254.892936,65,81,16
254.894478,65,81,16
254.898929,65,81,16
254.901053,65,81,16
254.904745,65,81,16
254.908134,65,81,16
254.910739,65,81,16
254.91395,65,81,16
254.916611,65,81,16
254.919827,65,81,16
254.922792,65,81,16
254.926442,65,81,16
254.929002,65,81,16
254.932274,65,81,16
254.934818,65,81,16
254.938773,66,81,15
254.940898,66,81,15
254.944589,66,81,15
254.946714,66,81,15
254.950405,66,81,15
254.95253,66,81,15
254.956221,66,81,15
254.958346,66,81,15
254.962037,66,81,15
254.964254,66,81,15
254.967853,66,81,15
254.970198,66,81,15
254.973669,66,81,15
254.976104,66,81,15
254.979485,66,81,15
254.98192,66,81,15
254.985301,66,81,15
254.988041,66,81,15
254.991117,66,81,15
254.993857,66,81,15
254.996933,66,81,15
254.999673,66,81,15
255.002749,66,81,15
255.005489,66,81,15
255.008565,66,81,15
255.011305,66,81,15
255.014381,66,81,15
255.017121,66,81,15
255.020197,66,81,15
255.022937,66,81,15
255.026013,66,81,15
255.028753,66,81,15
255.031829,66,81,15
255.034569,66,81,15
255.037645,66,81,15
255.040385,66,81,15
255.043461,66,81,15
255.046201,66,81,15
255.049277,66,81,15
255.052017,66,81,15
255.055093,66,81,15
255.057833,66,81,15
255.060909,66,81,15
255.063649,66,81,15
255.066725,66,81,15
255.069465,66,81,15
255.072541,66,81,15
255.075281,66,81,15
255.078357,66,81,15
255.081097,66,81,15
255.084173,66,81,15
255.08703,66,81,15
255.089989,66,81,15
255.09317,66,81,15
255.095805,66,81,15
255.098986,66,81,15
255.101621,66,81,15
255.10502,66,81,15
255.107437,66,81,15
255.111084,66,81,15
255.113253,66,81,15
255.117103,66,81,15
255.119069,66,81,15
255.122919,66,81,15
255.124885,66,81,15
255.129231,66,81,15
255.130701,66,81,15
255.135255,66,81,15
255.136517,66,81,15
255.141162,66,81,15
255.142333,66,81,15
255.146978,66,81,15
255.148149,66,81,15
255.153447,66,81,15
255.153965,66,81,15
255.159781,66,81,15
255.159865,66,81,15
255.165597,66,81,15
255.167092,66,81,15
255.171413,66,81,15
255.175543,66,82,16
255.177229,66,81,15
255.181566,66,81,15
255.183045,66,82,16
255.188733,66,82,16
255.188861,66,82,16
255.194677,66,82,16
255.197098,66,82,16
255.200493,66,82,16
255.204179,66,82,16
255.206309,66,82,16
255.210866,66,82,16
255.212125,66,82,16
255.216697,66,82,16
255.217941,66,82,16
255.222923,66,82,16
255.223757,66,82,16
255.229573,66,82,16
255.23008,66,82,16
255.235389,66,82,16
255.235895,66,82,16
255.241205,66,82,16
255.241971,66,82,16
255.247021,66,82,16
255.247878,66,82,16
255.252837,66,82,16
255.253694,66,82,16
255.259653,66,82,16
255.259667,66,82,16
255.265676,66,82,16
255.268118,66,82,16
255.271553,66,82,16
255.274141,66,82,16
255.277602,66,82,16
255.281309,66,82,16
255.283591,66,82,16
255.289407,66,82,16
255.289673,66,82,16
255.295562,66,82,16
255.296754,66,82,16
255.301378,66,82,16
255.303441,66,82,16
255.307382,66,82,16
255.309273,66,82,16
255.313592,66,82,16
255.315498,66,82,16
255.319702,66,82,16
255.322655,66,82,16
255.325691,66,82,16
255.328471,66,82,16
255.331815,66,82,16
255.334546,66,82,16
255.337849,66,82,16
255.340453,67,82,15
255.343913,67,82,15
255.346269,67,82,15
255.349729,67,82,15
255.352085,67,82,15
255.355545,67,82,15
255.357901,67,82,15
255.361361,67,82,15
255.363717,67,82,15
255.367177,67,82,15
255.369533,67,82,15
255.372993,67,82,15
255.375349,67,82,15
255.378887,67,82,15
255.381165,67,82,15
255.384703,67,82,15
255.386981,67,82,15
255.390519,67,82,15
255.392797,67,82,15
255.396335,67,82,15
255.398613,67,82,15
255.402151,67,82,15
255.404429,67,82,15
255.407967,67,82,15
255.410245,67,82,15
255.413783,67,82,15
255.416061,67,82,15
255.419599,67,82,15
255.421877,67,82,15
255.425415,67,82,15
255.427693,67,82,15
255.431231,67,82,15
255.433509,67,82,15
255.437101,67,82,15
255.439325,67,82,15
255.442917,67,82,15
255.445141,67,82,15
255.448733,67,82,15
255.450957,67,82,15
255.454549,67,82,15
255.456773,67,82,15
255.460584,67,82,15
255.462589,67,82,15
255.4664,67,82,15
255.468405,67,82,15
255.472216,67,82,15
255.474221,67,82,15
255.478032,67,82,15
255.480037,67,82,15
255.48394,67,82,15
255.485853,67,82,15
255.489914,67,82,15
255.491669,67,82,15
255.49573,67,82,15
255.497485,67,82,15
255.501784,67,82,15
255.503301,67,82,15
255.507641,67,82,15
255.509117,67,82,15
255.513705,67,82,15
255.514933,67,82,15
255.520047,67,82,15
255.520749,67,82,15
255.525863,67,82,15
255.526565,67,82,15
255.531679,67,82,15
255.532381,67,82,15
255.537495,67,82,15
255.538197,67,82,15
255.543358,67,82,15
255.544013,67,82,15
255.549539,67,82,15
255.549829,67,82,15
255.555645,67,82,15
255.555877,67,82,15
255.561461,67,82,15
255.561693,67,82,15
255.567277,67,82,15
255.568662,67,82,15
255.573093,67,82,15
255.577735,67,82,15
255.578909,67,82,15
255.584032,67,82,15
255.584725,67,82,15
255.590541,67,82,15
255.591346,67,82,15
255.596357,67,82,15
255.599954,67,82,15
255.602173,67,82,15
255.607065,67,82,15
255.607989,67,82,15
255.613805,67,82,15
255.613959,67,82,15
255.619621,67,82,15
255.619775,67,82,15
255.625437,67,82,15
255.626046,67,82,15
255.631253,67,82,15
255.633168,67,82,15
255.637069,67,82,15
255.639191,67,82,15
255.642885,67,82,15
255.645296,67,82,15
255.648701,67,82,15
255.651244,67,82,15
255.654517,67,82,15
255.65706,67,82,15
255.661237,67,82,15
255.662983,67,82,15
255.668885,67,82,15
255.670311,67,82,15
255.674833,67,82,15
255.676607,67,82,15
255.680665,67,82,15
255.683921,67,82,15
255.686759,67,82,15
255.692529,67,82,15
255.69259,67,82,15
255.698655,67,82,15
255.69964,67,82,15
255.704486,67,82,15
255.706534,67,83,16
255.710828,67,83,16
255.71235,67,82,15
255.716776,67,83,16
255.718621,67,83,16
255.722866,67,83,16
255.725743,67,83,16
255.729092,67,83,16
255.731767,67,83,16
255.734968,67,83,16
255.737872,67,83,16
255.740901,68,83,15
255.743819,68,83,15
255.746929,68,83,15
255.749635,68,83,15
255.752745,68,83,15
255.755451,68,83,15
255.758592,68,83,15
255.761267,68,83,15
255.764656,68,83,15
255.767083,68,83,15
255.770472,68,83,15
255.772899,68,83,15
255.776288,68,83,15
255.778715,68,83,15
255.782104,68,83,15
255.784531,68,83,15
255.788008,68,83,15
255.790347,68,83,15
255.793824,68,83,15
255.796163,68,83,15
255.79964,68,83,15
255.801979,68,83,15
255.805532,68,83,15
255.807795,68,83,15
255.811348,68,83,15
255.813611,68,83,15
255.817164,68,83,15
255.819427,68,83,15
255.82298,68,83,15
255.825243,68,83,15
255.828813,68,83,15
255.831059,68,83,15
255.83469,68,83,15
255.836875,68,83,15
255.840506,68,83,15
255.842691,68,83,15
255.846383,68,83,15
255.848507,68,83,15
255.852255,68,83,15
255.854323,68,83,15
255.858076,68,83,15
255.860139,68,83,15
255.86411,68,83,15
255.865955,68,83,15
255.86993,68,83,15
255.871771,68,83,15
255.875742,68,83,15
255.877587,68,83,15
255.881558,68,83,15
255.883403,68,83,15
255.887374,68,83,15
255.889219,68,83,15
255.89319,68,83,15
255.895035,68,83,15
255.899006,68,83,15
255.900851,68,83,15
255.905073,68,83,15
255.906667,68,83,15
255.910889,68,83,15
255.912483,68,83,15
255.916766,68,83,15
255.918299,68,83,15
255.922714,68,83,15
255.924115,68,83,15
255.928733,68,83,15
255.929931,68,83,15
255.93461,68,83,15
255.935747,68,83,15
255.940745,68,83,15
255.941563,68,83,15
255.946693,68,83,15
255.947379,68,83,15
255.952757,68,83,15
255.953195,68,83,15
255.958573,68,83,15
255.959011,68,83,15
255.964827,68,83,15
255.964915,68,83,15
255.970643,68,83,15
255.970731,68,83,15
255.976459,68,83,15
255.978293,68,83,15
255.982275,68,83,15
255.98725,68,83,15
255.988091,68,83,15
255.993907,68,83,15
255.994129,68,83,15
255.999723,68,83,15
256.001255,68,83,15
256.005539,68,83,15
256.010475,68,83,15
256.011355,68,83,15
256.017171,68,83,15
256.017338,68,83,15
256.022987,68,83,15
256.02496,68,83,15
256.028803,68,83,15
256.030776,68,83,15
256.034619,68,83,15
256.036765,68,83,15
256.040435,68,83,15
256.044169,68,83,15
256.046251,68,83,15
256.050612,68,83,15
256.052067,68,83,15
256.056647,68,83,15
256.057883,68,83,15
256.062827,68,83,15
256.063699,68,83,15
256.068643,68,83,15
256.070868,68,83,15
256.074636,68,83,15
256.079825,68,83,15
256.080701,68,83,15
256.086517,68,83,15
256.086704,68,83,15
256.092333,68,83,15
256.09383,68,83,15
256.098311,68,83,15
256.10305,68,83,15
256.104401,68,83,15
256.109914,68,83,15
256.110466,68,83,15
256.116282,68,83,15
256.117535,68,83,15
256.122275,68,83,15
256.123351,68,83,15
256.128496,68,83,15
256.12934,68,83,15
256.13449,68,83,15
256.136744,68,83,15
256.140351,69,83,14
256.143188,69,83,14
256.146415,69,83,14
256.149222,69,83,14
256.152404,69,83,14
256.155402,69,83,14
256.158341,69,83,14
256.161218,69,83,14
256.164259,69,83,14
256.167212,69,83,14
256.17048,69,83,14
256.173028,69,83,14
256.176296,69,83,14
256.178844,69,83,14
256.182112,69,83,14
256.18466,69,83,14
256.187928,69,83,14
256.190476,69,83,14
256.193867,69,83,14
256.196292,69,83,14
256.199683,69,83,14
256.202108,69,83,14
256.205499,69,83,14
256.207924,69,84,15
256.211315,69,84,15
256.21374,69,84,15
256.217131,69,84,15
256.219556,69,84,15
256.222947,69,84,15
256.225372,69,84,15
256.228763,69,84,15
256.231188,69,84,15
256.234579,69,84,15
256.237004,69,84,15
256.240395,69,84,15
256.24282,69,84,15
256.246211,69,84,15
256.248636,69,84,15
256.252027,69,84,15
256.254452,69,84,15
256.257843,69,84,15
256.260268,69,84,15
256.263659,69,84,15
256.266084,69,84,15
256.269475,69,84,15
256.2719,69,84,15
256.275291,69,84,15
256.277716,69,84,15
256.281107,69,84,15
256.283532,69,84,15
256.286923,69,84,15
256.289348,69,84,15
256.292739,69,84,15
256.295164,69,84,15
256.298555,69,84,15
256.30098,69,84,15
256.304797,69,84,15
256.306796,69,84,15
256.310613,69,84,15
256.312612,69,84,15
256.31661,69,84,15
256.318428,69,84,15
256.322634,69,84,15
256.324244,69,84,15
256.32845,69,84,15
256.33006,69,84,15
256.334266,69,84,15
256.335876,69,84,15
256.340315,69,84,15
256.341692,69,84,15
256.346147,69,84,15
256.347508,69,84,15
256.352327,69,84,15
256.353324,69,84,15
256.358143,69,84,15
256.35914,69,84,15
256.364062,69,84,15
256.364956,69,84,15
256.370085,69,84,15
256.370772,69,84,15
256.375901,69,84,15
256.376588,69,84,15
256.381717,69,84,15
256.382404,69,84,15
256.387533,69,84,15
256.38822,69,84,15
256.394036,69,84,15
256.394964,69,84,15
256.399852,69,84,15
256.40385,69,84,15
256.405668,69,84,15
256.410425,69,84,15
256.411484,69,84,15
256.417273,69,84,15
256.4173,69,84,15
256.423116,69,84,15
256.426887,69,84,15
256.428932,69,84,15
256.433968,69,84,15
256.434748,69,84,15
256.440564,69,84,15
256.441211,69,84,15
256.44638,69,84,15
256.447271,69,84,15
256.452196,69,84,15
256.453178,69,84,15
256.458012,69,84,15
256.460424,69,84,15
256.463828,69,84,15
256.466687,69,84,15
256.469644,69,84,15
256.472939,69,84,15
256.47546,69,84,15
256.479397,69,84,15
256.481276,69,84,15
256.485213,69,84,15
256.487539,69,84,15
256.491029,69,84,15
256.496425,69,84,15
256.496845,69,84,15
256.502661,69,84,15
256.503,69,84,15
256.508477,69,84,15
256.509848,69,84,15
256.514573,69,84,15
256.519463,69,84,15
256.520389,69,84,15
256.526205,69,84,15
256.526544,69,84,15
256.532214,69,84,15
256.533786,69,84,15
256.53803,69,84,15
256.539846,69,84,15
256.543846,69,84,15
256.545753,69,84,15
256.549662,69,84,15
256.552999,69,84,15
256.555478,69,84,15
256.559262,69,84,15
256.561294,69,84,15
256.565514,69,84,15
256.56711,69,84,15
256.571972,69,84,15
256.572926,69,84,15
256.577788,69,84,15
256.578742,69,84,15
256.583604,69,84,15
256.584558,69,84,15
256.58942,69,84,15
256.590374,69,84,15
256.595236,69,84,15
256.59619,69,84,15
256.601052,69,84,15
256.602006,69,84,15
256.606868,69,84,15
256.607822,69,84,15
256.612684,69,84,15
256.613638,69,84,15
256.6185,69,84,15
256.619454,69,84,15
256.624316,69,84,15
256.62527,69,84,15
256.630132,69,84,15
256.631086,69,84,15
256.635948,69,84,15
256.636902,69,84,15
256.641764,70,84,14
256.642718,70,84,14
256.64758,70,84,14
256.648534,70,84,14
256.653396,70,84,14
256.65435,70,84,14
256.659212,70,84,14
256.660166,70,84,14
256.665028,70,84,14
256.665982,70,84,14
256.670844,70,84,14
256.671798,70,84,14
256.67666,70,84,14
256.677614,70,84,14
256.682476,70,84,14
256.68343,70,84,14
256.688292,70,84,14
256.689246,70,84,14
256.694108,70,84,14
256.695062,70,84,14
256.699924,70,84,14
256.700878,70,84,14
256.70574,70,84,14
256.706694,70,84,14
256.711556,70,84,14
256.71251,70,84,14
256.717372,70,84,14
256.718326,70,84,14
256.723188,70,84,14
256.724142,70,84,14
256.729004,70,84,14
256.729958,70,84,14
256.73482,70,84,14
256.735774,70,84,14
256.740636,70,84,14
256.74159,70,84,14
256.746452,70,84,14
256.747406,70,84,14
256.752268,70,85,15
256.753222,70,85,15
256.758084,70,85,15
256.759038,70,85,15
256.7639,70,85,15
256.764854,70,85,15
256.769716,70,85,15
256.77067,70,85,15
256.775532,70,85,15
256.776486,70,85,15
256.781348,70,85,15
256.782302,70,85,15
256.787164,70,85,15
256.788118,70,85,15
256.79298,70,85,15
256.793934,70,85,15
256.798796,70,85,15
256.79975,70,85,15
256.804612,70,85,15
256.805566,70,85,15
256.810428,70,85,15
256.811382,70,85,15
256.816244,70,85,15
256.820109,70,85,15
256.82206,70,85,15
256.826342,70,85,15
256.827876,70,85,15
256.832841,70,85,15
256.833692,70,85,15
256.839508,70,85,15
256.842546,70,85,15
256.845324,70,85,15
256.849041,70,85,15
256.85114,70,85,15
256.856234,70,85,15
256.856956,70,85,15
256.862227,70,85,15
256.862772,70,85,15
256.868043,70,85,15
256.868588,70,85,15
256.874404,70,85,15
256.874498,70,85,15
256.88022,70,85,15
256.880522,70,85,15
256.886036,70,85,15
256.886743,70,85,15
256.891852,70,85,15
256.892627,70,85,15
256.897668,70,85,15
256.898443,70,85,15
256.903484,70,85,15
256.904259,70,85,15
256.9093,70,85,15
256.910075,70,85,15
256.915116,70,85,15
256.915891,70,85,15
256.920932,70,85,15
256.921707,70,85,15
256.926748,70,85,15
256.927523,70,85,15
256.933339,70,85,15
256.935121,70,85,15
256.939155,70,85,15
256.941616,70,85,15
256.944971,70,85,15
256.948809,70,85,15
256.950787,70,85,15
256.954803,70,85,15
256.956603,70,85,15
256.960619,70,85,15
256.962419,70,85,15
256.967074,70,85,15
256.968235,70,85,15
256.973097,70,85,15
256.974051,70,85,15
256.979318,70,85,15
256.979867,70,85,15
256.985202,70,85,15
256.985683,70,85,15
256.991018,70,85,15
256.991499,70,85,15
256.996834,70,85,15
256.997315,70,85,15
257.00265,70,85,15
257.003131,70,85,15
257.008466,70,85,15
257.008947,70,85,15
257.014282,70,85,15
257.014763,70,85,15
257.020098,70,85,15
257.020579,70,85,15
257.025914,70,85,15
257.026395,70,85,15
257.03173,70,85,15
257.032211,70,85,15
257.037546,70,85,15
257.038027,71,85,14
257.043362,71,85,14
257.043843,71,85,14
257.049178,71,85,14
257.049659,71,85,14
257.054994,71,85,14
257.055475,71,85,14
257.06081,71,85,14
257.061291,71,85,14
257.066626,71,85,14
257.067107,71,85,14
257.072442,71,85,14
257.072923,71,85,14
257.078258,71,85,14
257.078739,71,85,14
257.084074,71,85,14
257.084555,71,85,14
257.08989,71,85,14
257.090371,71,85,14
257.095706,71,85,14
257.096187,71,85,14
257.101522,71,85,14
257.102003,71,85,14
257.107338,71,85,14
257.107819,71,85,14
257.113154,71,85,14
257.113635,71,85,14
257.11897,71,85,14
257.119451,71,85,14
257.124786,71,85,14
257.125267,71,85,14
257.130602,71,85,14
257.131083,71,85,14
257.136418,71,85,14
257.136899,71,85,14
257.142234,71,85,14
257.142715,71,85,14
257.14805,71,85,14
257.148531,71,85,14
257.153866,71,85,14
257.154347,71,85,14
257.159682,71,85,14
257.160163,71,85,14
257.165498,71,85,14
257.165979,71,85,14
257.171314,71,85,14
257.171795,71,85,14
257.17713,71,85,14
257.177611,71,85,14
257.182946,71,85,14
257.183427,71,85,14
257.188762,71,85,14
257.189243,71,85,14
257.194578,71,85,14
257.195059,71,85,14
257.200394,71,85,14
257.200875,71,85,14
257.20621,71,85,14
257.206691,71,85,14
257.212026,71,85,14
257.212507,71,85,14
257.217842,71,85,14
257.218323,71,85,14
257.223658,71,85,14
257.224139,71,85,14
257.229474,71,85,14
257.229955,71,85,14
257.23529,71,85,14
257.235771,71,85,14
257.241106,71,85,14
257.241587,71,85,14
257.246922,71,85,14
257.247403,71,85,14
257.252738,71,85,14
257.253219,71,85,14
257.258554,71,85,14
257.259035,71,85,14
257.26437,71,85,14
257.264851,71,85,14
257.270186,71,85,14
257.270667,71,85,14
257.276002,71,86,15
257.276483,71,86,15
257.281818,71,86,15
257.282299,71,86,15
257.287634,71,86,15
257.288115,71,86,15
257.29345,71,86,15
257.293931,71,86,15
257.299266,71,86,15
257.299747,71,86,15
257.305082,71,86,15
257.305563,71,86,15
257.310898,71,86,15
257.311379,71,86,15
257.316714,71,86,15
257.317195,71,86,15
257.32253,71,86,15
257.323011,71,86,15
257.328346,71,86,15
257.328827,71,86,15
257.334162,71,86,15
257.334643,71,86,15
257.339978,71,86,15
257.340459,71,86,15
257.345794,71,86,15
257.346275,71,86,15
257.35161,71,86,15
257.352091,71,86,15
257.357426,71,86,15
257.357907,71,86,15
257.363242,71,86,15
257.363723,71,86,15
257.369058,71,86,15
257.369539,71,86,15
257.374874,71,86,15
257.375355,71,86,15
257.38069,71,86,15
257.381171,71,86,15
257.386506,71,86,15
257.386987,71,86,15
257.392322,71,86,15
257.392803,71,86,15
257.398138,71,86,15
257.398619,71,86,15
257.403954,71,86,15
257.404435,71,86,15
257.40977,71,86,15
257.410251,71,86,15
257.415586,71,86,15
257.416067,71,86,15
257.421402,71,86,15
257.421883,71,86,15
257.427218,71,86,15
257.427699,71,86,15
257.433034,71,86,15
257.433515,71,86,15
257.43885,72,86,14
257.439331,72,86,14
257.444666,72,86,14
257.445147,72,86,14
257.450482,72,86,14
257.450963,72,86,14
257.456298,72,86,14
257.456779,72,86,14
257.462114,72,86,14
257.462595,72,86,14
257.46793,72,86,14
257.468411,72,86,14
257.473746,72,86,14
257.474227,72,86,14
257.479562,72,86,14
257.480043,72,86,14
257.485378,72,86,14
257.485859,72,86,14
257.491194,72,86,14
257.491675,72,86,14
257.49701,72,86,14
257.497491,72,86,14
257.502826,72,86,14
257.503307,72,86,14
257.508642,72,86,14
257.509123,72,86,14
257.514458,72,86,14
257.514939,72,86,14
257.520274,72,86,14
257.520755,72,86,14
257.52609,72,86,14
257.526571,72,86,14
257.531906,72,86,14
257.532387,72,86,14
257.537722,72,86,14
257.538203,72,86,14
257.543538,72,86,14
257.544019,72,86,14
257.549354,72,86,14
257.549835,72,86,14
257.55517,72,86,14
257.555651,72,86,14
257.560986,72,86,14
257.561467,72,86,14
257.566802,72,86,14
257.567283,72,86,14
257.572618,72,86,14
257.573099,72,86,14
257.578434,72,86,14
257.578915,72,86,14
257.58425,72,86,14
257.584731,72,86,14
257.590066,72,86,14
257.590547,72,86,14
257.595882,72,86,14
257.596363,72,86,14
257.601698,72,86,14
257.602179,72,86,14
257.607514,72,86,14
257.607995,72,86,14
257.61333,72,86,14
257.613811,72,86,14
257.619146,72,86,14
257.619627,72,86,14
257.624962,72,86,14
257.625443,72,86,14
257.630778,72,86,14
257.631259,72,86,14
257.636594,72,86,14
257.637075,72,86,14
257.64241,72,86,14
257.642891,72,86,14
257.648226,72,86,14
257.648707,72,86,14
257.654042,72,86,14
257.654523,72,86,14
257.659858,72,86,14
257.660339,72,86,14
257.665674,72,86,14
257.666155,72,86,14
257.67149,72,86,14
257.671971,72,86,14
257.677306,72,86,14
257.677787,72,86,14
257.683122,72,86,14
257.683603,72,86,14
257.688938,72,86,14
257.689419,72,86,14
257.694754,72,86,14
257.695235,72,86,14
257.70057,72,86,14
257.701051,72,86,14
257.706386,72,86,14
257.706867,72,86,14
257.712202,72,86,14
257.712683,72,86,14
257.718018,72,86,14
257.718499,72,86,14
257.723834,72,86,14
257.724315,72,86,14
257.72965,72,86,14
257.730131,72,86,14
257.735466,72,86,14
257.735947,72,86,14
257.741282,72,86,14
257.741763,72,86,14
257.747098,72,86,14
257.747579,72,86,14
257.752914,72,86,14
257.753395,72,86,14
257.75873,72,86,14
257.759211,72,86,14
257.764546,72,86,14
257.765027,72,86,14
257.770362,72,86,14
257.770843,72,86,14
257.776178,72,87,15
257.776659,72,87,15
257.781994,72,87,15
257.782475,72,87,15
257.78781,72,87,15
257.788291,72,87,15
257.793626,72,87,15
257.794107,72,87,15
257.799442,72,87,15
257.799923,72,87,15
257.805258,72,87,15
257.805739,72,87,15
257.811074,72,87,15
257.811555,72,87,15
257.81689,72,87,15
257.817371,72,87,15
257.822706,72,87,15
257.823187,72,87,15
257.828522,72,87,15
257.829003,72,87,15
257.834338,72,87,15
257.834819,72,87,15
257.840154,73,87,14
257.840635,73,87,14
257.84597,73,87,14
257.846451,73,87,14
257.851786,73,87,14
257.852267,73,87,14
257.857602,73,87,14
257.858083,73,87,14
257.863418,73,87,14
257.863899,73,87,14
257.869234,73,87,14
257.869715,73,87,14
257.87505,73,87,14
257.875531,73,87,14
257.880866,73,87,14
257.881347,73,87,14
257.886682,73,87,14
257.887163,73,87,14
257.892498,73,87,14
257.892979,73,87,14
257.898314,73,87,14
257.898795,73,87,14
257.90413,73,87,14
257.904611,73,87,14
257.909946,73,87,14
257.910427,73,87,14
257.915762,73,87,14
257.916243,73,87,14
257.921578,73,87,14
257.922059,73,87,14
257.927394,73,87,14
257.927875,73,87,14
257.93321,73,87,14
257.933691,73,87,14
257.939026,73,87,14
257.939507,73,87,14
257.944842,73,87,14
257.945323,73,87,14
257.950658,73,87,14
257.951139,73,87,14
257.956474,73,87,14
257.956955,73,87,14
257.96229,73,87,14
257.962771,73,87,14
257.968106,73,87,14
257.968587,73,87,14
257.973922,73,87,14
257.974403,73,87,14
257.979738,73,87,14
257.980219,73,87,14
257.985554,73,87,14
257.986035,73,87,14
257.99137,73,87,14
257.991851,73,87,14
257.997186,73,87,14
257.997667,73,87,14
258.003002,73,87,14
258.003483,73,87,14
258.008818,73,87,14
258.009299,73,87,14
258.014634,73,87,14
258.015115,73,87,14
258.02045,73,87,14
258.020931,73,87,14
258.026266,73,87,14
258.026747,73,87,14
258.032082,73,87,14
258.032563,73,87,14
258.037898,73,87,14
258.038379,73,87,14
258.043714,73,87,14
258.044195,73,87,14
258.04953,73,87,14
258.050011,73,87,14
258.055346,73,87,14
258.055827,73,87,14
258.061162,73,87,14
258.061643,73,87,14
258.066978,73,87,14
258.067459,73,87,14
258.072794,73,87,14
258.073275,73,87,14
258.07861,73,87,14
258.079091,73,87,14
258.084426,73,87,14
258.084907,73,87,14
258.090242,73,87,14
258.090723,73,87,14
258.096058,73,87,14
258.096539,73,87,14
258.101874,73,87,14
258.102355,73,87,14
258.10769,73,87,14
258.108171,73,87,14
258.113506,73,87,14
258.113987,73,87,14
258.119322,73,87,14
258.119803,73,87,14
258.125138,73,87,14
258.125619,73,87,14
258.130954,73,87,14
258.131435,73,87,14
258.13677,73,87,14
258.137251,73,87,14
258.142586,73,87,14
258.143067,73,87,14
258.148402,73,87,14
258.148883,73,87,14
258.154218,73,87,14
258.154699,73,87,14
258.160034,73,87,14
258.160515,73,87,14
258.16585,73,87,14
258.166331,73,87,14
258.171666,73,87,14
258.172147,73,87,14
258.177482,73,87,14
258.177963,73,87,14
258.183298,73,87,14
258.183779,73,87,14
258.189114,73,87,14
258.189595,73,87,14
258.19493,73,87,14
258.195411,73,87,14
258.200746,73,87,14
258.201227,73,87,14
258.206562,73,87,14
258.207043,73,87,14
258.212378,73,87,14
258.212859,73,87,14
258.218194,73,87,14
258.218675,73,87,14
258.22401,73,87,14
258.224491,73,87,14
258.229826,73,87,14
258.230307,73,87,14
258.235642,73,87,14
258.236123,73,87,14
258.241458,74,87,13
258.241939,74,87,13
258.247274,74,87,13
258.247755,74,87,13
258.25309,74,87,13
258.253571,74,87,13
258.258906,74,87,13
258.259387,74,87,13
258.264722,74,87,13
258.265203,74,87,13
258.270538,74,87,13
258.271019,74,87,13
258.276354,74,87,13
258.276835,74,87,13
258.28217,74,87,13
258.282651,74,87,13
258.287986,74,87,13
258.288467,74,88,14
258.293802,74,88,14
258.294283,74,87,13
258.299618,74,88,14
258.300099,74,88,14
258.305434,74,88,14
258.305915,74,88,14
258.31125,74,88,14
258.311731,74,88,14
258.317066,74,88,14
258.317547,74,88,14
258.322882,74,88,14
258.323363,74,88,14
258.328698,74,88,14
258.329179,74,88,14
258.334514,74,88,14
258.334995,74,88,14
258.34033,74,88,14
258.340811,74,88,14
258.346146,74,88,14
258.346628,74,88,14
258.351962,74,88,14
258.352443,74,88,14
258.357778,74,88,14
258.358259,74,88,14
258.363594,74,88,14
258.364075,74,88,14
258.36941,74,88,14
258.369891,74,88,14
258.375226,74,88,14
258.375707,74,88,14
258.381042,74,88,14
258.381523,74,88,14
258.386858,74,88,14
258.387339,74,88,14
258.392674,74,88,14
258.393155,74,88,14
258.39849,74,88,14
258.398971,74,88,14
258.404306,74,88,14
258.404787,74,88,14
258.410122,74,88,14
258.410603,74,88,14
258.415938,74,88,14
258.416419,74,88,14
258.421754,74,88,14
258.422235,74,88,14
258.42757,74,88,14
258.428051,74,88,14
258.433386,74,88,14
258.433867,74,88,14
258.439202,74,88,14
258.439683,74,88,14
258.445018,74,88,14
258.445499,74,88,14
258.450834,74,88,14
258.451315,74,88,14
258.45665,74,88,14
258.457131,74,88,14
258.462466,74,88,14
258.462947,74,88,14
258.468282,74,88,14
258.468763,74,88,14
258.474098,74,88,14
258.474579,74,88,14
258.479914,74,88,14
258.480395,74,88,14
258.48573,74,88,14
258.486211,74,88,14
258.491546,74,88,14
258.492027,74,88,14
258.497362,74,88,14
258.497843,74,88,14
258.503178,74,88,14
258.503659,74,88,14
258.508994,74,88,14
258.509475,74,88,14
258.51481,74,88,14
258.515291,74,88,14
258.520626,74,88,14
258.521107,74,88,14
258.526442,74,88,14
258.526923,74,88,14
258.532258,74,88,14
258.532739,74,88,14
258.538074,74,88,14
258.538555,74,88,14
258.54389,74,88,14
258.544371,74,88,14
258.549706,74,88,14
258.550187,74,88,14
258.555522,74,88,14
258.556003,74,88,14
258.561338,74,88,14
258.561819,74,88,14
258.567154,74,88,14
258.567635,74,88,14
258.57297,74,88,14
258.573451,74,88,14
258.578786,74,88,14
258.579267,74,88,14
258.584602,74,88,14
258.585083,74,88,14
258.590418,74,88,14
258.590899,74,88,14
258.596234,74,88,14
258.596715,74,88,14
258.60205,74,88,14
258.602531,74,88,14
258.607866,74,88,14
258.608347,74,88,14
258.613682,74,88,14
258.614163,74,88,14
258.619498,74,88,14
258.619979,74,88,14
258.625314,74,88,14
258.625795,74,88,14
258.63113,74,88,14
258.631611,74,88,14
258.636946,74,88,14
258.637427,74,88,14
258.642762,74,88,14
258.643243,74,88,14
258.648578,74,88,14
258.649059,74,88,14
258.654394,74,88,14
258.654875,74,88,14
258.66021,74,88,14
258.660691,74,88,14
258.666026,74,88,14
258.666507,74,88,14
258.671842,74,88,14
258.672323,74,88,14
258.677658,74,88,14
258.678139,74,88,14
258.683474,74,88,14
258.683955,74,88,14
258.68929,74,88,14
258.689771,74,88,14
258.695106,74,88,14
258.695587,74,88,14
258.700922,74,88,14
258.701403,74,88,14
258.706738,74,88,14
258.707219,74,88,14
258.712554,74,88,14
258.713035,74,88,14
258.71837,74,88,14
258.718851,74,88,14
258.724186,74,88,14
258.724667,74,88,14
258.730002,74,88,14
258.730483,74,88,14
258.735818,74,88,14
258.736299,74,88,14
258.741634,75,88,13
258.742115,75,88,13
258.74745,75,88,13
258.747931,75,88,13
258.753266,75,88,13
258.753747,75,88,13
258.759082,75,88,13
258.759563,75,88,13
258.764898,75,88,13
258.765379,75,88,13
258.770714,75,88,13
258.771195,75,88,13
258.77653,75,88,13
258.777011,75,88,13
258.782346,75,88,13
258.782828,75,88,13
258.788162,75,88,13
258.788643,75,88,13
258.793978,75,88,13
258.794459,75,88,13
258.799794,75,88,13
258.800275,75,88,13
258.80561,75,88,13
258.806091,75,88,13
258.811426,75,88,13
258.811907,75,88,13
258.817242,75,88,13
258.817723,75,88,13
258.823058,75,88,13
258.823539,75,88,13
258.828874,75,88,13
258.829355,75,88,13
258.83469,75,89,14
258.835171,75,89,14
258.840506,75,89,14
258.840987,75,89,14
258.846322,75,89,14
258.846803,75,89,14
258.852138,75,89,14
258.852619,75,89,14
258.857954,75,89,14
258.858435,75,89,14
258.86377,75,89,14
258.864251,75,89,14
258.869586,75,89,14
258.870067,75,89,14
258.875402,75,89,14
258.875883,75,89,14
258.881218,75,89,14
258.881699,75,89,14
258.887034,75,89,14
258.887515,75,89,14
258.89285,75,89,14
258.893331,75,89,14
258.898666,75,89,14
258.899147,75,89,14
258.904482,75,89,14
258.904963,75,89,14
258.910298,75,89,14
258.910779,75,89,14
258.916114,75,89,14
258.916595,75,89,14
258.92193,75,89,14
258.922411,75,89,14
258.927746,75,89,14
258.928227,75,89,14
258.933562,75,89,14
258.934044,75,89,14
258.939378,75,89,14
258.939859,75,89,14
258.945194,75,89,14
258.945675,75,89,14
258.95101,75,89,14
258.951491,75,89,14
258.956826,75,89,14
258.957307,75,89,14
258.962642,75,89,14
258.963123,75,89,14
258.968458,75,89,14
258.968939,75,89,14
258.974274,75,89,14
258.974755,75,89,14
258.98009,75,89,14
258.980571,75,89,14
258.985906,75,89,14
258.986387,75,89,14
258.991722,75,89,14
258.992203,75,89,14
258.997538,75,89,14
258.998019,75,89,14
259.003354,75,89,14
259.003835,75,89,14
259.00917,75,89,14
259.009651,75,89,14
259.014986,75,89,14
259.015467,75,89,14
259.020802,75,89,14
259.021283,75,89,14
259.026618,75,89,14
259.027099,75,89,14
259.032434,75,89,14
259.032915,75,89,14
259.03825,75,89,14
259.038731,75,89,14
259.044066,75,89,14
259.044547,75,89,14
259.049882,75,89,14
259.050363,75,89,14
259.055698,75,89,14
259.056179,75,89,14
259.061514,75,89,14
259.061995,75,89,14
259.06733,75,89,14
259.067811,75,89,14
259.073146,75,89,14
259.073627,75,89,14
259.078962,75,89,14
259.079443,75,89,14
259.084778,75,89,14
259.085259,75,89,14
259.090594,75,89,14
259.091075,75,89,14
259.09641,75,89,14
259.096891,75,89,14
259.102226,75,89,14
259.102707,75,89,14
259.108042,75,89,14
259.108523,75,89,14
259.113858,75,89,14
259.114339,75,89,14
259.119674,75,89,14
259.120155,75,89,14
259.12549,75,89,14
259.125971,75,89,14
259.131306,75,89,14
259.131787,75,89,14
259.137122,75,89,14
259.137603,75,89,14
259.142938,76,89,13
259.143419,76,89,13
259.148754,76,89,13
259.149235,76,89,13
259.15457,76,89,13
259.155051,76,89,13
259.160386,76,89,13
259.160867,76,89,13
259.166202,76,89,13
259.166684,76,89,13
259.172018,76,89,13
259.172499,76,89,13
259.177834,76,89,13
259.178315,76,89,13
259.18365,76,89,13
259.184131,76,89,13
259.189466,76,89,13
259.189947,76,89,13
259.195282,76,89,13
259.195763,76,89,13
259.201098,76,89,13
259.201579,76,89,13
259.206914,76,89,13
259.207395,76,89,13
259.21273,76,89,13
259.213211,76,89,13
259.218546,76,89,13
259.219027,76,89,13
259.224362,76,89,13
259.224843,76,89,13
259.230178,76,89,13
259.230659,76,89,13
259.235994,76,89,13
259.236475,76,89,13
259.24181,76,89,13
259.242291,76,89,13
259.247626,76,89,13
259.248107,76,89,13
259.253442,76,89,13
259.253923,76,89,13
259.259258,76,89,13
259.259739,76,89,13
259.265074,76,89,13
259.265555,76,89,13
259.27089,76,89,13
259.271371,76,89,13
259.276706,76,89,13
259.277187,76,89,13
259.282522,76,89,13
259.283003,76,89,13
259.288338,76,89,13
259.288819,76,89,13
259.294154,76,89,13
259.294635,76,89,13
259.29997,76,89,13
259.300451,76,89,13
259.305786,76,89,13
259.306267,76,89,13
259.311602,76,89,13
259.312083,76,89,13
259.317418,76,89,13
259.317899,76,89,13
259.323234,76,89,13
259.323715,76,89,13
259.32905,76,89,13
259.329531,76,89,13
259.334866,76,89,13
259.335347,76,89,13
259.340682,76,89,13
259.341163,76,89,13
259.346498,76,89,13
259.346979,76,89,13
259.352314,76,89,13
259.352795,76,89,13
259.35813,76,89,13
259.358615,76,89,13
259.363946,76,89,13
259.364431,76,89,13
259.369762,76,89,13
259.370247,76,89,13
259.375578,76,90,14
259.376063,76,90,14
259.381394,76,90,14
259.381875,76,90,14
259.38721,76,90,14
259.387691,76,90,14
259.393026,76,90,14
259.393507,76,90,14
259.398842,76,90,14
259.399323,76,90,14
259.404658,76,90,14
259.405139,76,90,14
259.410474,76,90,14
259.410955,76,90,14
259.41629,76,90,14
259.416771,76,90,14
259.422106,76,90,14
259.422587,76,90,14
259.427922,76,90,14
259.428403,76,90,14
259.433738,76,90,14
259.434219,76,90,14
259.439554,76,90,14
259.440035,76,90,14
259.44537,76,90,14
259.445851,76,90,14
259.451186,76,90,14
259.451667,76,90,14
259.457002,76,90,14
259.457483,76,90,14
259.462818,76,90,14
259.463299,76,90,14
259.468634,76,90,14
259.469115,76,90,14
259.47445,76,90,14
259.474931,76,90,14
259.480266,76,90,14
259.480747,76,90,14
259.486082,76,90,14
259.486563,76,90,14
259.491898,76,90,14
259.492379,76,90,14
259.497714,76,90,14
259.498195,76,90,14
259.50353,76,90,14
259.504011,76,90,14
259.509346,76,90,14
259.509827,76,90,14
259.515162,76,90,14
259.515643,76,90,14
259.520978,76,90,14
259.521459,76,90,14
259.526794,76,90,14
259.527275,76,90,14
259.53261,76,90,14
259.533091,76,90,14
259.538426,77,90,13
259.538907,77,90,13
259.544242,77,90,13
259.544723,77,90,13
259.550058,77,90,13
259.550539,77,90,13
259.555874,77,90,13
259.556355,77,90,13
259.56169,77,90,13
259.562171,77,90,13
259.567506,77,90,13
259.567987,77,90,13
259.573322,77,90,13
259.573803,77,90,13
259.579138,77,90,13
259.579619,77,90,13
259.584954,77,90,13
259.585435,77,90,13
259.59077,77,90,13
259.591251,77,90,13
259.596586,77,90,13
259.597067,77,90,13
259.602402,77,90,13
259.602883,77,90,13
259.608218,77,90,13
259.608699,77,90,13
259.614034,77,90,13
259.614515,77,90,13
259.61985,77,90,13
259.620331,77,90,13
259.625666,77,90,13
259.626147,77,90,13
259.631482,77,90,13
259.631963,77,90,13
259.637298,77,90,13
259.637779,77,90,13
259.643114,77,90,13
259.643595,77,90,13
259.64893,77,90,13
259.649411,77,90,13
259.654746,77,90,13
259.655227,77,90,13
259.660562,77,90,13
259.661043,77,90,13
259.666378,77,90,13
259.666859,77,90,13
259.672194,77,90,13
259.672675,77,90,13
259.67801,77,90,13
259.678491,77,90,13
259.683826,77,90,13
259.684307,77,90,13
259.689642,77,90,13
259.690123,77,90,13
259.695458,77,90,13
259.695939,77,90,13
259.701274,77,90,13
259.701755,77,90,13
259.70709,77,90,13
259.707571,77,90,13
259.712906,77,90,13
259.713387,77,90,13
259.718722,77,90,13
259.719203,77,90,13
259.724538,77,90,13
259.725023,77,90,13
259.730354,77,90,13
259.730839,77,90,13
259.73617,77,90,13
259.736655,77,90,13
259.741986,77,90,13
259.742471,77,90,13
259.747802,77,90,13
259.748287,77,90,13
259.753618,77,90,13
259.754103,77,90,13
259.759434,77,90,13
259.759915,77,90,13
259.76525,77,90,13
259.765731,77,90,13
259.771066,77,90,13
259.771547,77,90,13
259.776882,77,90,13
259.777363,77,90,13
259.782698,77,90,13
259.783179,77,90,13
259.788514,77,90,13
259.788995,77,90,13
259.79433,77,90,13
259.794811,77,90,13
259.800146,77,90,13
259.800627,77,90,13
259.805962,77,90,13
259.806443,77,90,13
259.811778,77,90,13
259.812259,77,90,13
259.817594,77,90,13
259.818075,77,90,13
259.82341,77,90,13
259.823891,77,90,13
259.829226,77,90,13
259.829707,77,90,13
259.835042,77,90,13
259.835523,77,90,13
259.840858,77,90,13
259.841339,77,90,13
259.846674,77,90,13
259.847155,77,90,13
259.85249,77,90,13
259.852971,77,90,13
259.858306,77,90,13
259.858787,77,90,13
259.864122,77,90,13
259.864603,77,90,13
259.869938,77,90,13
259.870419,77,90,13
259.875754,77,90,13
259.876235,77,90,13
259.88157,77,90,13
259.882051,77,90,13
259.887386,77,90,13
259.887867,77,90,13
259.893202,77,90,13
259.893686,77,90,13
259.899018,77,90,13
259.899499,77,90,13
259.904834,77,90,13
259.905315,77,90,13
259.91065,77,90,13
259.911131,77,90,13
259.916466,77,90,13
259.916947,77,90,13
259.922282,77,90,13
259.922763,77,90,13
259.928098,77,90,13
259.928579,77,91,14
259.933914,77,91,14
259.934395,77,91,14
259.93973,77,91,14
259.940211,77,91,14
259.945546,77,91,14
259.946027,77,91,14
259.951362,77,91,14
259.951843,77,91,14
259.957178,77,91,14
259.957659,77,91,14
259.962994,77,91,14
259.963475,77,91,14
259.96881,77,91,14
259.969291,77,91,14
259.974626,77,91,14
259.975107,77,91,14
259.980442,77,91,14
259.980923,77,91,14
259.986258,77,91,14
259.986739,77,91,14
259.992074,77,91,14
259.992555,77,91,14
259.99789,77,91,14
259.998371,77,91,14
260.003706,77,91,14
260.004187,77,91,14
260.009522,77,91,14
260.010003,77,91,14
260.015338,77,91,14
260.015819,77,91,14
260.021154,77,91,14
260.021635,77,91,14
260.02697,77,91,14
260.027451,77,91,14
260.032786,77,91,14
260.033267,77,91,14
260.038602,78,91,13
260.039083,78,91,13
260.044418,78,91,13
260.044899,78,91,13
260.050234,78,91,13
260.050715,78,91,13
260.05605,78,91,13
260.056531,78,91,13
260.061866,78,91,13
260.062347,78,91,13
260.067682,78,91,13
260.068163,78,91,13
260.073498,78,91,13
260.073979,78,91,13
260.079314,78,91,13
260.079795,78,91,13
260.08513,78,91,13
260.085611,78,91,13
260.090946,78,91,13
260.091427,78,91,13
260.096762,78,91,13
260.097243,78,91,13
260.102578,78,91,13
260.103059,78,91,13
260.108394,78,91,13
260.108875,78,91,13
260.11421,78,91,13
260.114691,78,91,13
260.120026,78,91,13
260.120507,78,91,13
260.125842,78,91,13
260.126323,78,91,13
260.131658,78,91,13
260.132139,78,91,13
260.137474,78,91,13
260.137955,78,91,13
260.14329,78,91,13
260.143771,78,91,13
260.149106,78,91,13
260.149587,78,91,13
260.154922,78,91,13
260.155403,78,91,13
260.160738,78,91,13
260.161219,78,91,13
260.166554,78,91,13
260.167035,78,91,13
260.17237,78,91,13
260.172851,78,91,13
260.178186,78,91,13
260.178667,78,91,13
260.184002,78,91,13
260.184483,78,91,13
260.189818,78,91,13
260.190299,78,91,13
260.195634,78,91,13
260.196117,78,91,13
260.20145,78,91,13
260.201933,78,91,13
260.207266,78,91,13
260.207747,78,91,13
260.213082,78,91,13
260.213563,78,91,13
260.218898,78,91,13
260.219379,78,91,13
260.224714,78,91,13
260.225195,78,91,13
260.23053,78,91,13
260.231011,78,91,13
260.236346,78,91,13
260.236827,78,91,13
260.242162,78,91,13
260.242643,78,91,13
260.247978,78,91,13
260.248459,78,91,13
260.253794,78,91,13
260.254275,78,91,13
260.25961,78,91,13
260.260091,78,91,13
260.265426,78,91,13
260.265907,78,91,13
260.271242,78,91,13
260.271723,78,91,13
260.277058,78,91,13
260.277539,78,91,13
260.282874,78,91,13
260.283355,78,91,13
260.28869,78,91,13
260.289171,78,91,13
260.294506,78,91,13
260.294987,78,91,13
260.300322,78,91,13
260.300803,78,91,13
260.306138,78,91,13
260.306619,78,91,13
260.311954,78,91,13
260.312435,78,91,13
260.31777,78,91,13
260.318251,78,91,13
260.323586,78,91,13
260.324067,78,91,13
260.329402,78,91,13
260.329883,78,91,13
260.335218,78,91,13
260.335699,78,91,13
260.341034,78,91,13
260.341515,78,91,13
260.34685,78,91,13
260.347331,78,91,13
260.352666,78,91,13
260.353147,78,91,13
260.358482,78,91,13
260.358963,78,91,13
260.364298,78,91,13
260.364779,78,91,13
260.370114,78,91,13
260.370595,78,91,13
260.37593,78,91,13
260.376411,78,91,13
260.381746,78,91,13
260.382227,78,91,13
260.387562,78,91,13
260.388044,78,91,13
260.393378,78,91,13
260.393859,78,91,13
260.399194,78,91,13
260.399675,78,91,13
260.40501,78,91,13
260.405491,78,91,13
260.410826,78,91,13
260.411307,78,91,13
260.416642,78,91,13
260.417123,78,91,13
260.422458,78,91,13
260.422939,78,91,13
260.428274,78,91,13
260.428755,78,91,13
260.43409,78,91,13
260.434571,78,91,13
260.439906,79,91,12
260.440387,79,91,12
260.445722,79,91,12
260.446203,79,91,12
260.451538,79,91,12
260.452019,79,91,12
260.457354,79,91,12
260.457835,79,91,12
260.46317,79,91,12
260.463651,79,91,12
260.468986,79,91,12
260.469467,79,91,12
260.474802,79,92,13
260.475283,79,92,13
260.480618,79,92,13
260.481099,79,92,13
260.486434,79,92,13
260.486915,79,92,13
260.49225,79,92,13
260.492731,79,92,13
260.498066,79,92,13
260.498547,79,92,13
260.503882,79,92,13
260.504363,79,92,13
260.509698,79,92,13
260.510179,79,92,13
260.515514,79,92,13
260.515995,79,92,13
260.52133,79,92,13
260.521811,79,92,13
260.527146,79,92,13
260.527627,79,92,13
260.532962,79,92,13
260.533443,79,92,13
260.538778,79,92,13
260.539259,79,92,13
260.544594,79,92,13
260.545075,79,92,13
260.55041,79,92,13
260.550891,79,92,13
260.556226,79,92,13
260.556707,79,92,13
260.562042,79,92,13
260.562523,79,92,13
260.567858,79,92,13
260.568339,79,92,13
260.573674,79,92,13
260.574155,79,92,13
260.57949,79,92,13
260.579971,79,92,13
260.585306,79,92,13
260.585787,79,92,13
260.591122,79,92,13
260.591603,79,92,13
260.596938,79,92,13
260.597419,79,92,13
260.602754,79,92,13
260.603235,79,92,13
260.60857,79,92,13
260.609051,79,92,13
260.614386,79,92,13
260.614867,79,92,13
260.620202,79,92,13
260.620683,79,92,13
260.626018,79,92,13
260.626499,79,92,13
260.631834,79,92,13
260.632315,79,92,13
260.63765,79,92,13
260.638131,79,92,13
260.643466,79,92,13
260.643947,79,92,13
260.649282,79,92,13
260.649763,79,92,13
260.655098,79,92,13
260.655579,79,92,13
260.660914,79,92,13
260.661395,79,92,13
260.66673,79,92,13
260.667211,79,92,13
260.672546,79,92,13
260.673027,79,92,13
260.678362,79,92,13
260.678843,79,92,13
260.684178,79,92,13
260.684659,79,92,13
260.689994,79,92,13
260.690475,79,92,13
260.69581,79,92,13
260.696291,79,92,13
260.701626,79,92,13
260.702107,79,92,13
260.707442,79,92,13
260.707923,79,92,13
260.713258,79,92,13
260.713739,79,92,13
260.719074,79,92,13
260.719555,79,92,13
260.72489,79,92,13
260.725371,79,92,13
260.730706,79,92,13
260.731187,79,92,13
260.736522,79,92,13
260.737003,79,92,13
260.742338,79,92,13
260.742819,79,92,13
260.748154,79,92,13
260.748635,79,92,13
260.75397,79,92,13
260.754451,79,92,13
260.759786,79,92,13
260.760267,79,92,13
260.765602,79,92,13
260.766083,79,92,13
260.771418,79,92,13
260.771899,79,92,13
260.777234,79,92,13
260.777715,79,92,13
260.78305,79,92,13
260.783531,79,92,13
260.788866,79,92,13
260.789347,79,92,13
260.794682,79,92,13
260.795163,79,92,13
260.800498,79,92,13
260.800979,79,92,13
260.806314,79,92,13
260.806795,79,92,13
260.81213,79,92,13
260.812611,79,92,13
260.817946,79,92,13
260.818427,79,92,13
260.823762,79,92,13
260.824243,79,92,13
260.829578,79,92,13
260.830061,79,92,13
260.835394,79,92,13
260.835875,79,92,13
260.84121,79,92,13
260.841691,79,92,13
260.847026,79,92,13
260.847507,79,92,13
260.852842,79,92,13
260.853323,79,92,13
260.858658,79,92,13
260.859139,79,92,13
260.864474,79,92,13
260.864955,79,92,13
260.87029,79,92,13
260.870771,79,92,13
260.876106,79,92,13
260.876588,79,92,13
260.881922,79,92,13
260.882403,79,92,13
260.887738,79,92,13
260.888219,79,92,13
260.893554,79,92,13
260.894035,79,92,13
260.89937,79,92,13
260.899851,79,92,13
260.905186,79,92,13
260.905667,79,92,13
260.911002,79,92,13
260.911483,79,92,13
260.916818,79,92,13
260.917299,79,92,13
260.922634,79,92,13
260.923115,79,92,13
260.92845,79,92,13
260.928931,79,92,13
260.934266,79,92,13
260.934747,79,92,13
260.940082,80,92,12
260.940563,80,92,12
260.945898,80,92,12
260.946379,80,92,12
260.951714,80,92,12
260.952195,80,92,12
260.95753,80,92,12
260.958011,80,92,12
260.963346,80,92,12
260.963827,80,92,12
260.969162,80,92,12
260.969643,80,92,12
260.974978,80,92,12
260.975459,80,92,12
260.980794,80,92,12
260.981275,80,92,12
260.98661,80,92,12
260.987091,80,92,12
260.992426,80,92,12
260.992907,80,92,12
260.998242,80,92,12
260.998723,80,92,12
261.004058,80,92,12
261.004539,80,92,12
261.009874,80,93,13
261.010355,80,93,13
261.01569,80,93,13
261.016171,80,93,13
261.021506,80,93,13
261.021987,80,93,13
261.027322,80,93,13
261.027803,80,93,13
261.033138,80,93,13
261.033619,80,93,13
261.038954,80,93,13
261.039435,80,93,13
261.04477,80,93,13
261.045251,80,93,13
261.050586,80,93,13
261.051067,80,93,13
261.056402,80,93,13
261.056883,80,93,13
261.062218,80,93,13
261.062699,80,93,13
261.068034,80,93,13
261.068515,80,93,13
261.07385,80,93,13
261.074331,80,93,13
261.079666,80,93,13
261.080151,80,93,13
261.085482,80,93,13
261.085963,80,93,13
261.091298,80,93,13
261.091779,80,93,13
261.097114,80,93,13
261.097595,80,93,13
261.10293,80,93,13
261.103411,80,93,13
261.108746,80,93,13
261.109227,80,93,13
261.114562,80,93,13
261.115043,80,93,13
261.120378,80,93,13
261.120859,80,93,13
261.126194,80,93,13
261.126675,80,93,13
261.13201,80,93,13
261.132491,80,93,13
261.137826,80,93,13
261.13831,80,93,13
261.143642,80,93,13
261.144123,80,93,13
261.149458,80,93,13
261.149939,80,93,13
261.155274,80,93,13
261.155755,80,93,13
261.16109,80,93,13
261.161571,80,93,13
261.166906,80,93,13
261.167387,80,93,13
261.172722,80,93,13
261.173203,80,93,13
261.178538,80,93,13
261.179019,80,93,13
261.184354,80,93,13
261.184835,80,93,13
261.19017,80,93,13
261.190651,80,93,13
261.195986,80,93,13
261.196467,80,93,13
261.201802,80,93,13
261.202283,80,93,13
261.207618,80,93,13
261.208099,80,93,13
261.213434,80,93,13
261.213915,80,93,13
261.21925,80,93,13
261.219731,80,93,13
261.225066,80,93,13
261.225547,80,93,13
261.230882,80,93,13
261.231363,80,93,13
261.236698,80,93,13
261.237179,80,93,13
261.242514,80,93,13
261.242995,80,93,13
261.24833,80,93,13
261.248811,80,93,13
261.254146,80,93,13
261.254627,80,93,13
261.259962,80,93,13
261.260443,80,93,13
261.265778,80,93,13
261.266259,80,93,13
261.271594,80,93,13
261.272075,80,93,13
261.27741,80,93,13
261.277891,80,93,13
261.283226,80,93,13
261.283707,80,93,13
261.289042,80,93,13
261.289523,80,93,13
261.294858,80,93,13
261.295339,80,93,13
261.300674,80,93,13
261.301155,80,93,13
261.30649,80,93,13
261.306971,80,93,13
261.312306,80,93,13
261.312787,80,93,13
261.318122,80,93,13
261.318603,80,93,13
261.323938,80,93,13
261.324419,80,93,13
261.329754,80,93,13
261.330235,80,93,13
261.33557,80,93,13
261.336051,80,93,13
261.341386,80,93,13
261.341867,80,93,13
261.347202,80,93,13
261.347683,80,93,13
261.353018,80,93,13
261.353499,80,93,13
261.358834,80,93,13
261.359315,80,93,13
261.36465,80,93,13
261.365131,80,93,13
261.370466,80,93,13
261.370947,80,93,13
261.376282,80,93,13
261.376763,80,93,13
261.382098,80,93,13
261.382579,80,93,13
261.387914,80,93,13
261.388395,80,93,13
261.39373,80,93,13
261.394211,80,93,13
261.399546,80,93,13
261.400027,80,93,13
261.405362,80,93,13
261.405843,80,93,13
261.411178,80,93,13
261.411659,80,93,13
261.416994,80,93,13
261.417475,80,93,13
261.42281,80,93,13
261.423291,80,93,13
261.428626,80,93,13
261.429107,80,93,13
261.434442,80,93,13
261.434923,80,93,13
261.440258,81,93,12
261.440739,81,93,12
261.446074,81,93,12
261.446555,81,93,12
261.45189,81,93,12
261.452371,81,93,12
261.457706,81,93,12
261.458187,81,93,12
261.463522,81,93,12
261.464003,81,93,12
261.469338,81,93,12
261.469819,81,93,12
261.475154,81,93,12
261.475635,81,93,12
261.48097,81,93,12
261.481451,81,93,12
261.486786,81,93,12
261.487267,81,93,12
261.492602,81,93,12
261.493083,81,93,12
261.498418,81,93,12
261.498899,81,93,12
261.504234,81,93,12
261.504715,81,93,12
261.51005,81,93,12
261.510531,81,93,12
261.515866,81,93,12
261.516347,81,93,12
261.521682,81,93,12
261.522163,81,93,12
261.527498,81,93,12
261.527979,81,93,12
261.533314,81,93,12
261.533795,81,93,12
261.53913,81,93,12
261.539611,81,93,12
261.544946,81,93,12
261.545427,81,93,12
261.550762,81,93,12
261.551243,81,93,12
261.556578,81,94,13
261.557059,81,94,13
261.562394,81,94,13
261.562875,81,94,13
261.56821,81,94,13
261.568691,81,94,13
261.574026,81,94,13
261.574507,81,94,13
261.579842,81,94,13
261.580323,81,94,13
261.585658,81,94,13
261.586139,81,94,13
261.591474,81,94,13
261.591955,81,94,13
261.59729,81,94,13
261.597771,81,94,13
261.603106,81,94,13
261.603587,81,94,13
261.608922,81,94,13
261.609403,81,94,13
261.614738,81,94,13
261.615219,81,94,13
261.620554,81,94,13
261.621035,81,94,13
261.62637,81,94,13
261.626851,81,94,13
261.632186,81,94,13
261.632667,81,94,13
261.638002,81,94,13
261.638483,81,94,13
261.643818,81,94,13
261.644299,81,94,13
261.649634,81,94,13
261.650115,81,94,13
261.65545,81,94,13
261.655931,81,94,13
261.661266,81,94,13
261.661747,81,94,13
261.667082,81,94,13
261.667563,81,94,13
261.672898,81,94,13
261.673379,81,94,13
261.678714,81,94,13
261.679195,81,94,13
261.68453,81,94,13
261.685011,81,94,13
261.690346,81,94,13
261.690827,81,94,13
261.696162,81,94,13
261.696643,81,94,13
261.701978,81,94,13
261.702459,81,94,13
261.707794,81,94,13
261.708275,81,94,13
261.71361,81,94,13
261.714091,81,94,13
261.719426,81,94,13
261.719907,81,94,13
261.725242,81,94,13
261.725723,81,94,13
261.731058,81,94,13
261.731552,81,94,13
261.736874,81,94,13
261.737368,81,94,13
261.74269,81,94,13
261.743245,81,94,13
261.748506,81,94,13
261.749061,81,94,13
261.754322,81,94,13
261.755196,81,94,13
261.760138,81,94,13
261.761275,81,94,13
261.765954,81,94,13
261.767122,81,94,13
261.77177,81,94,13
261.773388,81,94,13
261.777586,81,94,13
261.779305,81,94,13
261.783402,81,94,13
261.785121,81,94,13
261.789218,81,94,13
261.791186,81,94,13
261.795034,81,94,13
261.797103,81,94,13
261.80085,81,94,13
261.802919,81,94,13
261.806666,81,94,13
261.808737,81,94,13
261.812482,81,94,13
261.814784,81,94,13
261.818298,81,94,13
261.820631,81,94,13
261.824114,81,94,13
261.826664,81,94,13
261.82993,81,94,13
261.832698,81,94,13
261.835746,81,94,13
261.838514,82,94,12
261.841562,82,94,12
261.84433,82,94,12
261.847378,82,94,12
261.850845,82,94,12
261.853194,82,94,12
261.856661,82,94,12
261.85901,82,94,12
261.862477,82,94,12
261.864826,82,94,12
261.868606,82,94,12
261.870642,82,94,12
261.874422,82,94,12
261.876458,82,94,12
261.880324,82,94,12
261.882274,82,94,12
261.886636,82,94,12
261.88809,82,94,12
261.892452,82,94,12
261.893906,82,94,12
261.898268,82,94,12
261.899722,82,94,12
261.904317,82,94,12
261.905538,82,94,12
261.910164,82,94,12
261.911354,82,94,12
261.91598,82,94,12
261.91717,82,94,12
261.921796,82,94,12
261.922986,82,94,12
261.927729,82,94,12
261.928802,82,94,12
261.933545,82,94,12
261.934618,82,94,12
261.93968,82,94,12
261.940434,82,94,12
261.945759,82,94,12
261.94625,82,94,12
261.951575,82,94,12
261.952066,82,94,12
261.957391,82,94,12
261.957882,82,94,12
261.963207,82,94,12
261.963698,82,94,12
261.969084,82,94,12
261.969514,82,94,12
261.9749,82,94,12
261.97533,82,94,12
261.980777,82,94,12
261.981146,82,94,12
261.986765,82,94,12
261.986962,82,94,12
261.992581,82,94,12
261.992778,82,94,12
261.998458,82,94,12
261.998594,82,94,12
262.004274,82,94,12
262.00441,82,94,12
262.010177,82,94,12
262.010226,82,94,12
262.016042,82,94,12
262.016139,82,94,12
262.021858,82,94,12
262.022057,82,94,12
262.027674,82,94,12
262.027873,82,94,12
262.03349,82,94,12
262.033704,82,94,12
262.039306,82,94,12
262.039622,82,94,12
262.045122,82,94,12
262.045701,82,94,12
262.050938,82,94,12
262.051517,82,94,12
262.056754,82,94,12
262.057333,82,94,12
262.06257,82,94,12
262.063151,82,94,12
262.068386,82,94,12
262.068965,82,94,12
262.074202,82,94,12
262.075101,82,94,12
262.080018,82,94,12
262.080917,82,94,12
262.085834,82,94,12
262.08691,82,94,12
262.09165,82,94,12
262.09273,82,94,12
262.097466,82,94,12
262.098628,82,94,12
262.103282,82,94,12
262.104444,82,94,12
262.109098,82,94,12
262.11026,82,94,12
262.114914,82,94,12
262.116426,82,94,12
262.12073,82,94,12
262.122389,82,94,12
262.126546,82,94,12
262.128205,82,94,12
262.132362,82,94,12
262.134021,82,94,12
262.138178,82,94,12
262.1401,82,94,12
262.143994,82,94,12
262.145944,82,94,12
262.14981,82,94,12
262.151905,82,94,12
262.155626,82,94,12
262.157898,82,94,12
262.161442,82,94,12
262.16389,82,94,12
262.167258,82,94,12
262.169706,82,94,12
262.173074,82,94,12
262.175695,82,94,12
262.17889,82,94,12
262.181572,82,94,12
262.184706,82,94,12
262.187849,82,94,12
262.190522,82,94,12
262.193958,82,94,12
262.196338,82,94,12
262.199774,82,94,12
262.202154,82,94,12
262.205597,82,94,12
262.20797,82,94,12
262.211523,82,94,12
262.213786,82,94,12
262.217339,82,94,12
262.219602,82,94,12
262.223711,82,94,12
262.225418,82,94,12
262.229527,82,94,12
262.231234,82,94,12
262.235343,82,94,12
262.23705,82,94,12
262.241159,82,94,12
262.242866,82,94,12
262.247355,82,94,12
262.248682,82,94,12
262.253202,82,94,12
262.254498,82,94,12
262.259306,82,94,12
262.260314,82,94,12
262.265153,82,94,12
262.26613,82,94,12
262.271232,82,94,12
262.271946,82,94,12
262.277149,82,94,12
262.277762,82,94,12
262.283067,82,94,12
262.283578,82,94,12
262.288883,82,94,12
262.289394,82,94,12
262.294759,82,94,12
262.29521,82,94,12
262.300632,82,94,12
262.301026,82,94,12
262.306827,82,94,12
262.306842,82,94,12
262.312643,82,94,12
262.312658,82,94,12
262.318459,82,94,12
262.318474,82,94,12
262.324275,82,94,12
262.32429,82,94,12
262.330106,82,94,12
262.330238,82,94,12
262.335922,82,94,12
262.336054,82,94,12
262.341738,83,94,11
262.342073,83,94,11
262.347554,83,94,11
262.348036,83,94,11
262.35337,83,94,11
262.354024,83,94,11
262.359186,83,94,11
262.359871,83,94,11
262.365002,83,94,11
262.365717,83,94,11
262.370818,83,94,11
262.371533,83,94,11
262.376634,83,94,11
262.377436,83,94,11
262.38245,83,94,11
262.383515,83,94,11
262.388266,83,94,11
262.389421,83,94,11
262.394082,83,94,11
262.395237,83,94,11
262.399898,83,94,11
262.4012,83,94,11
262.405714,83,94,11
262.407335,83,94,11
262.41153,83,94,11
262.413182,83,94,11
262.417346,83,94,11
262.41911,83,94,11
262.423162,83,94,11
262.424926,83,94,11
262.428978,83,94,11
262.430742,83,94,11
262.434794,83,94,11
262.437104,83,94,11
262.44061,83,94,11
262.44292,83,94,11
262.446426,83,94,11
262.448736,83,94,11
262.452242,83,94,11
262.454552,83,94,11
262.458058,83,94,11
262.460383,83,94,11
262.463874,83,94,11
262.466199,83,94,11
262.46969,83,94,11
262.472015,83,94,11
262.475506,83,94,11
262.477831,83,94,11
262.481322,83,94,11
262.483647,83,94,11
262.487138,83,94,11
262.489566,83,94,11
262.492954,83,94,11
262.495382,83,94,11
262.49877,83,94,11
262.501198,83,94,11
262.504586,83,94,11
262.507247,83,94,11
262.510402,83,94,11
262.513124,83,94,11
262.516218,83,94,11
262.519086,83,94,11
262.522034,83,94,11
262.524902,83,94,11
262.52785,83,94,11
262.531154,83,94,11
262.533666,83,94,11
262.537233,83,94,11
262.539482,83,94,11
262.543049,83,94,11
262.545298,83,94,11
262.54888,83,94,11
262.551114,83,94,11
262.554696,83,94,11
262.55693,83,94,11
262.560512,83,94,11
262.562746,83,94,11
262.566678,83,94,11
262.568562,83,94,11
262.572494,83,94,11
262.574378,83,94,11
262.578629,83,94,11
262.580194,83,94,11
262.584708,83,94,11
262.58601,83,94,11
262.590524,83,94,11
262.591826,83,94,11
262.59634,83,94,11
262.597642,83,94,11
262.602156,83,94,11
262.603458,83,94,11
262.607972,83,94,11
262.609274,83,94,11
262.613788,83,94,11
262.61509,83,94,11
262.619604,83,94,11
262.620906,83,94,11
262.62542,83,94,11
262.626722,83,94,11
262.631236,83,94,11
262.632538,83,94,11
262.637052,83,94,11
262.638354,83,94,11
262.642868,83,94,11
262.64417,83,94,11
262.648684,83,94,11
262.649986,83,94,11
262.6545,83,94,11
262.655802,83,94,11
262.660316,83,94,11
262.661618,83,94,11
262.666132,83,94,11
262.667434,83,94,11
262.671948,83,94,11
262.67325,83,94,11
262.677764,83,94,11
262.679066,83,94,11
262.68358,83,94,11
262.684882,83,94,11
262.689396,83,94,11
262.690698,83,94,11
262.695212,83,94,11
262.696514,83,94,11
262.701028,83,94,11
262.70233,83,94,11
262.706844,83,94,11
262.708146,83,94,11
262.71266,83,94,11
262.713962,83,94,11
262.718476,83,94,11
262.719778,83,94,11
262.724292,83,94,11
262.725594,83,94,11
262.730108,83,94,11
262.73141,83,94,11
262.735924,83,94,11
262.737226,83,94,11
262.74174,83,94,11
262.743042,83,94,11
262.747556,83,94,11
262.748858,83,94,11
262.753372,83,94,11
262.754674,83,94,11
262.759188,83,94,11
262.76049,83,94,11
262.765147,83,94,11
262.766306,83,94,11
262.770993,83,94,11
262.772122,83,94,11
262.776809,83,94,11
262.777938,83,94,11
262.782828,83,94,11
262.783754,83,94,11
262.788644,83,94,11
262.78957,83,94,11
262.79446,83,94,11
262.795386,83,94,11
262.80028,83,94,11
262.801202,83,94,11
262.806092,83,94,11
262.807018,83,94,11
262.811908,83,94,11
262.812834,83,94,11
262.817724,83,94,11
262.81865,83,94,11
262.82354,83,94,11
262.824466,83,94,11
262.829359,83,94,11
262.830282,83,94,11
262.835172,83,94,11
262.836098,83,94,11
262.840988,84,94,10
262.841914,84,94,10
262.846804,84,94,10
262.84773,84,94,10
262.85262,84,94,10
262.853546,84,94,10
262.858436,84,94,10
262.859362,84,94,10
262.864252,84,94,10
262.865178,84,94,10
262.870068,84,94,10
262.870994,84,94,10
262.875884,84,94,10
262.87681,84,94,10
262.8817,84,94,10
262.882626,84,94,10
262.887516,84,94,10
262.888442,84,94,10
262.893332,84,94,10
262.894258,84,94,10
262.899148,84,94,10
262.900074,84,94,10
262.904964,84,94,10
262.90589,84,94,10
262.91078,84,94,10
262.911706,84,94,10
262.916596,84,94,10
262.917522,84,94,10
262.922412,84,94,10
262.923338,84,94,10
262.928228,84,94,10
262.929154,84,94,10
262.934044,84,94,10
262.93497,84,94,10
262.93986,84,94,10
262.940786,84,94,10
262.945676,84,94,10
262.946602,84,94,10
262.951492,84,94,10
262.952418,84,94,10
262.957308,84,94,10
262.958234,84,94,10
262.963124,84,94,10
262.96405,84,94,10
262.96894,84,94,10
262.969866,84,94,10
262.974756,84,94,10
262.975682,84,94,10
262.980572,84,94,10
262.981498,84,94,10
262.986388,84,94,10
262.987314,84,94,10
262.992204,84,94,10
262.99313,84,94,10
262.99802,84,94,10
262.998946,84,94,10
263.003836,84,94,10
263.004762,84,94,10
263.009652,84,94,10
263.010578,84,94,10
263.015468,84,94,10
263.016394,84,94,10
263.021284,84,94,10
263.02221,84,94,10
263.0271,84,94,10
263.028026,84,94,10
263.032916,84,94,10
263.033842,84,94,10
263.038732,84,94,10
263.039658,84,94,10
263.044548,84,94,10
263.045474,84,94,10
263.050364,84,94,10
263.05129,84,94,10
263.05618,84,94,10
263.057106,84,94,10
263.061996,84,94,10
263.062922,84,94,10
263.067812,84,94,10
263.068738,84,94,10
263.073628,84,94,10
263.074554,84,94,10
263.079444,84,94,10
263.08037,84,94,10
263.08526,84,94,10
263.086186,84,94,10
263.091076,84,94,10
263.092002,84,94,10
263.096892,84,94,10
263.097818,84,94,10
263.102708,84,94,10
263.103634,84,94,10
263.108524,84,94,10
263.10945,84,94,10
263.11434,84,94,10
263.115266,84,94,10
263.120156,84,94,10
263.121082,84,94,10
263.125972,84,94,10
263.126898,84,94,10
263.131788,84,94,10
263.132714,84,94,10
263.137604,84,94,10
263.13853,84,94,10
263.14342,84,94,10
263.144346,84,94,10
263.149236,84,94,10
263.150162,84,94,10
263.155052,84,94,10
263.155978,84,94,10
263.160868,84,94,10
263.161794,84,94,10
263.166684,84,94,10
263.16761,84,94,10
263.1725,84,94,10
263.173426,84,94,10
263.178318,84,94,10
263.179242,84,94,10
263.184132,84,94,10
263.185058,84,94,10
263.189948,84,94,10
263.190874,84,94,10
263.195764,84,94,10
263.19669,84,94,10
263.20158,84,94,10
263.202506,84,94,10
263.207396,84,94,10
263.208322,84,94,10
263.213212,84,94,10
263.214138,84,94,10
263.219028,84,94,10
263.219954,84,94,10
263.224844,84,94,10
263.22577,84,94,10
263.23066,84,94,10
263.231586,84,94,10
263.236476,84,94,10
263.237402,84,94,10
263.242292,84,94,10
263.243218,84,94,10
263.248108,84,94,10
263.249034,84,94,10
263.253924,84,94,10
263.25485,84,94,10
263.25974,84,94,10
263.260666,84,94,10
263.265556,84,94,10
263.266482,84,94,10
263.271372,84,94,10
263.272298,84,94,10
263.277188,84,94,10
263.278114,84,94,10
263.283004,84,94,10
263.28393,84,94,10
263.288821,84,94,10
263.289746,84,94,10
263.294636,84,94,10
263.295562,84,94,10
263.300452,84,94,10
263.301378,84,94,10
263.306268,84,94,10
263.307194,84,94,10
263.312084,84,94,10
263.31301,84,94,10
263.3179,84,94,10
263.318826,84,94,10
263.323716,84,94,10
263.324642,84,94,10
263.329532,84,94,10
263.330458,84,94,10
263.335348,84,94,10
263.336274,84,94,10
263.341164,85,94,9
263.34209,85,94,9
263.34698,85,94,9
263.347906,85,94,9
263.352796,85,94,9
263.353722,85,94,9
263.358612,85,94,9
263.359538,85,94,9
263.364428,85,94,9
263.365354,85,94,9
263.370244,85,94,9
263.37117,85,94,9
263.37606,85,94,9
263.376986,85,94,9
263.381876,85,94,9
263.382802,85,94,9
263.387692,85,94,9
263.388618,85,94,9
263.393508,85,94,9
263.394434,85,94,9
263.399324,85,94,9
263.40025,85,94,9
263.40514,85,94,9
263.406066,85,94,9
263.410956,85,94,9
263.411882,85,94,9
263.416772,85,94,9
263.417698,85,94,9
263.422588,85,94,9
263.423514,85,94,9
263.428404,85,94,9
263.42933,85,94,9
263.43422,85,94,9
263.435146,85,94,9
263.440036,85,94,9
263.440962,85,94,9
263.445852,85,94,9
263.446778,85,94,9
263.451668,85,94,9
263.452594,85,94,9
263.457484,85,94,9
263.45841,85,94,9
263.4633,85,94,9
263.464226,85,94,9
263.469116,85,94,9
263.470042,85,94,9
263.474932,85,94,9
263.475858,85,94,9
263.480748,85,94,9
263.481674,85,94,9
263.486564,85,94,9
263.48749,85,94,9
263.49238,85,94,9
263.493306,85,94,9
263.498196,85,94,9
263.499122,85,94,9
263.504012,85,94,9
263.504938,85,94,9
263.509828,85,94,9
263.510754,85,94,9
263.515644,85,94,9
263.51657,85,94,9
263.52146,85,94,9
263.522386,85,94,9
263.527276,85,94,9
263.528202,85,94,9
263.533092,85,94,9
263.534018,85,94,9
263.538908,85,94,9
263.539834,85,94,9
263.544724,85,94,9
263.54565,85,94,9
263.55054,85,94,9
263.551466,85,94,9
263.556356,85,94,9
263.557282,85,94,9
263.562172,85,94,9
263.563098,85,94,9
263.567988,85,94,9
263.568914,85,94,9
263.573804,85,94,9
263.57473,85,94,9
263.57962,85,94,9
263.580546,85,94,9
263.585436,85,94,9
263.586362,85,94,9
263.591252,85,94,9
263.592178,85,94,9
263.597068,85,94,9
263.597994,85,94,9
263.602884,85,94,9
263.60381,85,94,9
263.6087,85,94,9
263.609626,85,94,9
263.614516,85,94,9
263.615442,85,94,9
263.620332,85,94,9
263.621258,85,94,9
263.626148,85,94,9
263.627074,85,94,9
263.631964,85,94,9
263.63289,85,94,9
263.63778,85,94,9
263.638706,85,94,9
263.643596,85,94,9
263.644522,85,94,9
263.649412,85,94,9
263.650338,85,94,9
263.655228,85,94,9
263.656154,85,94,9
263.661044,85,94,9
263.66197,85,94,9
263.66686,85,94,9
263.667786,85,94,9
263.672676,85,94,9
263.673602,85,94,9
263.678492,85,94,9
263.679418,85,94,9
263.684308,85,94,9
263.685234,85,94,9
263.690124,85,94,9
263.69105,85,94,9
263.69594,85,94,9
263.696866,85,94,9
263.701756,85,94,9
263.702682,85,94,9
263.707572,85,94,9
263.708498,85,94,9
263.713388,85,94,9
263.714314,85,94,9
263.719204,85,94,9
263.72013,85,94,9
263.72502,85,94,9
263.725946,85,94,9
263.730836,85,94,9
263.731762,85,94,9
263.736652,85,94,9
263.737578,85,94,9
263.742468,85,94,9
263.743394,85,94,9
263.748284,85,94,9
263.74921,85,94,9
263.7541,85,94,9
263.755026,85,94,9
263.759916,85,94,9
263.760842,85,94,9
263.765732,85,94,9
263.766658,85,94,9
263.771548,85,94,9
263.772474,85,94,9
263.777364,85,94,9
263.77829,85,94,9
263.78318,85,94,9
263.784106,85,94,9
263.788996,85,94,9
263.789922,85,94,9
263.794812,85,94,9
263.795738,85,94,9
263.800628,85,94,9
263.801554,85,94,9
263.806444,85,94,9
263.80737,85,94,9
263.81226,85,94,9
263.813186,85,94,9
263.818076,85,94,9
263.819002,85,94,9
263.823892,85,94,9
263.824818,85,94,9
263.829708,85,94,9
263.830634,85,94,9
263.835524,85,94,9
263.83645,85,94,9
263.84134,86,94,8
263.842266,86,94,8
263.847156,86,94,8
263.848082,86,94,8
263.852972,86,94,8
263.853898,86,94,8
263.858788,86,94,8
263.859714,86,94,8
263.864604,86,94,8
263.86553,86,94,8
263.87042,86,94,8
263.871346,86,94,8
263.876236,86,94,8
263.877162,86,94,8
263.882052,86,94,8
263.882978,86,94,8
263.887868,86,94,8
263.888794,86,94,8
263.893684,86,94,8
263.89461,86,94,8
263.8995,86,94,8
263.900426,86,94,8
263.905316,86,94,8
263.906242,86,94,8
263.911132,86,94,8
263.912058,86,94,8
263.916948,86,94,8
263.917874,86,94,8
263.922764,86,94,8
263.92369,86,94,8
263.92858,86,94,8
263.929506,86,94,8
263.934396,86,94,8
263.935322,86,94,8
263.940212,86,94,8
263.941138,86,94,8
263.946028,86,94,8
263.946954,86,94,8
263.951844,86,94,8
263.95277,86,94,8
263.95766,86,94,8
263.958586,86,94,8
263.963476,86,94,8
263.964402,86,94,8
263.969292,86,94,8
263.970218,86,94,8
263.975108,86,94,8
263.976034,86,94,8
263.980924,86,94,8
263.98185,86,94,8
263.98674,86,94,8
263.987666,86,94,8
263.992556,86,94,8
263.993482,86,94,8
263.998372,86,94,8
263.999298,86,94,8
264.004188,86,94,8
264.005114,86,94,8
264.010004,86,94,8
264.01093,86,94,8
264.01582,86,94,8
264.016746,86,94,8
264.021636,86,94,8
264.022562,86,94,8
264.027452,86,94,8
264.028378,86,94,8
264.033268,86,94,8
264.034194,86,94,8
264.039084,86,94,8
264.04001,86,94,8
264.0449,86,94,8
264.045826,86,94,8
264.050716,86,94,8
264.051642,86,94,8
264.056532,86,94,8
264.057458,86,94,8
264.062348,86,94,8
264.063274,86,94,8
264.068164,86,94,8
264.06909,86,94,8
264.07398,86,94,8
264.074906,86,94,8
264.079796,86,94,8
264.080722,86,94,8
264.085612,86,94,8
264.086538,86,94,8
264.091428,86,94,8
264.092354,86,94,8
264.097244,86,94,8
264.09817,86,94,8
264.10306,86,94,8
264.103986,86,94,8
264.108876,86,94,8
264.109802,86,94,8
264.114692,86,94,8
264.115618,86,94,8
264.120508,86,94,8
264.121434,86,94,8
264.126324,86,94,8
264.12725,86,94,8
264.13214,86,94,8
264.133066,86,94,8
264.137956,86,94,8
264.138882,86,94,8
264.143772,86,94,8
264.144698,86,94,8
264.149588,86,94,8
264.150514,86,94,8
264.155404,86,94,8
264.15633,86,94,8
264.16122,86,94,8
264.162146,86,94,8
264.167036,86,94,8
264.167962,86,94,8
264.172852,86,94,8
264.173778,86,94,8
264.178668,86,94,8
264.179594,86,94,8
264.184484,86,94,8
264.18541,86,94,8
264.1903,86,94,8
264.191226,86,94,8
264.196116,86,94,8
264.197042,86,94,8
264.201932,86,94,8
264.202858,86,94,8
264.207748,86,94,8
264.208674,86,94,8
264.213564,86,94,8
264.21449,86,94,8
264.21938,86,94,8
264.220306,86,94,8
264.225196,86,94,8
264.226122,86,94,8
264.231012,86,94,8
264.231938,86,94,8
264.236828,86,94,8
264.237754,86,94,8
264.242644,86,94,8
264.24357,86,94,8
264.24846,86,94,8
264.249386,86,94,8
264.254276,86,94,8
264.255202,86,94,8
264.260092,86,94,8
264.261018,86,94,8
264.265908,86,94,8
264.266834,86,94,8
264.271724,86,94,8
264.27265,86,94,8
264.27754,86,94,8
264.278466,86,94,8
264.283356,86,94,8
264.284282,86,94,8
264.289172,86,94,8
264.290098,86,94,8
264.294988,86,94,8
264.295914,86,94,8
264.300804,86,94,8
264.30173,86,94,8
264.30662,86,94,8
264.307546,86,94,8
264.312436,86,94,8
264.313362,86,94,8
264.318252,86,94,8
264.319178,86,94,8
264.324068,86,94,8
264.324994,86,94,8
264.329884,86,94,8
264.33081,86,94,8
264.3357,86,94,8
264.336626,86,94,8
264.341516,87,94,7
264.342442,87,94,7
264.347332,87,94,7
264.348258,87,94,7
264.353148,87,94,7
264.354074,87,94,7
264.358964,87,94,7
264.35989,87,94,7
264.36478,87,94,7
264.365706,87,94,7
264.370596,87,94,7
264.371522,87,94,7
264.376412,87,94,7
264.377338,87,94,7
264.382228,87,94,7
264.383154,87,94,7
264.388044,87,94,7
264.38897,87,94,7
264.39386,87,94,7
264.394786,87,94,7
264.399676,87,94,7
264.400602,87,94,7
264.405492,87,94,7
264.406418,87,94,7
264.411308,87,94,7
264.412234,87,94,7
264.417124,87,94,7
264.41805,87,94,7
264.42294,87,94,7
264.423866,87,94,7
264.428756,87,94,7
264.429682,87,94,7
264.434572,87,94,7
264.435498,87,94,7
264.440388,87,94,7
264.441314,87,94,7
264.446204,87,94,7
264.44713,87,94,7
264.45202,87,94,7
264.452946,87,94,7
264.457836,87,94,7
264.458762,87,94,7
264.463652,87,94,7
264.464578,87,94,7
264.469468,87,94,7
264.470394,87,94,7
264.475284,87,94,7
264.47621,87,94,7
264.4811,87,94,7
264.482026,87,94,7
264.486916,87,94,7
264.487842,87,94,7
264.492732,87,94,7
264.493658,87,94,7
264.498548,87,94,7
264.499474,87,94,7
264.504364,87,94,7
264.50529,87,94,7
264.51018,87,94,7
264.511106,87,94,7
264.515996,87,94,7
264.516922,87,94,7
264.521812,87,94,7
264.522738,87,94,7
264.527628,87,94,7
264.528554,87,94,7
264.533444,87,94,7
264.53437,87,94,7
264.53926,87,94,7
264.540186,87,94,7
264.545076,87,94,7
264.546002,87,94,7
264.550892,87,94,7
264.551818,87,94,7
264.556708,87,94,7
264.557634,87,94,7
264.562524,87,94,7
264.56345,87,94,7
264.56834,87,94,7
264.569266,87,94,7
264.574156,87,94,7
264.575082,87,94,7
264.579972,87,94,7
264.580898,87,94,7
264.585788,87,94,7
264.586714,87,94,7
264.591604,87,94,7
264.59253,87,94,7
264.59742,87,94,7
264.598346,87,94,7
264.603236,87,94,7
264.604162,87,94,7
264.609052,87,94,7
264.609978,87,94,7
264.614868,87,94,7
264.615794,87,94,7
264.620684,87,94,7
264.62161,87,94,7
264.6265,87,94,7
264.627426,87,94,7
264.632318,87,94,7
264.633242,87,94,7
264.638132,87,94,7
264.639058,87,94,7
264.643948,87,94,7
264.644874,87,94,7
264.649764,87,94,7
264.65069,87,94,7
264.65558,87,94,7
264.656506,87,94,7
264.661396,87,94,7
264.662322,87,94,7
264.667212,87,94,7
264.668138,87,94,7
264.673028,87,94,7
264.673954,87,94,7
264.678844,87,94,7
264.67977,87,94,7
264.68466,87,94,7
264.685586,87,94,7
264.690476,87,94,7
264.691402,87,94,7
264.696292,87,94,7
264.697218,87,94,7
264.702108,87,94,7
264.703034,87,94,7
264.707924,87,94,7
264.70885,87,94,7
264.71374,87,94,7
264.714666,87,94,7
264.719556,87,94,7
264.720482,87,94,7
264.725372,87,94,7
264.726298,87,94,7
264.731188,87,94,7
264.732114,87,94,7
264.737004,87,94,7
264.73793,87,94,7
264.74282,87,94,7
264.743746,87,94,7
264.748636,87,94,7
264.749562,87,94,7
264.754452,87,94,7
264.755378,87,94,7
264.760268,87,94,7
264.761194,87,94,7
264.766084,87,94,7
264.76701,87,94,7
264.7719,87,94,7
264.772826,87,94,7
264.777716,87,94,7
264.778642,87,94,7
264.783532,87,94,7
264.784458,87,94,7
264.789348,87,94,7
264.790274,87,94,7
264.795164,87,94,7
264.79609,87,94,7
264.80098,87,94,7
264.801906,87,94,7
264.806796,87,94,7
264.807722,87,94,7
264.812612,87,94,7
264.813538,87,94,7
264.818428,87,94,7
264.819354,87,94,7
264.824244,87,94,7
264.82517,87,94,7
264.83006,87,94,7
264.830986,87,94,7
264.835876,87,94,7
264.836802,87,94,7
264.841692,88,94,6
264.842618,88,94,6
264.847508,88,94,6
264.848434,88,94,6
264.853324,88,94,6
264.85425,88,94,6
264.85914,88,94,6
264.860066,88,94,6
264.864956,88,94,6
264.865882,88,94,6
264.870772,88,94,6
264.871698,88,94,6
264.876588,88,94,6
264.877514,88,94,6
264.882404,88,94,6
264.88333,88,94,6
264.88822,88,94,6
264.889146,88,94,6
264.894036,88,94,6
264.894962,88,94,6
264.899852,88,94,6
264.900778,88,94,6
264.905668,88,94,6
264.906594,88,94,6
264.911484,88,94,6
264.91241,88,94,6
264.9173,88,94,6
264.918226,88,94,6
264.923116,88,94,6
264.924042,88,94,6
264.928932,88,94,6
264.929858,88,94,6
264.934748,88,94,6
264.935674,88,94,6
264.940564,88,94,6
264.94149,88,94,6
264.94638,88,94,6
264.947306,88,94,6
264.952196,88,94,6
264.953122,88,94,6
264.958012,88,94,6
264.958938,88,94,6
264.963828,88,94,6
264.964754,88,94,6
264.969644,88,94,6
264.97057,88,94,6
264.97546,88,94,6
264.976386,88,94,6
264.981276,88,94,6
264.982202,88,94,6
264.987093,88,94,6
264.988018,88,94,6
264.992908,88,94,6
264.993834,88,94,6
264.998724,88,94,6
264.99965,88,94,6
265.00454,88,94,6
265.005466,88,94,6
265.010356,88,94,6
265.011282,88,94,6
265.016172,88,94,6
265.017098,88,94,6
265.021988,88,94,6
265.022914,88,94,6
265.027804,88,94,6
265.02873,88,94,6
265.03362,88,94,6
265.034546,88,94,6
265.039436,88,94,6
265.040362,88,94,6
265.045252,88,94,6
265.046178,88,94,6
265.051068,88,94,6
265.051994,88,94,6
265.056884,88,94,6
265.05781,88,94,6
265.0627,88,94,6
265.063626,88,94,6
265.068516,88,94,6
265.069442,88,94,6
265.074332,88,94,6
265.075258,88,94,6
265.080148,88,94,6
265.081074,88,94,6
265.085964,88,94,6
265.08689,88,94,6
265.09178,88,94,6
265.092706,88,94,6
265.097596,88,94,6
265.098522,88,94,6
265.103412,88,94,6
265.104338,88,94,6
265.109228,88,94,6
265.110154,88,94,6
265.115044,88,94,6
265.11597,88,94,6
265.12086,88,94,6
265.121786,88,94,6
265.126676,88,94,6
265.127602,88,94,6
265.132492,88,94,6
265.133418,88,94,6
265.138308,88,94,6
265.139234,88,94,6
265.144124,88,94,6
265.14505,88,94,6
265.14994,88,94,6
265.150866,88,94,6
265.155756,88,94,6
265.156682,88,94,6
265.161572,88,94,6
265.162498,88,94,6
265.167388,88,94,6
265.168314,88,94,6
265.173204,88,94,6
265.17413,88,94,6
265.17902,88,94,6
265.179946,88,94,6
265.184836,88,94,6
265.185762,88,94,6
265.190652,88,94,6
265.191578,88,94,6
265.196468,88,94,6
265.197394,88,94,6
265.202284,88,94,6
265.20321,88,94,6
265.2081,88,94,6
265.209026,88,94,6
265.213916,88,94,6
265.214842,88,94,6
265.219734,88,94,6
265.220658,88,94,6
265.22555,88,94,6
265.226474,88,94,6
265.231364,88,94,6
265.23229,88,94,6
265.23718,88,94,6
265.238106,88,94,6
265.242996,88,94,6
265.243922,88,94,6
265.248812,88,94,6
265.249738,88,94,6
265.254628,88,94,6
265.255554,88,94,6
265.260444,88,94,6
265.26137,88,94,6
265.26626,88,94,6
265.267186,88,94,6
265.272076,88,94,6
265.273002,88,94,6
265.277892,88,94,6
265.278818,88,94,6
265.283708,88,94,6
265.284634,88,94,6
265.289524,88,94,6
265.29045,88,94,6
265.29534,88,94,6
265.296266,88,94,6
265.301156,88,94,6
265.302082,88,94,6
265.306972,88,94,6
265.307898,88,94,6
265.312788,88,94,6
265.313714,88,94,6
265.318604,88,94,6
265.31953,88,94,6
265.32442,88,94,6
265.325346,88,94,6
265.330236,88,94,6
265.331162,88,94,6
265.336052,88,94,6
265.336978,88,94,6
265.341868,89,94,5
265.342794,89,94,5
265.347684,89,94,5
265.34861,89,94,5
265.3535,89,94,5
265.354426,89,94,5
265.359316,89,94,5
265.360242,89,94,5
265.365132,89,94,5
265.366058,89,94,5
265.370948,89,94,5
265.371874,89,94,5
265.376764,89,94,5
265.37769,89,94,5
265.38258,89,94,5
265.383506,89,94,5
265.388396,89,94,5
265.389322,89,94,5
265.394212,89,94,5
265.395138,89,94,5
265.400028,89,94,5
265.400954,89,94,5
265.405844,89,94,5
265.40677,89,94,5
265.41166,89,94,5
265.412586,89,94,5
265.417476,89,94,5
265.418402,89,94,5
265.423292,89,94,5
265.424218,89,94,5
265.429108,89,94,5
265.430034,89,94,5
265.434924,89,94,5
265.43585,89,94,5
265.44074,89,94,5
265.441666,89,94,5
265.446556,89,94,5
265.447482,89,94,5
265.452372,89,94,5
265.453298,89,94,5
265.458188,89,94,5
265.459114,89,94,5
265.464004,89,94,5
265.46493,89,94,5
265.46982,89,94,5
265.470746,89,94,5
265.475636,89,94,5
265.476562,89,94,5
265.481452,89,94,5
265.482378,89,94,5
265.487268,89,94,5
265.488194,89,94,5
265.493084,89,94,5
265.49401,89,94,5
265.4989,89,94,5
265.499826,89,94,5
265.504716,89,94,5
265.505642,89,94,5
265.510532,89,94,5
265.511458,89,94,5
265.516348,89,94,5
265.517274,89,94,5
265.522164,89,94,5
265.52309,89,94,5
265.527982,89,94,5
265.528906,89,94,5
265.533796,89,94,5
265.534722,89,94,5
265.539612,89,94,5
265.540538,89,94,5
265.545428,89,94,5
265.546354,89,94,5
265.551244,89,94,5
265.55217,89,94,5
265.55706,89,94,5
265.557986,89,94,5
265.562876,89,94,5
265.563802,89,94,5
265.568692,89,94,5
265.569618,89,94,5
265.574508,89,94,5
265.575434,89,94,5
265.580324,89,94,5
265.58125,89,94,5
265.58614,89,94,5
265.587066,89,94,5
265.591956,89,94,5
265.592882,89,94,5
265.597772,89,94,5
265.598698,89,94,5
265.603588,89,94,5
265.604514,89,94,5
265.609404,89,94,5
265.61033,89,94,5
265.61522,89,94,5
265.616146,89,94,5
265.621036,89,94,5
265.621962,89,94,5
265.626852,89,94,5
265.627778,89,94,5
265.632668,89,94,5
265.633594,89,94,5
265.638484,89,94,5
265.63941,89,94,5
265.6443,89,94,5
265.645226,89,94,5
265.650116,89,94,5
265.651042,89,94,5
265.655932,89,94,5
265.656858,89,94,5
265.661748,89,94,5
265.662674,89,94,5
265.667564,89,94,5
265.66849,89,94,5
265.67338,89,94,5
265.674306,89,94,5
265.679196,89,94,5
265.680122,89,94,5
265.685012,89,94,5
265.685938,89,94,5
265.690828,89,94,5
265.691754,89,94,5
265.696644,89,94,5
265.69757,89,94,5
265.70246,89,94,5
265.703386,89,94,5
265.708276,89,94,5
265.709202,89,94,5
265.714092,89,94,5
265.715018,89,94,5
265.719908,89,94,5
265.720834,89,94,5
265.725724,89,94,5
265.72665,89,94,5
265.73154,89,94,5
265.732466,89,94,5
265.737356,89,94,5
265.738282,89,94,5
265.743172,89,94,5
265.744098,89,94,5
265.748988,89,94,5
265.749914,89,94,5
265.754804,89,94,5
265.75573,89,94,5
265.76062,89,94,5
265.761546,89,94,5
265.766436,89,94,5
265.767362,89,94,5
265.772252,89,94,5
265.773178,89,94,5
265.778068,89,94,5
265.778994,89,94,5
265.783884,89,94,5
265.78481,89,94,5
265.7897,89,94,5
265.790626,89,94,5
265.795516,89,94,5
265.796442,89,94,5
265.801332,89,94,5
265.802258,89,94,5
265.807148,89,94,5
265.808074,89,94,5
265.812964,89,94,5
265.81389,89,94,5
265.81878,89,94,5
265.819706,89,94,5
265.824596,89,94,5
265.825522,89,94,5
265.830412,89,94,5
265.831338,89,94,5
265.836228,89,94,5
265.837154,89,94,5
265.842044,90,94,4
265.84297,90,94,4
265.84786,90,94,4
265.848786,90,94,4
265.853676,90,94,4
265.854602,90,94,4
265.859492,90,94,4
265.860418,90,94,4
265.865308,90,94,4
265.866234,90,94,4
265.871124,90,94,4
265.87205,90,94,4
265.87694,90,94,4
265.877866,90,94,4
265.882756,90,94,4
265.883682,90,94,4
265.888572,90,94,4
265.889498,90,94,4
265.894388,90,94,4
265.895314,90,94,4
265.900204,90,94,4
265.90113,90,94,4
265.90602,90,94,4
265.906946,90,94,4
265.911836,90,94,4
265.912762,90,94,4
265.917652,90,94,4
265.918578,90,94,4
265.923468,90,94,4
265.924394,90,94,4
265.929284,90,94,4
265.93021,90,94,4
265.9351,90,94,4
265.936026,90,94,4
265.940916,90,94,4
265.941842,90,94,4
265.946732,90,94,4
265.947658,90,94,4
265.952548,90,94,4
265.953474,90,94,4
265.958364,90,94,4
265.95929,90,94,4
265.96418,90,94,4
265.965106,90,94,4
265.969996,90,94,4
265.970922,90,94,4
265.975812,90,94,4
265.976738,90,94,4
265.981628,90,94,4
265.982554,90,94,4
265.987444,90,94,4
265.98837,90,94,4
265.99326,90,94,4
265.994186,90,94,4
265.999076,90,94,4
266.000002,90,94,4
266.004892,90,94,4
266.005818,90,94,4
266.010708,90,94,4
266.011634,90,94,4
266.016524,90,94,4
266.01745,90,94,4
266.02234,90,94,4
266.023266,90,94,4
266.028156,90,94,4
266.029082,90,94,4
266.033976,90,94,4
266.034898,90,94,4
266.039792,90,94,4
266.040714,90,94,4
266.045604,90,94,4
266.04653,90,94,4
266.05142,90,94,4
266.052346,90,94,4
266.057236,90,94,4
266.058162,90,94,4
266.063052,90,94,4
266.063978,90,94,4
266.068868,90,94,4
266.069794,90,94,4
266.074684,90,94,4
266.07561,90,94,4
266.0805,90,94,4
266.081426,90,94,4
266.086316,90,94,4
266.087242,90,94,4
266.092132,90,94,4
266.093058,90,94,4
266.097948,90,94,4
266.098874,90,94,4
266.103764,90,94,4
266.10469,90,94,4
266.10958,90,94,4
266.110506,90,94,4
266.115396,90,94,4
266.116322,90,94,4
266.121212,90,94,4
266.122138,90,94,4
266.127028,90,94,4
266.127954,90,94,4
266.132844,90,94,4
266.13377,90,94,4
266.13866,90,94,4
266.139586,90,94,4
266.144476,90,94,4
266.145402,90,94,4
266.150292,90,94,4
266.151218,90,94,4
266.156108,90,94,4
266.157034,90,94,4
266.161924,90,94,4
266.16285,90,94,4
266.16774,90,94,4
266.168666,90,94,4
266.173556,90,94,4
266.174482,90,94,4
266.179372,90,94,4
266.180298,90,94,4
266.185188,90,94,4
266.186114,90,94,4
266.191004,90,94,4
266.19193,90,94,4
266.19682,90,94,4
266.197746,90,94,4
266.202636,90,94,4
266.203562,90,94,4
266.208452,90,94,4
266.209378,90,94,4
266.214268,90,94,4
266.215194,90,94,4
266.220084,90,94,4
266.22101,90,94,4
266.2259,90,94,4
266.226826,90,94,4
266.231716,90,94,4
266.232642,90,94,4
266.237532,90,94,4
266.238458,90,94,4
266.243348,90,94,4
266.244274,90,94,4
266.249164,90,94,4
266.25009,90,94,4
266.25498,90,94,4
266.255906,90,94,4
266.260796,90,94,4
266.261722,90,94,4
266.266612,90,94,4
266.267538,90,94,4
266.272428,90,94,4
266.273354,90,94,4
266.278244,90,94,4
266.27917,90,94,4
266.28406,90,94,4
266.284986,90,94,4
266.289876,90,94,4
266.290802,90,94,4
266.295692,90,94,4
266.296618,90,94,4
266.301508,90,94,4
266.302434,90,94,4
266.307324,90,94,4
266.30825,90,94,4
266.31314,90,94,4
266.314066,90,94,4
266.318956,90,94,4
266.319882,90,94,4
266.324772,90,94,4
266.325698,90,94,4
266.330588,90,94,4
266.331514,90,94,4
266.336404,90,94,4
266.33733,90,94,4
266.34222,90,94,4
266.343146,90,94,4
266.348036,90,94,4
266.348962,90,94,4
266.353852,90,94,4
266.354778,90,94,4
266.359668,90,94,4
266.360594,90,94,4
266.365484,90,94,4
266.36641,90,94,4
266.3713,90,94,4
266.372226,90,94,4
266.377116,90,94,4
266.378042,90,94,4
266.382932,90,94,4
266.383858,90,94,4
266.388748,90,94,4
266.389674,90,94,4
266.394564,90,94,4
266.39549,90,94,4
266.40038,90,94,4
266.401306,90,94,4
266.406196,90,94,4
266.407122,90,94,4
266.412012,90,94,4
266.412938,90,94,4
266.417828,90,94,4
266.418754,90,94,4
266.423644,90,94,4
266.42457,90,94,4
266.42946,90,94,4
266.430386,90,94,4
266.435276,90,94,4
266.436202,90,94,4
266.441092,91,94,3
266.442018,91,94,3
266.446908,91,94,3
266.447834,91,94,3
266.452724,91,94,3
266.45365,91,94,3
266.45854,91,94,3
266.459466,91,94,3
266.464356,91,94,3
266.465282,91,94,3
266.470172,91,94,3
266.471098,91,94,3
266.475988,91,94,3
266.476914,91,94,3
266.481804,91,94,3
266.48273,91,94,3
266.48762,91,94,3
266.488546,91,94,3
266.493436,91,94,3
266.494362,91,94,3
266.499252,91,94,3
266.500178,91,94,3
266.505068,91,94,3
266.505994,91,94,3
266.510884,91,94,3
266.51181,91,94,3
266.5167,91,94,3
266.517626,91,94,3
266.522516,91,94,3
266.523442,91,94,3
266.528332,91,94,3
266.529258,91,94,3
266.534148,91,94,3
266.535074,91,94,3
266.539964,91,94,3
266.54089,91,94,3
266.54578,91,94,3
266.546706,91,94,3
266.551596,91,94,3
266.552522,91,94,3
266.557412,91,94,3
266.558338,91,94,3
266.563228,91,94,3
266.564154,91,94,3
266.569044,91,94,3
266.56997,91,94,3
266.57486,91,94,3
266.575786,91,94,3
266.580676,91,94,3
266.581602,91,94,3
266.586492,91,94,3
266.587418,91,94,3
266.592308,91,94,3
266.593234,91,94,3
266.598124,91,94,3
266.59905,91,94,3
266.60394,91,94,3
266.604866,91,94,3
266.609756,91,94,3
266.610682,91,94,3
266.615572,91,94,3
266.616498,91,94,3
266.621388,91,94,3
266.622314,91,94,3
266.627204,91,94,3
266.62813,91,94,3
266.63302,91,94,3
266.633946,91,94,3
266.638836,91,94,3
266.639762,91,94,3
266.644652,91,94,3
266.645578,91,94,3
266.650468,91,94,3
266.651394,91,94,3
266.656284,91,94,3
266.65721,91,94,3
266.6621,91,94,3
266.663026,91,94,3
266.667916,91,94,3
266.668842,91,94,3
266.673732,91,94,3
266.674658,91,94,3
266.679548,91,94,3
266.680474,91,94,3
266.685364,91,94,3
266.68629,91,94,3
266.69118,91,94,3
266.692106,91,94,3
266.696996,91,94,3
266.697922,91,94,3
266.702812,91,94,3
266.703738,91,94,3
266.708628,91,94,3
266.709554,91,94,3
266.714445,91,94,3
266.71537,91,94,3
266.720261,91,94,3
266.721186,91,94,3
266.726077,91,94,3
266.727002,91,94,3
266.731892,91,94,3
266.732818,91,94,3
266.737708,91,94,3
266.738634,91,94,3
266.743524,91,94,3
266.74445,91,94,3
266.74934,91,94,3
266.750266,91,94,3
266.755156,91,94,3
266.756082,91,94,3
266.760972,91,94,3
266.761898,91,94,3
266.766788,91,94,3
266.767714,91,94,3
266.772604,91,94,3
266.77353,91,94,3
266.77842,91,94,3
266.779346,91,94,3
266.784236,91,94,3
266.785162,91,94,3
266.790052,91,94,3
266.790978,91,94,3
266.795868,91,94,3
266.796794,91,94,3
266.801684,91,94,3
266.80261,91,94,3
266.8075,91,94,3
266.808426,91,94,3
266.813316,91,94,3
266.814242,91,94,3
266.819132,91,94,3
266.820058,91,94,3
266.824948,91,94,3
266.825874,91,94,3
266.830764,91,94,3
266.83169,91,94,3
266.83658,91,94,3
266.837506,91,94,3
266.842396,91,94,3
266.843322,91,94,3
266.848212,91,94,3
266.849138,91,94,3
266.854028,91,94,3
266.854954,91,94,3
266.859844,91,94,3
266.86077,91,94,3
266.86566,91,94,3
266.866586,91,94,3
266.871476,91,94,3
266.872402,91,94,3
266.877292,91,94,3
266.878218,91,94,3
266.883108,91,94,3
266.884034,91,94,3
266.888924,91,94,3
266.88985,91,94,3
266.89474,91,94,3
266.895666,91,94,3
266.900557,91,94,3
266.901482,91,94,3
266.906372,91,94,3
266.907298,91,94,3
266.912188,91,94,3
266.913114,91,94,3
266.918004,91,94,3
266.91893,91,94,3
266.92382,91,94,3
266.924746,91,94,3
266.929636,91,94,3
266.930562,91,94,3
266.935452,91,94,3
266.936378,91,94,3
266.941268,92,94,2
266.942194,92,94,2
266.947084,92,94,2
266.94801,92,94,2
266.9529,92,94,2
266.953826,92,94,2
266.958716,92,94,2
266.959642,92,94,2
266.964532,92,94,2
266.965458,92,94,2
266.970348,92,94,2
266.971274,92,94,2
266.976164,92,94,2
266.97709,92,94,2
266.98198,92,94,2
266.982906,92,94,2
266.987796,92,94,2
266.988722,92,94,2
266.993612,92,94,2
266.994538,92,94,2
266.999428,92,94,2
267.000354,92,94,2
267.005244,92,94,2
267.00617,92,94,2
267.01106,92,94,2
267.011986,92,94,2
267.016876,92,94,2
267.017802,92,94,2
267.022692,92,94,2
267.023618,92,94,2
267.028508,92,94,2
267.029434,92,94,2
267.034324,92,94,2
267.03525,92,94,2
267.04014,92,94,2
267.041066,92,94,2
267.045956,92,94,2
267.046882,92,94,2
267.051772,92,94,2
267.052698,92,94,2
267.057588,92,94,2
267.058514,92,94,2
267.063404,92,94,2
267.06433,92,94,2
267.06922,92,94,2
267.070146,92,94,2
267.075036,92,94,2
267.075962,92,94,2
267.080852,92,94,2
267.081778,92,94,2
267.086668,92,94,2
267.087594,92,94,2
267.092484,92,94,2
267.09341,92,94,2
267.0983,92,94,2
267.099226,92,94,2
267.104116,92,94,2
267.105042,92,94,2
267.109932,92,94,2
267.110858,92,94,2
267.115748,92,94,2
267.116674,92,94,2
267.121564,92,94,2
267.12249,92,94,2
267.12738,92,94,2
267.128306,92,94,2
267.133196,92,94,2
267.134122,92,94,2
267.139012,92,94,2
267.139938,92,94,2
267.144828,92,94,2
267.145754,92,94,2
267.150644,92,94,2
267.15157,92,94,2
267.15646,92,94,2
267.157386,92,94,2
267.162276,92,94,2
267.163202,92,94,2
267.168092,92,94,2
267.169018,92,94,2
267.173908,92,94,2
267.174834,92,94,2
267.179724,92,94,2
267.18065,92,94,2
267.18554,92,94,2
267.186466,92,94,2
267.191356,92,94,2
267.192282,92,94,2
267.197172,92,94,2
267.198098,92,94,2
267.202988,92,94,2
267.203914,92,94,2
267.208804,92,94,2
267.20973,92,94,2
267.21462,92,94,2
267.215546,92,94,2
267.220436,92,94,2
267.221362,92,94,2
267.226252,92,94,2
267.227178,92,94,2
267.232068,92,94,2
267.232994,92,94,2
267.237884,92,94,2
267.23881,92,94,2
267.2437,92,94,2
267.244626,92,94,2
267.249516,92,94,2
267.250442,92,94,2
267.255332,92,94,2
267.256258,92,94,2
267.261148,92,94,2
267.262074,92,94,2
267.266964,92,94,2
267.26789,92,94,2
267.27278,92,94,2
267.273706,92,94,2
267.278596,92,94,2
267.279522,92,94,2
267.284412,92,94,2
267.285338,92,94,2
267.290228,92,94,2
267.291154,92,94,2
267.296044,92,94,2
267.29697,92,94,2
267.30186,92,94,2
267.302786,92,94,2
267.307676,92,94,2
267.308602,92,94,2
267.313492,92,94,2
267.314418,92,94,2
267.319308,92,94,2
267.320234,92,94,2
267.325124,92,94,2
267.32605,92,94,2
267.33094,92,94,2
267.331866,92,94,2
267.336756,92,94,2
267.337682,92,94,2
267.342572,92,94,2
267.343498,92,94,2
267.348388,92,94,2
267.349314,92,94,2
267.354204,92,94,2
267.35513,92,94,2
267.36002,92,94,2
267.360946,92,94,2
267.365836,92,94,2
267.366762,92,94,2
267.371652,92,94,2
267.372578,92,94,2
267.377468,92,94,2
267.378394,92,94,2
267.383284,92,94,2
267.38421,92,94,2
267.3891,92,94,2
267.390026,92,94,2
267.394916,92,94,2
267.395842,92,94,2
267.400732,92,94,2
267.401658,92,94,2
267.406548,92,94,2
267.407474,92,94,2
267.412364,92,94,2
267.41329,92,94,2
267.41818,92,94,2
267.419106,92,94,2
267.423996,92,94,2
267.424922,92,94,2
267.429812,92,94,2
267.430738,92,94,2
267.435628,92,94,2
267.436554,92,94,2
267.441444,93,94,1
267.44237,93,94,1
267.44726,93,94,1
267.448186,93,94,1
267.453076,93,94,1
267.454002,93,94,1
267.458892,93,94,1
267.459818,93,94,1
267.464708,93,94,1
267.465634,93,94,1
267.470524,93,94,1
267.47145,93,94,1
267.47634,93,94,1
267.477266,93,94,1
267.482156,93,94,1
267.483082,93,94,1
267.487972,93,94,1
267.488898,93,94,1
267.493788,93,94,1
267.494714,93,94,1
267.499604,93,94,1
267.50053,93,94,1
267.50542,93,94,1
267.506346,93,94,1
267.511236,93,94,1
267.512162,93,94,1
267.517052,93,94,1
267.517978,93,94,1
267.522868,93,94,1
267.523794,93,94,1
267.528684,93,94,1
267.52961,93,94,1
267.5345,93,94,1
267.535426,93,94,1
267.540316,93,94,1
267.541242,93,94,1
267.546132,93,94,1
267.547058,93,94,1
267.551948,93,94,1
267.552874,93,94,1
267.557764,93,94,1
267.55869,93,94,1
267.56358,93,94,1
267.564506,93,94,1
267.569396,93,94,1
267.570322,93,94,1
267.575212,93,94,1
267.576138,93,94,1
267.581028,93,94,1
267.581954,93,94,1
267.586844,93,94,1
267.58777,93,94,1
267.59266,93,94,1
267.593586,93,94,1
267.598476,93,94,1
267.599402,93,94,1
267.604292,93,94,1
267.605218,93,94,1
267.610108,93,94,1
267.611034,93,94,1
267.615924,93,94,1
267.61685,93,94,1
267.62174,93,94,1
267.622666,93,94,1
267.627556,93,94,1
267.628482,93,94,1
267.633372,93,94,1
267.634298,93,94,1
267.639188,93,94,1
267.640114,93,94,1
267.645004,93,94,1
267.64593,93,94,1
267.65082,93,94,1
267.651746,93,94,1
267.656636,93,94,1
267.657562,93,94,1
267.662452,93,94,1
267.663378,93,94,1
267.668268,93,94,1
267.669194,93,94,1
267.674086,93,94,1
267.67501,93,94,1
267.6799,93,94,1
267.680826,93,94,1
267.685716,93,94,1
267.686642,93,94,1
267.691532,93,94,1
267.692458,93,94,1
267.697348,93,94,1
267.698274,93,94,1
267.703164,93,94,1
267.70409,93,94,1
267.70898,93,94,1
267.709906,93,94,1
267.714796,93,94,1
267.715722,93,94,1
267.720612,93,94,1
267.721538,93,94,1
267.726428,93,94,1
267.727354,93,94,1
267.732244,93,94,1
267.73317,93,94,1
267.73806,93,94,1
267.738986,93,94,1
267.743876,93,94,1
267.744802,93,94,1
267.749692,93,94,1
267.750618,93,94,1
267.755508,93,94,1
267.756434,93,94,1
267.761324,93,94,1
267.76225,93,94,1
267.76714,93,94,1
267.768066,93,94,1
267.772956,93,94,1
267.773882,93,94,1
267.778772,93,94,1
267.779698,93,94,1
267.784588,93,94,1
267.785514,93,94,1
267.790404,93,94,1
267.79133,93,94,1
267.79622,93,94,1
267.797146,93,94,1
267.802036,93,94,1
267.802962,93,94,1
267.807852,93,94,1
267.808778,93,94,1
267.813668,93,94,1
267.814594,93,94,1
267.819484,93,94,1
267.82041,93,94,1
267.8253,93,94,1
267.826226,93,94,1
267.831116,93,94,1
267.832042,93,94,1
267.836932,93,94,1
267.837858,93,94,1
267.842748,93,94,1
267.843674,93,94,1
267.848564,93,94,1
267.84949,93,94,1
267.85438,93,94,1
267.855306,93,94,1
267.860196,93,94,1
267.861122,93,94,1
267.866012,93,94,1
267.866938,93,94,1
267.871828,93,94,1
267.872754,93,94,1
267.877644,93,94,1
267.87857,93,94,1
267.88346,93,94,1
267.884386,93,94,1
267.889276,93,94,1
267.890202,93,94,1
267.895092,93,94,1
267.896018,93,94,1
267.900908,93,94,1
267.901834,93,94,1
267.906724,93,94,1
267.90765,93,94,1
267.91254,93,94,1
267.913466,93,94,1
267.918356,93,94,1
267.919282,93,94,1
267.924172,93,94,1
267.925098,93,94,1
267.929988,93,94,1
267.930914,93,94,1
267.935804,93,94,1
267.93673,93,94,1
267.94162,93,94,1
267.942546,93,94,1
267.947436,93,94,1
267.948362,93,94,1
267.953252,93,94,1
267.954178,93,94,1
267.959068,93,94,1
267.959994,93,94,1
267.964884,93,94,1
267.96581,93,94,1
267.9707,93,94,1
267.971626,93,94,1
267.976516,93,94,1
267.977442,93,94,1
267.982332,93,94,1
267.983258,93,94,1
267.988148,93,94,1
267.989074,93,94,1
267.993964,93,94,1
267.99489,93,94,1
267.99978,93,94,1
268.000706,93,94,1
268.005596,93,94,1
268.006522,93,94,1
268.011412,93,94,1
268.012338,93,94,1
268.017228,93,94,1
268.018154,93,94,1
268.023044,93,94,1
268.02397,93,94,1
268.02886,93,94,1
268.029786,93,94,1
268.034676,93,94,1
268.035602,93,94,1
268.040492,94,94,0
268.041418,94,94,0
268.046308,94,94,0
268.047234,94,94,0
268.052124,94,94,0
268.05305,94,94,0
268.05794,94,94,0
268.058866,94,94,0
268.063756,94,94,0
268.064682,94,94,0
268.069572,94,94,0
268.070498,94,94,0
268.075388,94,94,0
268.076314,94,94,0
268.081204,94,94,0
268.08213,94,94,0
268.08702,94,94,0
268.087946,94,94,0
268.092836,94,94,0
268.093762,94,94,0
268.098652,94,94,0
268.099578,94,94,0
268.104468,94,94,0
268.105394,94,94,0
268.110284,94,94,0
268.11121,94,94,0
268.113666,94,94,0
268.1161,94,94,0
268.119482,94,94,0
268.120242,94,94,0
268.121916,94,94,0
268.126058,94,94,0
268.126818,94,94,0
268.127732,94,94,0
268.13113,94,94,0
268.133548,94,94,0
268.136946,94,94,0
268.137706,94,94,0
268.139364,94,94,0
268.143522,94,94,0
268.144282,94,94,0
268.14518,94,94,0
268.150098,94,94,0
268.150858,94,94,0
268.150996,94,94,0
268.15517,94,94,0
268.156812,94,94,0
268.160986,94,94,0
268.161746,94,94,0
268.162628,94,94,0
268.167562,94,94,0
268.168322,94,94,0
268.168444,94,94,0
268.172634,94,94,0
268.17426,94,94,0
268.17845,94,94,0
268.17921,94,94,0
268.180076,94,94,0
268.185026,94,94,0
268.185786,94,94,0
268.185892,94,94,0
268.191602,94,94,0
268.191708,94,94,0
268.192362,94,94,0
268.196674,94,94,0
268.197524,94,94,0
268.20249,94,94,0
268.20325,94,94,0
268.20334,94,94,0
268.209066,94,94,0
268.209156,94,94,0
268.209826,94,94,0
268.214972,94,94,0
268.215642,94,94,0
268.216402,94,94,0
268.220714,94,94,0
268.220788,94,94,0
268.22653,94,94,0
268.226604,94,94,0
268.22729,94,94,0
268.23242,94,94,0
268.233106,94,94,0
268.233866,94,94,0
268.238236,94,94,0
268.239682,94,94,0
268.240442,94,94,0
268.244052,94,94,0
268.244754,94,94,0
268.249868,94,94,0
268.25057,94,94,0
268.25133,94,94,0
268.255684,94,94,0
268.257146,94,94,0
268.257906,94,94,0
268.2615,94,94,0
268.262218,94,94,0
268.267316,94,94,0
268.268034,94,94,0
268.268794,94,94,0
268.273132,94,94,0
268.27461,94,94,0
268.27537,94,94,0
268.278948,94,94,0
268.281186,94,94,0
268.281946,94,94,0
268.284764,94,94,0
268.286258,94,94,0
268.29058,94,94,0
268.292074,94,94,0
268.292834,94,94,0
268.296396,94,94,0
268.29865,94,94,0
268.29941,94,94,0
268.302212,94,94,0
268.305226,94,94,0
268.305986,94,94,0
268.308028,94,94,0
268.310298,94,94,0
268.313844,94,94,0
268.316114,94,94,0
268.316874,94,94,0
268.31966,94,94,0
268.32269,94,94,0
268.32345,94,94,0
268.325476,94,94,0
268.329266,94,94,0
268.330026,94,94,0
268.331292,94,94,0
268.334338,94,94,0
268.337108,94,94,0
268.340154,94,94,0
268.340914,94,94,0
268.342924,94,94,0
268.34673,94,94,0
268.34749,94,94,0
268.34874,94,94,0
268.351802,94,94,0
268.354556,94,94,0
268.357618,94,94,0
268.358378,94,94,0
268.360372,94,94,0
268.364194,94,94,0
268.364954,94,94,0
268.366188,94,94,0
268.37077,94,94,0
268.37153,94,94,0
268.372004,94,94,0
268.375842,94,94,0
268.37782,94,94,0
268.381658,94,94,0
268.382418,94,94,0
268.383636,94,94,0
268.388234,94,94,0
268.388994,94,94,0
268.389452,94,94,0
268.39481,94,94,0
268.395268,94,94,0
268.39557,94,94,0
268.399882,94,94,0
268.401084,94,94,0
268.405698,94,94,0
268.406458,94,94,0
268.4069,94,94,0
268.412274,94,94,0
268.412716,94,94,0
268.413034,94,94,0
268.418532,94,94,0
268.41885,94,94,0
268.41961,94,94,0
268.423922,94,94,0
268.424348,94,94,0
268.429738,94,94,0
268.430164,94,94,0
268.430498,94,94,0
268.43598,94,94,0
268.436314,94,94,0
268.437074,94,94,0
268.441796,94,94,0
268.44289,94,94,0
268.44365,94,94,0
268.444252,94,94,0
268.447962,94,94,0
268.450068,94,94,0
268.450828,94,94,0
268.453778,94,94,0
268.454538,94,94,0
268.456644,94,94,0
268.457404,94,94,0
268.460354,94,94,0
268.461114,94,94,0
268.461716,94,94,0
268.465426,94,94,0
268.467532,94,94,0
268.468292,94,94,0
268.471242,94,94,0
268.472002,94,94,0
268.474108,94,94,0
268.474868,94,94,0
268.477818,94,94,0
268.478578,94,94,0
268.480684,94,94,0
268.481444,94,94,0
268.484394,94,94,0
268.485154,94,94,0
268.485756,94,94,0
268.489466,94,94,0
268.491572,94,94,0
268.492332,94,94,0
268.495282,94,94,0
268.496042,94,94,0
268.498152,94,94,0
268.498908,94,94,0
268.501858,94,94,0
268.502618,94,94,0
268.50322,94,94,0
268.508434,94,94,0
268.509036,94,94,0
268.509194,94,94,0
268.509796,94,94,0
268.513506,94,94,0
268.515612,94,94,0
268.516372,94,94,0
268.519322,94,94,0
268.520082,94,94,0
268.522188,94,94,0
268.522948,94,94,0
268.525898,94,94,0
268.526658,94,94,0
268.52726,94,94,0
268.532474,94,94,0
268.533076,94,94,0
268.533234,94,94,0
268.533836,94,94,0
268.537546,94,94,0
268.539652,95,94,1
268.540412,95,94,1
268.543362,95,94,1
268.544122,95,94,1
268.546228,95,94,1
268.546988,95,94,1
268.549938,95,94,1
268.550698,95,94,1
268.5513,95,94,1
268.55501,95,94,1
268.557116,95,94,1
268.557876,95,94,1
268.560826,95,94,1
268.561586,95,94,1
268.563692,95,94,1
268.564452,95,94,1
268.567402,95,95,0
268.568162,95,95,0
268.570268,95,95,0
268.571028,95,95,0
268.573978,95,95,0
268.574738,95,95,0
268.57534,95,95,0
268.57905,95,95,0
268.581156,95,95,0
268.581916,95,95,0
268.584866,95,95,0
268.585626,95,95,0
268.587732,95,95,0
268.588492,95,95,0
268.591442,95,95,0
268.592202,95,95,0
268.592804,95,95,0
268.598018,95,95,0
268.59862,95,95,0
268.598778,95,95,0
268.59938,95,95,0
268.60309,95,95,0
268.605196,95,95,0
268.605956,95,95,0
268.608906,95,95,0
268.609666,95,95,0
268.611772,95,95,0
268.612532,95,95,0
268.615482,95,95,0
268.616242,95,95,0
268.616844,95,95,0
268.622058,95,95,0
268.62266,95,95,0
268.622818,95,95,0
268.62342,95,95,0
268.62713,95,95,0
268.629236,95,95,0
268.629996,95,95,0
268.632946,95,95,0
268.633706,95,95,0
268.635812,95,95,0
268.636572,95,95,0
268.639522,95,95,0
268.640282,95,95,0
268.640884,95,95,0
268.644594,95,95,0
268.6467,95,95,0
268.64746,95,95,0
268.65041,95,95,0
268.65117,95,95,0
268.653276,95,95,0
268.654036,95,95,0
268.656986,95,95,0
268.657746,95,95,0
268.659852,95,95,0
268.660612,95,95,0
268.663562,95,95,0
268.664322,95,95,0
268.664924,95,95,0
268.668634,95,95,0
268.67074,95,95,0
268.6715,95,95,0
268.672946,95,95,0
268.677258,95,95,0
268.677316,95,95,0
268.678076,95,95,0
268.679522,95,95,0
268.682388,95,95,0
268.683834,95,95,0
268.686098,95,95,0
268.688204,95,95,0
268.688964,95,95,0
268.69041,95,95,0
268.694722,95,95,0
268.69478,95,95,0
268.69554,95,95,0
268.696986,95,95,0
268.701298,95,95,0
268.701356,95,95,0
268.702116,95,95,0
268.703562,95,95,0
268.706428,95,95,0
268.707874,95,95,0
268.710138,95,95,0
268.712244,95,95,0
268.713004,95,95,0
268.71445,95,95,0
268.718762,95,95,0
268.71882,95,95,0
268.71958,95,95,0
268.721026,95,95,0
268.725338,95,95,0
268.725396,95,95,0
268.726156,95,95,0
268.727602,95,95,0
268.730468,95,95,0
268.731914,95,95,0
268.736226,95,95,0
268.736284,95,95,0
268.737044,95,95,0
268.73849,95,95,0
268.742802,95,95,0
268.74286,95,95,0
268.74362,95,95,0
268.745066,95,95,0
268.749378,95,95,0
268.749436,95,95,0
268.750196,95,95,0
268.751642,95,95,0
268.754508,95,95,0
268.755954,95,95,0
268.760266,95,95,0
268.760324,95,95,0
268.761084,95,95,0
268.76253,95,95,0
268.766842,95,95,0
268.7669,95,95,0
268.76766,95,95,0
268.769106,95,95,0
268.773418,95,95,0
268.773476,95,95,0
268.774236,95,95,0
268.775682,95,95,0
268.778548,95,95,0
268.779994,95,95,0
268.784306,95,95,0
268.784364,95,95,0
268.785124,95,95,0
268.78657,95,95,0
268.790882,95,95,0
268.79094,95,95,0
268.7917,95,95,0
268.793146,95,95,0
268.796012,95,95,0
268.797458,95,95,0
268.799722,95,95,0
268.801828,95,95,0
268.802588,95,95,0
268.804034,95,95,0
268.808346,95,95,0
268.808404,95,95,0
268.809164,95,95,0
268.81061,95,95,0
268.814922,95,95,0
268.81498,95,95,0
268.81574,95,95,0
268.817186,95,95,0
268.820052,95,95,0
268.821498,95,95,0
268.82581,95,95,0
268.825868,95,95,0
268.826628,95,95,0
268.828074,95,95,0
268.832386,95,95,0
268.832444,95,95,0
268.833204,95,95,0
268.83465,95,95,0
268.838962,95,95,0
268.83902,95,95,0
268.83978,95,95,0
268.841226,95,95,0
268.844092,95,95,0
268.845538,95,95,0
268.84985,95,95,0
268.849908,95,95,0
268.850668,95,95,0
268.852114,95,95,0
268.856426,95,95,0
268.856484,95,95,0
268.857244,95,95,0
268.85869,95,95,0
268.863002,95,95,0
268.86306,95,95,0
268.86382,95,95,0
268.865266,95,95,0
268.868132,95,95,0
268.869578,95,95,0
268.87389,95,95,0
268.873948,95,95,0
268.874708,95,95,0
268.876154,95,95,0
268.880466,95,95,0
268.880524,95,95,0
268.881284,95,95,0
268.88273,95,95,0
268.885596,95,95,0
268.887042,95,95,0
268.889306,95,95,0
268.891412,95,95,0
268.892172,95,95,0
268.893618,95,95,0
268.89793,95,95,0
268.897988,95,95,0
268.898748,95,95,0
268.900194,95,95,0
268.904506,95,95,0
268.904564,95,95,0
268.905324,95,95,0
268.90677,95,95,0
268.909639,95,95,0
268.911082,95,95,0
268.915394,95,95,0
268.915452,95,95,0
268.916212,95,95,0
268.917658,95,95,0
268.92197,95,95,0
268.922028,95,95,0
268.922788,95,95,0
268.924234,95,95,0
268.928546,95,95,0
268.928604,95,95,0
268.929364,95,95,0
268.93081,95,95,0
268.933676,95,95,0
268.935122,95,95,0
268.939434,95,95,0
268.939492,95,95,0
268.940252,95,95,0
268.941698,95,95,0
268.94601,95,95,0
268.946068,95,95,0
268.946828,95,95,0
268.948274,95,95,0
268.952586,95,95,0
268.952644,95,95,0
268.953404,95,95,0
268.95485,95,95,0
268.957716,95,95,0
268.959162,95,95,0
268.963474,95,95,0
268.963532,95,95,0
268.964292,95,95,0
268.965738,95,95,0
268.97005,95,95,0
268.970108,95,95,0
268.970868,95,95,0
268.972314,95,95,0
268.97518,95,95,0
268.976626,95,95,0
268.97889,95,95,0
268.980996,95,95,0
268.981756,95,95,0
268.983202,95,95,0
268.987514,95,95,0
268.987573,95,95,0
268.988335,95,95,0
268.989778,95,95,0
268.99409,95,95,0
268.994148,95,95,0
268.994908,95,95,0
268.996354,95,95,0
268.99922,95,95,0
269.000666,95,95,0
269.00293,95,95,0
269.003532,95,95,0
269.007242,95,95,0
269.007844,95,95,0
269.010108,95,95,0
269.011554,95,95,0
269.013818,95,95,0
269.01442,95,95,0
269.016684,95,95,0
269.01813,95,95,0
269.020394,95,95,0
269.020996,95,95,0
269.024706,95,95,0
269.025308,95,95,0
269.027572,95,95,0
269.029018,95,95,0
269.031282,95,95,0
269.031884,95,95,0
269.034148,95,95,0
269.035594,95,95,0
269.037858,95,95,0
269.03846,95,95,0
269.040724,95,95,0
269.04217,95,95,0
269.044434,95,95,0
269.045036,95,95,0
269.048746,95,95,0
269.049348,95,95,0
269.051612,95,95,0
269.053058,95,95,0
269.055322,95,95,0
269.055924,95,95,0
269.058188,95,95,0
269.059634,95,95,0
269.061898,95,95,0
269.0625,95,95,0
269.06621,95,95,0
269.066812,95,95,0
269.068474,95,95,0
269.069076,95,95,0
269.072786,95,95,0
269.073388,95,95,0
269.075652,95,95,0
269.077098,95,95,0
269.079362,95,95,0
269.079964,95,95,0
269.082228,95,95,0
269.083674,95,95,0
269.085938,95,95,0
269.08654,95,95,0
269.09025,95,95,0
269.090852,95,95,0
269.092514,95,95,0
269.093116,95,95,0
269.096826,95,95,0
269.097428,95,95,0
269.099692,95,95,0
269.101138,95,95,0
269.103402,95,95,0
269.104004,95,95,0
269.106268,95,95,0
269.107714,95,95,0
269.109978,95,95,0
269.110583,95,95,0
269.11429,95,95,0
269.114892,95,95,0
269.117156,95,95,0
269.118602,95,95,0
269.120866,95,95,0
269.121468,95,95,0
269.123732,95,95,0
269.125178,95,96,1
269.127442,95,96,1
269.128044,95,96,1
269.130308,95,96,1
269.131754,95,96,1
269.134018,95,96,1
269.13462,95,96,1
269.13833,96,96,0
269.138932,96,96,0
269.141196,96,96,0
269.142642,96,96,0
269.144906,96,96,0
269.145508,96,96,0
269.147772,96,96,0
269.149218,96,96,0
269.151482,96,96,0
269.152084,96,96,0
269.155794,96,96,0
269.156396,96,96,0
269.158058,96,96,0
269.15866,96,96,0
269.16237,96,96,0
269.162972,96,96,0
269.165236,96,96,0
269.166682,96,96,0
269.168946,96,96,0
269.169548,96,96,0
269.171812,96,96,0
269.173258,96,96,0
269.175522,96,96,0
269.176126,96,96,0
269.179834,96,96,0
269.180436,96,96,0
269.182098,96,96,0
269.1827,96,96,0
269.18641,96,96,0
269.187012,96,96,0
269.189276,96,96,0
269.190722,96,96,0
269.192986,96,96,0
269.19359,96,96,0
269.195852,96,96,0
269.197298,96,96,0
269.199562,96,96,0
269.200164,96,96,0
269.203874,96,96,0
269.204476,96,96,0
269.20674,96,96,0
269.208186,96,96,0
269.21045,96,96,0
269.211052,96,96,0
269.213316,96,96,0
269.214762,96,96,0
269.217026,96,96,0
269.217628,96,96,0
269.219892,96,96,0
269.221338,96,96,0
269.223602,96,96,0
269.224204,96,96,0
269.227914,96,96,0
269.228516,96,96,0
269.23078,96,96,0
269.232226,96,96,0
269.235092,96,96,0
269.236538,96,96,0
269.237356,96,96,0
269.238802,96,96,0
269.241668,96,96,0
269.243114,96,96,0
269.245378,96,96,0
269.24598,96,96,0
269.248244,96,96,0
269.24969,96,96,0
269.252556,96,96,0
269.254002,96,96,0
269.25482,96,96,0
269.256266,96,96,0
269.259132,96,96,0
269.260578,96,96,0
269.261396,96,96,0
269.262842,96,96,0
269.265708,96,96,0
269.267154,96,96,0
269.269418,96,96,0
269.27002,96,96,0
269.272284,96,96,0
269.27373,96,96,0
269.276596,96,96,0
269.278042,96,96,0
269.27886,96,96,0
269.280306,96,96,0
269.283172,96,96,0
269.284618,96,96,0
269.285436,96,96,0
269.286882,96,96,0
269.289748,96,96,0
269.291194,96,96,0
269.29406,96,96,0
269.295506,96,96,0
269.296324,96,96,0
269.29777,96,96,0
269.300636,96,96,0
269.302082,96,96,0
269.3029,96,96,0
269.304346,96,96,0
269.307212,96,96,0
269.308658,96,96,0
269.309476,96,96,0
269.310922,96,96,0
269.313788,96,96,0
269.315234,96,96,0
269.3181,96,96,0
269.319546,96,96,0
269.320364,96,96,0
269.32181,96,96,0
269.324676,96,96,0
269.326122,96,96,0
269.32694,96,96,0
269.328386,96,96,0
269.331252,96,96,0
269.332698,96,96,0
269.333516,96,96,0
269.334962,96,96,0
269.337828,96,96,0
269.339274,96,96,0
269.342142,96,96,0
269.343586,96,96,0
269.344404,96,96,0
269.34585,96,96,0
269.348716,96,96,0
269.350162,96,96,0
269.35098,96,96,0
269.352426,96,96,0
269.355292,96,96,0
269.356738,96,96,0
269.359002,96,96,0
269.359604,96,96,0
269.361868,96,96,0
269.363314,96,96,0
269.36618,96,96,0
269.367626,96,96,0
269.368444,96,96,0
269.36989,96,96,0
269.372756,96,96,0
269.374202,96,96,0
269.376466,96,96,0
269.3771,96,96,0
269.380778,96,96,0
269.381412,96,96,0
269.383676,96,96,0
269.38509,96,96,0
269.387354,96,96,0
269.387988,96,95,1
269.390252,96,96,0
269.391666,96,95,1
269.392549,96,96,0
269.39393,96,95,1
269.396861,96,95,1
269.398242,96,95,1
269.400506,96,95,1
269.401173,96,95,1
269.403437,96,95,1
269.404818,96,95,1
269.407749,96,95,1
269.40913,96,95,1
269.410013,96,95,1
269.411394,96,95,1
269.414325,96,95,1
269.415706,96,95,1
269.416589,96,95,1
269.41797,96,95,1
269.420902,96,95,1
269.422282,96,95,1
269.424546,96,95,1
269.425213,96,95,1
269.427477,96,95,1
269.428858,96,95,1
269.431789,96,95,1
269.43317,96,95,1
269.434053,96,95,1
269.435434,96,95,1
269.438398,90,95,5
269.439746,90,95,5
269.440662,90,95,5
269.44201,90,95,5
269.444974,90,95,5
269.446322,90,95,5
269.447238,90,95,5
269.448586,90,95,5
269.45155,90,95,5
269.452898,90,95,5
269.453819,90,95,5
269.45721,90,95,5
269.458126,90,95,5
269.459474,90,95,5
269.462438,90,95,5
269.463786,90,95,5
269.464702,90,95,5
269.46605,90,95,5
269.469014,90,95,5
269.470362,90,95,5
269.471282,90,95,5
269.474674,90,95,5
269.47559,90,95,5
269.476938,90,95,5
269.477854,90,95,5
269.48125,90,95,5
269.482166,90,95,5
269.483514,90,95,5
269.486478,90,95,5
269.487826,90,95,5
269.488742,90,95,5
269.49009,90,95,5
269.493054,90,95,5
269.494402,90,95,5
269.495318,90,95,5
269.498714,90,95,5
269.49963,90,95,5
269.500978,90,95,5
269.501894,90,95,5
269.50529,90,95,5
269.506206,90,95,5
269.507554,90,95,5
269.510518,90,95,5
269.511866,90,95,5
269.512782,90,95,5
269.51413,90,95,5
269.517094,90,95,5
269.518442,90,95,5
269.519358,90,95,5
269.522754,90,95,5
269.52367,90,95,5
269.525018,90,95,5
269.527982,90,95,5
269.52933,90,95,5
269.530246,90,95,5
269.531594,90,95,5
269.534558,90,95,5
269.535906,90,95,5
269.536822,90,95,5
269.53817,81,95,14
269.541134,81,95,14
269.542482,81,95,14
269.543398,81,95,14
269.546794,81,95,14
269.54771,81,95,14
269.549058,81,95,14
269.552022,81,95,14
269.55337,81,95,14
269.555634,81,95,14
269.556334,81,95,14
269.558602,81,96,15
269.559946,81,95,14
269.56221,81,95,14
269.56291,81,95,14
269.565174,81,95,14
269.566522,81,95,14
269.569486,81,95,14
269.570834,81,95,14
269.573098,81,95,14
269.573798,81,95,14
269.576062,81,95,14
269.57741,81,95,14
269.579674,81,95,14
269.580374,81,95,14
269.582638,81,95,14
269.583986,81,95,14
269.58695,81,95,14
269.588298,81,95,14
269.589214,81,95,14
269.590562,81,95,14
269.593526,81,95,14
269.594874,81,95,14
269.597138,81,95,14
269.597838,81,95,14
269.600102,81,96,15
269.60145,81,95,14
269.603714,81,95,14
269.604414,81,95,14
269.606678,81,95,14
269.608026,81,95,14
269.61099,81,95,14
269.613842,81,95,14
269.615302,81,95,14
269.617566,81,95,14
269.619658,81,95,14
269.621878,81,95,14
269.624142,81,95,14
269.625474,81,95,14
269.626234,81,95,14
269.628454,81,95,14
269.630719,81,95,14
269.63205,81,95,14
269.63503,81,95,14
269.637866,81,95,14
269.639342,72,95,23
269.641606,72,94,22
269.643682,72,94,22
269.645918,72,94,22
269.648182,72,94,22
269.649498,72,94,22
269.652494,72,94,22
269.654758,72,94,22
269.655314,72,94,22
269.65907,72,94,22
269.66113,72,93,21
269.663382,72,93,21
269.665646,72,93,21
269.666946,72,93,21
269.669958,72,93,21
269.672222,72,93,21
269.672762,72,93,21
269.676534,72,93,21
269.678578,72,93,21
269.678798,72,93,21
269.68311,72,92,20
269.684394,72,92,20
269.687422,72,92,20
269.689686,72,92,20
269.69021,72,92,20
269.693998,72,91,19
269.696026,72,92,20
269.696262,72,91,19
269.700574,72,91,19
269.701842,72,91,19
269.704886,72,91,19
269.70715,72,91,19
269.707658,72,91,19
269.711462,72,91,19
269.713474,72,91,19
269.713726,72,90,18
269.718038,72,90,18
269.71929,72,90,18
269.720302,72,90,18
269.724614,72,90,18
269.725106,72,89,17
269.728926,72,89,17
269.731193,72,89,17
269.735502,72,89,17
269.737766,72,88,16
269.738589,61,88,27
269.742078,61,88,27
269.744342,61,88,27
269.747429,61,88,27
269.748654,61,87,26
269.752966,61,87,26
269.75523,61,87,26
269.759542,61,87,26
269.761806,61,86,25
269.766118,61,86,25
269.768382,61,86,25
269.772695,61,86,25
269.777006,61,85,24
269.77927,61,85,24
269.783582,61,85,24
269.785846,61,85,24
269.790158,61,84,23
269.79447,61,84,23
269.796734,61,84,23
269.801046,61,84,23
269.80331,61,83,22
269.807622,61,83,22
269.809886,61,83,22
269.814198,61,82,21
269.81851,61,82,21
269.820774,61,82,21
269.825086,61,81,20
269.82735,61,81,20
269.831662,61,81,20
269.833926,61,81,20
269.838238,45,80,35
269.84255,45,80,35
269.844814,45,80,35
269.849126,45,79,34
269.85139,45,79,34
269.855702,45,79,34
269.857966,45,78,33
269.862278,45,78,33
269.866592,45,78,33
269.868854,45,78,33
269.873166,45,77,32
269.87543,45,77,32
269.879744,45,77,32
269.882006,45,77,32
269.886318,45,76,31
269.89063,45,76,31
269.892894,45,76,31
269.897206,45,76,31
269.89947,45,75,30
269.903782,45,75,30
269.908094,45,75,30
269.910358,45,75,30
269.91467,45,74,29
269.916934,45,74,29
269.921246,45,74,29
269.923477,45,74,29
269.927756,45,74,29
269.933572,45,74,29
269.939388,28,73,45
269.945204,28,73,45
269.945932,28,73,45
269.951748,28,72,44
269.957564,28,73,45
269.96338,28,73,45
269.969196,28,73,45
269.975012,28,72,44
269.980828,28,72,44
269.986644,28,72,44
269.99246,28,72,44
269.998276,28,72,44
270.004092,28,72,44
270.009908,28,71,43
270.014612,28,72,44
270.015724,28,72,44
270.020428,28,71,43
270.02154,28,71,43
270.027356,28,71,43
270.033172,28,71,43
270.037812,28,71,43
270.038988,50,71,21
270.043628,50,71,21
270.044804,50,70,20
270.049444,50,70,20
270.05062,50,70,20
270.05526,50,70,20
270.056436,50,70,20
270.061076,50,70,20
270.066892,50,70,20
270.072708,50,70,20
270.078524,50,70,20
270.08434,50,70,20
270.090156,50,70,20
270.095972,50,70,20
270.101788,50,70,20
270.107604,50,70,20
270.11342,50,70,20
270.119236,50,70,20
270.125052,50,69,19
270.130868,50,69,19
270.136684,50,69,19
270.1425,50,69,19
270.148316,50,69,19
270.154132,50,69,19
270.159948,50,69,19
270.165764,50,69,19
270.17158,50,69,19
270.177396,50,69,19
270.183212,50,69,19
270.189028,50,69,19
270.194844,50,69,19
270.20066,50,69,19
270.206476,50,69,19
270.210301,50,69,19
270.212292,50,69,19
270.217201,50,69,19
270.218108,50,69,19
270.223924,50,69,19
270.22974,50,69,19
270.232439,50,69,19
270.235556,50,69,19
270.238255,50,69,19
270.241372,50,69,19
270.244071,50,69,19
270.247188,50,69,19
270.249887,50,69,19
270.253004,50,69,19
270.255703,50,69,19
270.25882,50,69,19
270.261519,50,69,19
270.264636,50,69,19
270.267335,50,69,19
270.270452,50,69,19
270.273151,50,69,19
270.276268,50,69,19
270.278967,50,69,19
270.282084,50,69,19
270.284783,50,69,19
270.2879,50,69,19
270.290599,50,69,19
270.293716,50,69,19
270.296415,50,69,19
270.299532,50,69,19
270.302231,50,69,19
270.305348,50,69,19
270.308047,50,69,19
270.311164,50,69,19
270.313863,50,69,19
270.31698,50,69,19
270.319679,50,69,19
270.322796,50,69,19
270.325495,50,69,19
270.328612,50,69,19
270.331311,50,69,19
270.334428,50,69,19
270.337127,50,69,19
270.340244,50,69,19
270.342943,50,69,19
270.34606,50,69,19
270.348759,50,69,19
270.351876,50,69,19
270.354575,50,69,19
270.357692,50,69,19
270.360391,50,69,19
270.363508,50,69,19
270.366207,50,69,19
270.369324,50,69,19
270.372023,50,69,19
270.37514,50,69,19
270.377839,50,69,19
270.380956,50,69,19
270.383655,50,69,19
270.386772,50,69,19
270.389471,50,69,19
270.392588,50,69,19
270.395467,50,69,19
270.398404,50,69,19
270.40156,50,69,19
270.40422,50,69,19
270.407624,50,69,19
270.410036,50,69,19
270.413613,50,69,19
270.415852,50,69,19
270.419429,50,69,19
270.421668,50,69,19
270.425538,50,69,19
270.427484,50,69,19
270.431759,50,69,19
270.4333,50,69,19
270.437853,50,69,19
270.439116,51,69,18
270.443684,51,69,18
270.444932,51,69,18
270.449748,51,69,18
270.450748,51,69,18
270.455564,51,69,18
270.456564,51,69,18
270.461481,51,69,18
270.46238,51,69,18
270.467545,51,69,18
270.468196,51,69,18
270.473361,51,69,18
270.474012,51,69,18
270.47928,51,69,18
270.479828,51,69,18
270.485459,51,69,18
270.485644,51,69,18
270.491275,51,69,18
270.49146,51,69,18
270.497238,51,69,18
270.497276,51,69,18
270.503092,51,69,18
270.503256,51,69,18
270.508908,51,69,18
270.509087,51,69,18
270.514724,51,69,18
270.515384,51,69,18
270.52054,51,69,18
270.521519,51,69,18
270.526356,51,69,18
270.527699,51,69,18
270.532172,51,69,18
270.533515,51,69,18
270.537988,51,69,18
270.539395,51,69,18
270.543804,51,70,19
270.545312,51,70,19
270.54962,51,70,19
270.551624,51,70,19
270.555436,51,70,19
270.557703,51,70,19
270.561252,51,70,19
270.563808,51,70,19
270.567068,51,70,19
270.569624,51,70,19
270.572884,51,70,19
270.57544,51,70,19
270.5787,51,70,19
270.581651,51,70,19
270.584516,51,70,19
270.587467,51,70,19
270.590332,51,70,19
270.593298,51,70,19
270.596148,51,70,19
270.599448,51,70,19
270.601964,51,70,19
270.605411,51,70,19
270.60778,51,70,19
270.611561,51,70,19
270.613596,51,70,19
270.617479,51,70,19
270.619412,51,70,19
270.62379,51,70,19
270.625228,51,70,19
270.629606,51,70,19
270.631044,51,70,19
270.635422,51,70,19
270.63686,51,70,19
270.641355,51,70,19
270.642676,51,70,19
270.647434,51,70,19
270.648492,51,70,19
270.653382,51,70,19
270.654308,51,70,19
270.659577,51,70,19
270.660124,51,70,19
270.665814,51,70,19
270.66594,51,70,19
270.671756,51,70,19
270.671791,51,70,19
270.677572,51,70,19
270.678114,51,70,19
270.683388,51,70,19
270.684309,51,70,19
270.689204,51,70,19
270.690125,51,70,19
270.69502,51,70,19
270.695941,51,70,19
270.700836,51,70,19
270.702107,51,70,19
270.706652,51,70,19
270.707923,51,70,19
270.712468,51,70,19
270.713739,51,70,19
270.718284,51,70,19
270.719818,51,70,19
270.7241,51,70,19
270.725927,51,70,19
270.729916,51,70,19
270.732118,51,70,19
270.735732,51,70,19
270.73843,52,70,18
270.741548,52,70,18
270.744306,52,70,18
270.747364,52,70,18
270.750456,52,70,18
270.75318,52,70,18
270.756344,52,70,18
270.758996,52,70,18
270.76216,52,70,18
270.764812,52,70,18
270.767976,52,70,18
270.770628,52,70,18
270.773792,52,70,18
270.776444,52,70,18
270.779902,52,70,18
270.78226,52,70,18
270.786213,52,70,18
270.788076,52,70,18
270.79206,52,70,18
270.793892,52,70,18
270.797876,52,70,18
270.799708,52,70,18
270.804011,52,70,18
270.805524,52,70,18
270.809857,52,70,18
270.81134,52,70,18
270.816169,52,70,18
270.817156,52,70,18
270.822623,52,70,18
270.822972,52,70,18
270.828788,52,70,18
270.828818,52,70,18
270.834604,52,70,18
270.83513,52,70,18
270.84042,52,70,18
270.840946,52,70,18
270.846236,52,70,18
270.846965,52,70,18
270.852052,52,70,18
270.853509,52,70,18
270.857868,52,70,18
270.859325,52,70,18
270.863684,52,70,18
270.865141,52,70,18
270.8695,52,70,18
270.870957,52,70,18
270.875316,52,70,18
270.876804,52,70,18
270.881132,52,70,18
270.882838,52,70,18
270.886948,52,70,18
270.888654,52,70,18
270.892764,52,70,18
270.894718,52,70,18
270.89858,52,70,18
270.900635,52,70,18
270.904396,52,70,18
270.906583,52,70,18
270.910212,52,70,18
270.912632,52,70,18
270.916028,52,70,18
270.918448,52,70,18
270.921844,52,70,18
270.924497,52,70,18
270.927705,52,70,18
270.930429,52,70,18
270.933521,52,70,18
270.936306,52,70,18
270.93954,52,70,18
270.942527,52,70,18
270.946084,52,70,18
270.948343,52,70,18
270.9519,52,70,18
270.95422,52,70,18
270.957716,52,70,18
270.960516,52,70,18
270.963532,52,71,19
270.966636,52,71,19
270.969379,52,71,19
270.972629,52,71,19
270.975413,52,71,19
270.978825,52,71,19
270.981229,52,71,19
270.984975,52,71,19
270.987293,52,71,19
270.990791,52,71,19
270.993211,52,71,19
270.996607,52,71,19
270.999158,52,71,19
271.002468,52,71,19
271.005207,52,71,19
271.008284,52,71,19
271.011023,52,71,19
271.01442,52,71,19
271.017072,52,71,19
271.020383,52,71,19
271.023005,52,71,19
271.026461,52,71,19
271.028881,52,71,19
271.032277,52,71,19
271.034697,52,71,19
271.038296,53,71,18
271.040513,53,71,18
271.044608,53,71,18
271.046329,53,71,18
271.050758,53,71,18
271.052145,53,71,18
271.056574,53,71,18
271.057961,53,71,18
271.062406,53,71,18
271.063777,53,71,18
271.068368,53,71,18
271.069593,53,71,18
271.074286,53,71,18
271.075409,53,71,18
271.080102,53,71,18
271.081225,53,71,18
271.086282,53,71,18
271.087041,53,71,18
271.092129,53,71,18
271.092857,53,71,18
271.098003,53,71,18
271.098673,53,71,18
271.104196,53,71,18
271.104489,53,71,18
271.110275,53,71,18
271.110305,53,71,18
271.116121,53,71,18
271.116223,53,71,18
271.121937,53,71,18
271.122418,53,71,18
271.127753,53,71,18
271.128962,53,71,18
271.133569,53,71,18
271.134778,53,71,18
271.139385,53,71,18
271.141263,53,71,18
271.145201,53,71,18
271.147345,53,71,18
271.151017,53,71,18
271.153161,53,71,18
271.156833,53,71,18
271.159571,53,71,18
271.162649,53,71,18
271.165837,53,71,18
271.168465,53,71,18
271.172149,53,71,18
271.174281,53,71,18
271.177965,53,71,18
271.180097,53,71,18
271.184029,53,71,18
271.185913,53,71,18
271.190063,53,71,18
271.191729,53,71,18
271.195879,53,71,18
271.197545,53,71,18
271.202059,53,71,18
271.203361,53,71,18
271.208255,53,71,18
271.209177,53,71,18
271.214172,53,71,18
271.214993,53,71,18
271.220206,53,71,18
271.221538,53,71,18
271.226052,53,71,18
271.227354,53,71,18
271.23197,53,71,18
271.233838,53,71,18
271.238311,53,71,18
271.23992,53,71,18
271.244199,53,71,18
271.245736,53,71,18
271.250394,53,71,18
271.252146,53,71,18
271.256428,53,71,18
271.258412,53,71,18
271.262345,53,71,18
271.264724,53,71,18
271.268541,53,71,18
271.27054,53,71,18
271.27462,53,71,18
271.276604,53,71,18
271.280724,53,71,18
271.282638,53,71,18
271.28692,53,71,18
271.288454,53,71,18
271.293115,53,71,18
271.294634,53,71,18
271.299104,53,71,18
271.30083,53,71,18
271.30492,53,71,18
271.306747,53,71,18
271.310736,53,71,18
271.312781,53,71,18
271.316669,53,71,18
271.318627,53,71,18
271.322485,53,71,18
271.324545,53,71,18
271.328301,53,71,18
271.330887,53,71,18
271.334117,53,71,18
271.336774,53,71,18
271.339964,54,71,17
271.342969,54,71,17
271.345956,54,71,17
271.349003,54,71,17
271.35199,54,71,17
271.354819,54,71,17
271.357994,54,71,17
271.360635,54,71,17
271.36381,54,71,17
271.366451,54,71,17
271.369979,54,71,17
271.372267,54,71,17
271.376024,54,71,17
271.378083,54,71,17
271.382017,54,71,17
271.383899,54,71,17
271.387833,54,71,17
271.389715,54,71,17
271.39374,54,71,17
271.395531,54,71,17
271.399698,54,71,17
271.401347,54,72,18
271.405514,54,72,18
271.407163,54,72,18
271.411421,54,72,18
271.412979,54,72,18
271.417425,54,72,18
271.418795,54,72,18
271.423489,54,72,18
271.424611,54,72,18
271.429684,54,72,18
271.430427,54,72,18
271.4355,54,72,18
271.436243,54,72,18
271.441564,54,72,18
271.442059,54,72,18
271.447875,54,72,18
271.448645,54,72,18
271.453691,54,72,18
271.454956,54,72,18
271.459507,54,72,18
271.461733,54,72,18
271.465323,54,72,18
271.468086,54,72,18
271.471139,54,72,18
271.47415,54,72,18
271.476955,54,72,18
271.481159,54,72,18
271.482771,54,72,18
271.487355,54,72,18
271.488587,54,72,18
271.494403,54,72,18
271.494563,54,72,18
271.500219,54,72,18
271.500379,54,72,18
271.506035,54,72,18
271.506432,54,72,18
271.511851,54,72,18
271.512785,54,72,18
271.517667,54,72,18
271.518601,54,72,18
271.523483,54,72,18
271.524751,54,72,18
271.529299,54,72,18
271.53086,54,72,18
271.535115,54,72,18
271.536778,54,72,18
271.54122,54,72,18
271.543014,54,72,18
271.547532,54,72,18
271.548977,54,72,18
271.554309,54,72,18
271.554999,54,72,18
271.560661,54,72,18
271.561236,54,72,18
271.566725,54,72,18
271.567356,54,72,18
271.573735,54,72,18
271.573784,54,72,18
271.57993,54,72,18
271.580242,54,72,18
271.586084,54,72,18
271.587138,54,72,18
271.5919,54,72,18
271.592954,54,72,18
271.598039,54,72,18
271.599008,54,72,18
271.604149,54,72,18
271.60536,54,72,18
271.610426,54,72,18
271.611176,54,72,18
271.616302,54,72,18
271.617326,54,72,18
271.622295,54,72,18
271.623435,54,72,18
271.628299,54,72,18
271.629353,54,72,18
271.634115,54,72,18
271.635589,54,72,18
271.639931,55,72,17
271.641552,55,72,17
271.645747,55,72,17
271.647575,55,72,17
271.651563,55,72,17
271.653811,55,72,17
271.657379,55,72,17
271.659931,55,72,17
271.663195,55,72,17
271.666359,55,72,17
271.669351,55,72,17
271.672817,55,72,17
271.675167,55,72,17
271.678659,55,72,17
271.681069,55,72,17
271.684475,55,72,17
271.686915,55,72,17
271.690291,55,72,17
271.692762,55,72,17
271.696107,55,72,17
271.698912,55,72,17
271.701923,55,72,17
271.704905,55,72,17
271.707739,55,72,17
271.710984,55,72,17
271.713555,55,72,17
271.716928,55,72,17
271.719371,55,72,17
271.723224,55,72,17
271.725187,55,72,17
271.72904,55,72,17
271.731003,55,72,17
271.734856,55,72,17
271.736819,55,72,17
271.740672,55,72,17
271.742635,55,72,17
271.746647,55,72,17
271.748451,55,72,17
271.752707,55,72,17
271.754267,55,72,17
271.758523,55,72,17
271.760083,55,72,17
271.764688,55,72,17
271.765899,55,72,17
271.770884,55,72,17
271.771715,55,72,17
271.777247,55,72,17
271.777531,55,72,17
271.783347,55,72,17
271.783923,55,72,17
271.789163,55,72,17
271.790539,55,72,17
271.794979,55,72,17
271.797645,55,72,17
271.800795,55,72,17
271.803739,55,72,17
271.806611,55,72,17
271.811619,55,72,17
271.812427,55,72,17
271.81775,55,72,17
271.818243,55,72,17
271.824059,55,72,17
271.825008,55,72,17
271.829875,55,72,17
271.831259,55,72,17
271.835691,55,72,17
271.837804,55,72,17
271.841507,55,72,17
271.843633,55,72,17
271.847323,55,72,17
271.849449,55,73,18
271.853139,55,73,18
271.855612,55,73,18
271.858955,55,73,18
271.862389,55,73,18
271.864771,55,73,18
271.868217,55,73,18
271.870587,55,73,18
271.87466,55,73,18
271.876498,55,73,18
271.880532,55,73,18
271.883114,55,73,18
271.886592,55,73,18
271.89022,55,73,18
271.893268,55,73,18
271.896315,55,73,18
271.899666,55,73,18
271.904195,55,73,18
271.90663,55,73,18
271.910326,55,73,18
271.912573,55,73,18
271.917583,55,73,18
271.918784,55,73,18
271.923835,55,73,18
271.9246,55,73,18
271.930379,55,73,18
271.930867,55,73,18
271.936208,55,73,18
271.937043,55,73,18
271.942024,55,73,18
271.942962,55,73,18
271.948188,55,73,18
271.948778,55,73,18
271.954797,55,73,18
271.954965,55,73,18
271.960792,55,73,18
271.960988,55,73,18
271.966804,55,73,18
271.967235,55,73,18
271.97262,55,73,18
271.973107,55,73,18
271.978436,55,73,18
271.979167,55,73,18
271.984252,55,73,18
271.985843,55,73,18
271.990068,55,73,18
271.992241,55,73,18
271.995884,55,73,18
271.999205,55,73,18
272.001871,55,73,18
272.005149,55,73,18
272.00789,55,73,18
272.011359,55,73,18
272.013706,55,73,18
272.017175,55,73,18
272.019583,55,73,18
272.022991,55,73,18
272.025399,55,73,18
272.028807,55,73,18
272.031445,55,73,18
272.034623,55,73,18
272.037888,55,73,18
272.040439,56,73,17
272.043704,56,73,17
272.046255,56,73,17
272.049937,56,73,17
272.052071,56,73,17
272.055753,56,73,17
272.057887,56,73,17
272.061619,56,73,17
272.063703,56,73,17
272.067532,56,73,17
272.069519,56,73,17
272.073359,56,73,17
272.075335,56,73,17
272.079175,56,73,17
272.081151,56,73,17
272.085315,56,73,17
272.086967,56,73,17
272.091315,56,73,17
272.092783,56,73,17
272.097131,56,73,17
272.098599,56,73,17
272.102967,56,73,17
272.104415,56,73,17
272.109451,56,73,17
272.110231,56,73,17
272.115267,56,73,17
272.116047,56,73,17
272.121346,56,73,17
272.121863,56,73,17
272.127679,56,73,17
272.128621,56,73,17
272.133495,56,73,17
272.135535,56,73,17
272.139311,56,73,17
272.141651,56,73,17
272.145127,56,73,17
272.150759,56,73,17
272.150943,56,73,17
272.156759,56,73,17
272.157127,56,73,17
272.162575,56,73,17
272.164203,56,73,17
272.168391,56,73,17
272.170545,56,73,17
272.174207,56,73,17
272.176872,56,73,17
272.180023,56,73,17
272.182688,56,73,17
272.185839,56,73,17
272.188504,56,73,17
272.191655,56,73,17
272.194798,56,73,17
272.197471,56,73,17
272.202182,56,73,17
272.203287,56,73,17
272.207998,56,73,17
272.209103,56,73,17
272.214336,56,73,17
272.214919,56,73,17
272.220329,56,73,17
272.221196,56,73,17
272.226783,56,73,17
272.22811,56,73,17
272.234226,56,73,17
272.234295,56,73,17
272.240754,56,73,17
272.243334,56,73,17
272.247677,56,73,17
272.249702,56,73,17
272.253843,56,73,17
272.256778,56,73,17
272.26015,56,73,17
272.26312,56,73,17
272.266012,56,73,17
272.269447,56,73,17
272.272223,56,73,17
272.275263,56,73,17
272.278039,56,73,17
272.281079,56,73,17
272.284054,56,73,17
272.287373,56,73,17
272.28987,56,73,17
272.294757,56,73,17
272.295686,56,73,17
272.300573,56,74,18
272.301736,56,74,18
272.306911,56,74,18
272.307552,56,74,18
272.312905,56,74,18
272.313368,56,74,18
272.319184,56,74,18
272.319359,56,74,18
272.325133,56,74,18
272.326871,56,74,18
272.330949,56,74,18
272.333329,56,74,18
272.336765,56,74,18
272.340253,57,74,17
272.342961,57,74,17
272.346418,57,74,17
272.348777,57,74,17
272.352726,57,74,17
272.354593,57,74,17
272.358587,57,74,17
272.360409,57,74,17
272.364798,57,74,17
272.366225,57,74,17
272.370614,57,74,17
272.372041,57,74,17
272.37643,57,74,17
272.378127,57,74,17
272.382246,57,74,17
272.383943,57,74,17
272.388062,57,74,17
272.390296,57,74,17
272.393878,57,74,17
272.396112,57,74,17
272.399694,57,74,17
272.401989,57,74,17
272.40551,57,74,17
272.408241,57,74,17
272.411326,57,74,17
272.414346,57,74,17
272.417142,57,74,17
272.420162,57,74,17
272.422958,57,74,17
272.425978,57,74,17
272.428774,57,74,17
272.431957,57,74,17
272.43459,57,74,17
272.437773,57,74,17
272.440406,57,74,17
272.443609,57,74,17
272.446222,57,74,17
272.449789,57,74,17
272.452038,57,74,17
272.455808,57,74,17
272.457854,57,74,17
272.461756,57,74,17
272.46367,57,74,17
272.467865,57,74,17
272.469486,57,74,17
272.474668,57,74,17
272.475302,57,74,17
272.481118,57,74,17
272.481633,57,74,17
272.486934,57,74,17
272.488279,57,74,17
272.49275,57,74,17
272.497777,57,74,17
272.498566,57,74,17
272.503927,57,74,17
272.504382,57,74,17
272.510198,57,74,17
272.511432,57,74,17
272.516014,57,74,17
272.517699,57,74,17
272.52183,57,74,17
272.524457,57,74,17
272.527646,57,74,17
272.530319,57,74,17
272.533462,57,74,17
272.536135,57,74,17
272.539278,57,74,17
272.542421,57,74,17
272.545094,57,74,17
272.550079,57,74,17
272.55091,57,74,17
272.556275,57,74,17
272.556726,57,74,17
272.562542,57,74,17
272.562763,57,74,17
272.568358,57,74,17
272.569015,57,74,17
272.574208,57,74,17
272.57556,57,74,17
272.580854,57,74,17
272.583227,57,74,17
272.589943,57,74,17
272.590352,57,74,17
272.596502,57,74,17
272.596863,57,74,17
272.604008,57,74,17
272.604135,57,74,17
272.610274,57,74,17
272.610477,57,74,17
272.616293,57,74,17
272.617032,57,74,17
272.622109,57,74,17
272.622894,57,74,17
272.628043,57,74,17
272.62871,57,74,17
272.63395,57,74,17
272.634996,57,74,17
272.640272,57,74,17
272.642655,57,74,17
272.646088,57,74,17
272.64885,57,74,17
272.651904,57,74,17
272.655339,57,74,17
272.65772,57,74,17
272.66159,57,74,17
272.663536,57,74,17
272.668135,57,74,17
272.669352,57,74,17
272.67517,57,74,17
272.675802,57,74,17
272.680984,57,74,17
272.682519,57,74,17
272.687112,57,74,17
272.689438,57,74,17
272.693339,57,74,17
272.696711,57,74,17
272.699155,57,74,17
272.703053,57,74,17
272.704971,57,74,17
272.708869,57,74,17
272.710787,57,74,17
272.714685,57,74,17
272.71678,57,74,17
272.720618,57,74,17
272.722596,57,74,17
272.726434,57,74,17
272.728412,57,74,17
272.73225,57,74,17
272.734228,57,74,17
272.738066,58,74,16
272.74041,58,74,16
272.743882,58,74,16
272.746778,58,74,16
272.749698,58,74,16
272.752594,58,74,16
272.755514,58,74,16
272.75841,58,74,16
272.76133,58,74,16
272.764343,58,74,16
272.767146,58,74,16
272.770685,58,74,16
272.772962,58,74,16
272.776501,58,74,16
272.778778,58,74,16
272.782317,58,74,16
272.784594,58,74,16
272.788367,58,75,17
272.79041,58,75,17
272.794229,58,75,17
272.796226,58,75,17
272.800162,58,75,17
272.802042,58,75,17
272.806052,58,75,17
272.807858,58,75,17
272.81226,58,75,17
272.813674,58,75,17
272.818197,58,75,17
272.81949,58,75,17
272.824343,58,75,17
272.825306,58,75,17
272.830174,58,75,17
272.831122,58,75,17
272.836273,58,75,17
272.836938,58,75,17
272.842754,58,75,17
272.842919,58,75,17
272.84857,58,75,17
272.853054,58,75,17
272.854386,58,75,17
272.859381,58,75,17
272.860202,58,75,17
272.866018,58,75,17
272.866867,58,75,17
272.871834,58,75,17
272.87328,58,75,17
272.87765,58,75,17
272.880062,58,75,17
272.883466,58,75,17
272.885878,58,75,17
272.889282,58,75,17
272.89169,58,75,17
272.895098,58,75,17
272.89825,58,75,17
272.900914,58,75,17
272.906382,58,75,17
272.90673,58,75,17
272.912546,58,75,17
272.912938,58,75,17
272.918362,58,75,17
272.919583,58,75,17
272.924178,58,75,17
272.925576,58,75,17
272.929994,58,75,17
272.932308,58,75,17
272.93581,58,75,17
272.94029,58,75,17
272.94563,58,75,17
272.947765,58,75,17
272.951956,58,75,17
272.954992,58,75,17
272.959443,58,75,17
272.9618,58,75,17
272.965856,58,75,17
272.968213,58,75,17
272.972637,58,75,17
272.974161,58,75,17
272.978453,58,75,17
272.979977,58,75,17
272.984269,58,75,17
272.98585,58,75,17
272.990825,58,75,17
272.991959,58,75,17
272.997775,58,75,17
272.998958,58,75,17
273.003591,58,75,17
273.005513,58,75,17
273.009407,58,75,17
273.012159,58,75,17
273.015285,58,75,17
273.018152,58,75,17
273.021117,58,75,17
273.024884,58,75,17
273.027019,58,75,17
273.032865,58,75,17
273.033083,58,75,17
273.03896,59,75,16
273.04034,59,75,16
273.045095,59,75,16
273.047568,59,75,16
273.050911,59,75,16
273.054375,59,75,16
273.056991,59,75,16
273.060788,59,75,16
273.062807,59,75,16
273.066736,59,75,16
273.068623,59,75,16
273.072552,59,75,16
273.074673,59,75,16
273.078425,59,75,16
273.080737,59,75,16
273.084534,59,75,16
273.086553,59,75,16
273.09035,59,75,16
273.092369,59,75,16
273.096166,59,75,16
273.098185,59,75,16
273.101982,59,75,16
273.104276,59,75,16
273.107798,59,75,16
273.110269,59,75,16
273.113614,59,75,16
273.116293,59,75,16
273.11943,59,75,16
273.122109,59,75,16
273.125246,59,75,16
273.1283,59,75,16
273.131062,59,75,16
273.134116,59,75,16
273.136878,59,75,16
273.140067,59,75,16
273.142694,59,75,16
273.145883,59,75,16
273.14851,59,75,16
273.152005,59,75,16
273.154326,59,75,16
273.157821,59,75,16
273.160142,59,75,16
273.163972,59,75,16
273.165958,59,75,16
273.169791,59,75,16
273.171774,59,75,16
273.176044,59,75,16
273.17759,59,75,16
273.182039,59,75,16
273.183406,59,75,16
273.188259,59,75,16
273.189222,59,75,16
273.194075,59,75,16
273.195038,59,75,16
273.199891,59,75,16
273.200854,59,75,16
273.205945,59,75,16
273.20667,59,75,16
273.212486,59,75,16
273.216501,59,75,16
273.218302,59,75,16
273.222727,59,75,16
273.224118,59,75,16
273.229934,59,75,16
273.230025,59,75,16
273.23575,59,75,16
273.236408,59,75,16
273.241566,59,75,16
273.24314,59,75,16
273.247382,59,75,16
273.249163,59,75,16
273.253198,59,75,16
273.255587,59,75,16
273.259014,59,75,16
273.262668,59,75,16
273.26483,59,75,16
273.270646,59,75,16
273.2708,59,75,16
273.276462,59,76,17
273.277608,59,76,17
273.282278,59,76,17
273.284092,59,76,17
273.288094,59,76,17
273.290783,59,76,17
273.29391,59,76,17
273.297241,59,76,17
273.299726,59,76,17
273.305887,59,76,17
273.309076,59,76,17
273.313553,59,76,17
273.315302,59,76,17
273.320406,59,76,17
273.3226,59,76,17
273.327355,59,76,17
273.328983,59,76,17
273.333622,59,76,17
273.335715,59,76,17
273.340227,59,76,17
273.341738,59,76,17
273.346129,59,76,17
273.348162,59,76,17
273.351945,59,76,17
273.355243,59,76,17
273.35846,59,76,17
273.363375,59,76,17
273.364276,59,76,17
273.370153,59,76,17
273.370183,59,76,17
273.375969,59,76,17
273.376667,59,76,17
273.382282,59,76,17
273.383358,59,76,17
273.388098,59,76,17
273.389816,59,76,17
273.393914,59,76,17
273.398462,59,76,17
273.39973,59,76,17
273.405546,59,76,17
273.406128,59,76,17
273.411439,59,76,17
273.412981,59,76,17
273.417301,59,76,17
273.41993,59,76,17
273.423481,59,76,17
273.426197,59,76,17
273.429313,59,76,17
273.432802,59,76,17
273.435129,59,76,17
273.438704,60,76,16
273.441163,60,76,16
273.44452,60,76,16
273.446979,60,76,16
273.451035,60,76,16
273.452943,60,76,16
273.456851,60,76,16
273.458759,60,76,16
273.462667,60,76,16
273.464677,60,76,16
273.468483,60,76,16
273.470857,60,76,16
273.474299,60,76,16
273.47685,60,76,16
273.480115,60,76,16
273.482666,60,76,16
273.485931,60,76,16
273.488539,60,76,16
273.491747,60,76,16
273.494532,60,76,16
273.497563,60,76,16
273.500855,60,76,16
273.503379,60,76,16
273.506878,60,76,16
273.509195,60,76,16
273.512912,60,76,16
273.515011,60,76,16
273.518728,60,76,16
273.520827,60,76,16
273.524676,60,76,16
273.526643,60,76,16
273.530492,60,76,16
273.532459,60,76,16
273.536527,60,76,16
273.538275,60,76,16
273.542475,60,76,16
273.544091,60,76,16
273.548857,60,76,16
273.549907,60,76,16
273.554673,60,76,16
273.555723,60,76,16
273.560546,60,76,16
273.561539,60,76,16
273.566423,60,76,16
273.567355,60,76,16
273.572239,60,76,16
273.573171,60,76,16
273.578187,60,76,16
273.578987,60,76,16
273.584803,60,76,16
273.58731,60,76,16
273.590619,60,76,16
273.593723,60,76,16
273.596435,60,76,16
273.601194,60,76,16
273.602251,60,76,16
273.607724,60,76,16
273.608067,60,76,16
273.613883,60,76,16
273.61485,60,76,16
273.619699,60,76,16
273.620985,60,76,16
273.625515,60,76,16
273.628096,60,76,16
273.631331,60,76,16
273.635223,60,76,16
273.637147,60,76,16
273.642963,60,76,16
273.643122,60,76,16
273.648779,60,76,16
273.650507,60,76,16
273.654595,60,76,16
273.656965,60,76,16
273.660411,60,76,16
273.664046,60,76,16
273.666227,60,76,16
273.670354,60,76,16
273.672043,60,76,16
273.678996,60,76,16
273.679886,60,76,16
273.686299,60,76,16
273.686941,60,76,16
273.69377,60,76,16
273.693867,60,76,16
273.700299,60,76,16
273.700442,60,76,16
273.706784,60,76,16
273.707425,60,76,16
273.71356,60,76,16
273.714173,60,76,16
273.720004,60,76,16
273.720671,60,76,16
273.725907,60,76,16
273.727798,60,76,16
273.732947,60,76,16
273.735697,60,76,16
273.738763,60,76,16
273.743082,60,76,16
273.744797,60,76,16
273.74954,60,76,16
273.750629,60,76,16
273.75646,60,76,16
273.756621,60,76,16
273.762276,60,76,16
273.762929,60,76,16
273.768195,60,77,17
273.771572,60,77,17
273.774015,60,77,17
273.779516,60,77,17
273.779933,60,77,17
273.78576,60,77,17
273.786442,60,77,17
273.791824,60,77,17
273.793017,60,77,17
273.797731,60,77,17
273.799359,60,77,17
273.803907,60,77,17
273.806748,60,77,17
273.809739,60,77,17
273.81258,60,77,17
273.815646,60,77,17
273.818482,60,77,17
273.821856,60,77,17
273.825522,60,77,17
273.827672,60,77,17
273.831338,60,77,17
273.833488,60,77,17
273.837373,60,77,17
273.839304,61,77,16
273.843189,61,77,16
273.84512,61,77,16
273.849005,61,77,16
273.850969,61,77,16
273.854821,61,77,16
273.856901,61,77,16
273.860637,61,77,16
273.863011,61,77,16
273.866453,61,77,16
273.868827,61,77,16
273.872269,61,77,16
273.874659,61,77,16
273.878085,61,77,16
273.880925,61,77,16
273.883901,61,77,16
273.886918,61,77,16
273.889717,61,77,16
273.893013,61,77,16
273.895533,61,77,16
273.898829,61,77,16
273.901349,61,77,16
273.904833,61,77,16
273.907165,61,77,16
273.911205,61,77,16
273.912981,61,77,16
273.917021,61,77,16
273.918797,61,77,16
273.922837,61,77,16
273.924613,61,77,16
273.928653,61,77,16
273.930429,61,77,16
273.934647,61,77,16
273.936245,61,77,16
273.940783,61,77,16
273.942061,61,77,16
273.946599,61,77,16
273.947877,61,77,16
273.952415,61,77,16
273.953693,61,77,16
273.958465,61,77,16
273.959509,61,77,16
273.965325,61,77,16
273.966157,61,77,16
273.971141,61,77,16
273.973006,61,77,16
273.976957,61,77,16
273.980061,61,77,16
273.982773,61,77,16
273.987142,61,77,16
273.988589,61,77,16
273.994405,61,77,16
273.994809,61,77,16
274.000221,61,77,16
274.000873,61,77,16
274.006037,61,77,16
274.00846,61,77,16
274.011853,61,77,16
274.015455,61,77,16
274.017669,61,77,16
274.023485,61,77,16
274.023643,61,77,16
274.029301,61,77,16
274.031452,61,77,16
274.035117,61,77,16
274.037981,61,77,16
274.040933,61,77,16
274.044672,61,77,16
274.046749,61,77,16
274.051015,61,77,16
274.052565,61,77,16
274.058732,61,77,16
274.059866,61,77,16
274.065581,61,77,16
274.068115,61,77,16
274.072636,61,77,16
274.075312,61,77,16
274.079717,61,77,16
274.081766,61,77,16
274.087384,61,77,16
274.088266,61,77,16
274.093448,61,77,16
274.095771,61,77,16
274.101035,61,77,16
274.101764,61,77,16
274.107854,61,77,16
274.10803,61,77,16
274.114954,61,77,16
274.116218,61,77,16
274.120928,61,77,16
274.124027,61,77,16
274.127108,61,77,16
274.130557,61,77,16
274.132924,61,77,16
274.137248,61,77,16
274.13874,61,77,16
274.14359,61,77,16
274.144558,61,77,16
274.150435,61,77,16
274.152442,61,77,16
274.156251,61,77,16
274.16069,61,77,16
274.162123,61,77,16
274.167887,61,77,16
274.168465,61,77,16
274.174281,61,77,16
274.174341,61,77,16
274.180097,61,77,16
274.180841,61,77,16
274.185913,61,77,16
274.188346,61,77,16
274.191729,61,77,16
274.194339,61,77,16
274.197563,61,77,16
274.200429,61,77,16
274.203946,61,77,16
274.20753,61,77,16
274.209762,61,77,16
274.213503,61,77,16
274.215669,61,77,16
274.219684,61,77,16
274.221485,61,77,16
274.2255,61,77,16
274.227301,61,77,16
274.231316,61,77,16
274.233193,61,77,16
274.237132,61,77,16
274.239077,62,77,15
274.242948,62,77,15
274.245201,62,77,15
274.248764,62,77,15
274.251017,62,77,15
274.25458,62,77,15
274.257217,62,77,15
274.260396,62,78,16
274.263033,62,78,16
274.266212,62,78,16
274.269139,62,78,16
274.272028,62,78,16
274.275132,62,78,16
274.277844,62,78,16
274.281297,62,78,16
274.28366,62,78,16
274.287117,62,78,16
274.289476,62,78,16
274.293512,62,78,16
274.295292,62,78,16
274.299328,62,78,16
274.301108,62,78,16
274.305144,62,78,16
274.306924,62,78,16
274.31096,62,78,16
274.31274,62,78,16
274.316776,62,78,16
274.318556,62,78,16
274.322745,62,78,16
274.324372,62,78,16
274.328561,62,78,16
274.330188,62,78,16
274.334434,62,78,16
274.336004,62,78,16
274.340839,62,78,16
274.34182,62,78,16
274.346802,62,78,16
274.347636,62,78,16
274.352907,62,78,16
274.353452,62,78,16
274.359268,62,78,16
274.360236,62,78,16
274.365084,62,78,16
274.367291,62,78,16
274.3709,62,78,16
274.374383,62,78,16
274.376716,62,78,16
274.382283,62,78,16
274.382532,62,78,16
274.388348,62,78,16
274.388463,62,78,16
274.394164,62,78,16
274.396419,62,78,16
274.39998,62,78,16
274.403586,62,78,16
274.405796,62,78,16
274.411612,62,78,16
274.411876,62,78,16
274.417428,62,78,16
274.419993,62,78,16
274.423244,62,78,16
274.426376,62,78,16
274.42906,62,78,16
274.43378,62,78,16
274.434876,62,78,16
274.440254,62,78,16
274.440692,62,78,16
274.446508,62,78,16
274.448332,62,78,16
274.452811,62,78,16
274.457355,62,78,16
274.459866,62,78,16
274.464435,62,78,16
274.466958,62,78,16
274.470672,62,78,16
274.474858,62,78,16
274.477187,62,78,16
274.481038,62,78,16
274.48536,62,78,16
274.488994,62,78,16
274.491566,62,78,16
274.496161,62,78,16
274.497575,62,78,16
274.504451,62,78,16
274.505459,62,78,16
274.511539,62,78,16
274.512568,62,78,16
274.517805,62,78,16
274.518951,62,78,16
274.523814,62,78,16
274.526355,62,78,16
274.52963,62,78,16
274.532829,62,78,16
274.535446,62,78,16
274.540908,62,78,16
274.541262,62,78,16
274.547166,62,78,16
274.54993,62,78,16
274.552982,62,78,16
274.557011,62,78,16
274.558798,62,78,16
274.563247,62,78,16
274.564969,62,78,16
274.569762,62,78,16
274.570785,62,78,16
274.576601,62,78,16
274.577935,62,78,16
274.582417,62,78,16
274.584142,62,78,16
274.588265,62,78,16
274.59015,62,78,16
274.594273,62,78,16
274.598035,62,78,16
274.600495,62,78,16
274.604114,62,78,16
274.606311,62,78,16
274.610381,62,78,16
274.612188,62,78,16
274.616389,62,78,16
274.618061,62,78,16
274.622205,62,78,16
274.623877,62,78,16
274.628021,62,78,16
274.629754,62,78,16
274.633837,62,78,16
274.635859,62,78,16
274.639653,63,78,15
274.641781,63,78,15
274.645469,63,78,15
274.647597,63,78,15
274.651285,63,78,15
274.653413,63,78,15
274.657101,63,78,15
274.659464,63,78,15
274.662917,63,78,15
274.66528,63,78,15
274.668733,63,78,15
274.671096,63,78,15
274.674549,63,78,15
274.677221,63,78,15
274.680365,63,78,15
274.683271,63,78,15
274.686181,63,78,15
274.689177,63,78,15
274.691997,63,78,15
274.694993,63,78,15
274.697813,63,78,15
274.700877,63,78,15
274.703629,63,78,15
274.706693,63,78,15
274.709445,63,78,15
274.712509,63,78,15
274.715261,63,78,15
274.718635,63,78,15
274.721077,63,78,15
274.724542,63,78,15
274.726893,63,78,15
274.730464,63,78,15
274.732709,63,78,15
274.736746,63,78,15
274.738525,63,78,15
274.742735,63,78,15
274.744341,63,78,15
274.748551,63,78,15
274.750157,63,78,15
274.755085,63,78,15
274.755973,63,78,15
274.761789,63,78,15
274.762177,63,78,15
274.767605,63,78,15
274.769202,63,78,15
274.773421,63,78,15
274.777481,63,78,15
274.779237,63,78,15
274.784183,63,78,15
274.785053,63,78,15
274.790869,63,78,15
274.792048,63,78,15
274.796685,63,78,15
274.799478,63,79,16
274.802501,63,79,16
274.807813,63,79,16
274.808317,63,79,16
274.814133,63,79,16
274.816391,63,79,16
274.819949,63,79,16
274.822865,63,79,16
274.825765,63,79,16
274.829935,63,79,16
274.831581,63,79,16
274.836633,63,79,16
274.837397,63,79,16
274.843213,63,79,16
274.844709,63,79,16
274.849029,63,79,16
274.853733,63,79,16
274.854845,63,79,16
274.86137,63,79,16
274.861777,63,79,16
274.867844,63,79,16
274.870056,63,79,16
274.874317,63,79,16
274.876758,63,79,16
274.882385,63,79,16
274.884623,63,79,16
274.888859,63,79,16
274.892053,63,79,16
274.8951,63,79,16
274.900388,63,79,16
274.903325,63,79,16
274.908966,63,79,16
274.909869,63,79,16
274.91544,63,79,16
274.915802,63,79,16
274.922159,63,79,16
274.92251,63,79,16
274.927975,63,79,16
274.929208,63,79,16
274.933791,63,79,16
274.937284,63,79,16
274.939607,63,79,16
274.945423,63,79,16
274.946309,63,79,16
274.951283,63,79,16
274.953945,63,79,16
274.957175,63,79,16
274.960419,63,79,16
274.962991,63,79,16
274.966893,63,79,16
274.969157,63,79,16
274.97496,63,79,16
274.974974,63,79,16
274.980794,63,79,16
274.981434,63,79,16
274.98661,63,79,16
274.987675,63,79,16
274.992731,63,79,16
274.9959,63,79,16
274.998593,63,79,16
275.002444,63,79,16
275.004631,63,79,16
275.008377,63,79,16
275.010523,63,79,16
275.014735,63,79,16
275.016339,63,79,16
275.020551,63,79,16
275.02243,63,79,16
275.026367,63,79,16
275.028246,63,79,16
275.032183,63,79,16
275.034153,63,79,16
275.037999,63,79,16
275.039969,64,79,15
275.043815,64,79,15
275.045785,64,79,15
275.049631,64,79,15
275.051601,64,79,15
275.055447,64,79,15
275.057566,64,79,15
275.061263,64,79,15
275.06357,64,79,15
275.067079,64,79,15
275.069386,64,79,15
275.072895,64,79,15
275.0755,64,79,15
275.078711,64,79,15
275.081373,64,79,15
275.084527,64,79,15
275.087291,64,79,15
275.090343,64,79,15
275.093415,64,79,15
275.096159,64,79,15
275.099231,64,79,15
275.101975,64,79,15
275.105047,64,79,15
275.107791,64,79,15
275.111097,64,79,15
275.113607,64,79,15
275.116913,64,79,15
275.119423,64,79,15
275.122892,64,79,15
275.125239,64,79,15
275.129249,64,79,15
275.131055,64,79,15
275.135065,64,79,15
275.136871,64,79,15
275.141017,64,79,15
275.142687,64,79,15
275.147066,64,79,15
275.148503,64,79,15
275.152882,64,79,15
275.154319,64,79,15
275.158816,64,79,15
275.160135,64,79,15
275.165072,64,79,15
275.165951,64,79,15
275.171703,64,79,15
275.171767,64,79,15
275.177583,64,79,15
275.180934,64,79,15
275.183399,64,79,15
275.187655,64,79,15
275.189215,64,79,15
275.195031,64,79,15
275.195394,64,79,15
275.200847,64,79,15
275.203102,64,79,15
275.206663,64,79,15
275.211624,64,79,15
275.212479,64,79,15
275.218295,64,79,15
275.220278,64,79,15
275.224111,64,79,15
275.22656,64,79,15
275.229927,64,79,15
275.234227,64,79,15
275.235743,64,79,15
275.240985,64,79,15
275.241559,64,79,15
275.247375,64,79,15
275.248922,64,79,15
275.253191,64,79,15
275.257873,64,79,15
275.259007,64,79,15
275.264823,64,79,15
275.265896,64,79,15
275.272451,64,79,15
275.273509,64,79,15
275.279056,64,79,15
275.280231,64,79,15
275.287391,64,79,15
275.287969,64,79,15
275.293835,64,79,15
275.295677,64,79,15
275.300657,64,79,15
275.304199,64,79,15
275.308917,64,79,15
275.312853,64,79,15
275.315473,64,79,15
275.319135,64,79,15
275.321608,64,79,15
275.326803,64,79,15
275.328097,64,79,15
275.333561,64,79,15
275.334,64,79,15
275.339877,64,79,15
275.341497,64,79,15
275.3459,64,79,15
275.350448,64,79,15
275.351712,64,79,15
275.357721,64,80,16
275.358471,64,79,15
275.363537,64,80,16
275.365026,64,79,15
275.369632,64,80,16
275.371631,64,80,16
275.375448,64,80,16
275.379967,64,80,16
275.381264,64,80,16
275.38641,64,80,16
275.387198,64,80,16
275.39309,64,80,16
275.393233,64,80,16
275.398906,64,80,16
275.401492,64,80,16
275.404764,64,80,16
275.408048,64,80,16
275.411122,64,80,16
275.414183,64,80,16
275.416938,64,80,16
275.420672,64,80,16
275.422754,64,80,16
275.426575,64,80,16
275.42857,64,80,16
275.432452,64,80,16
275.434386,64,80,16
275.438475,65,80,15
275.440363,65,80,15
275.444291,65,80,15
275.446179,65,80,15
275.450107,65,80,15
275.452023,65,80,15
275.455923,65,80,15
275.458163,65,80,15
275.461739,65,80,15
275.463979,65,80,15
275.467555,65,80,15
275.469795,65,80,15
275.473371,65,80,15
275.475774,65,80,15
275.479187,65,80,15
275.48159,65,80,15
275.485003,65,80,15
275.487427,65,80,15
275.490819,65,80,15
275.493371,65,80,15
275.496635,65,80,15
275.499188,65,80,15
275.502451,65,80,15
275.505226,65,80,15
275.508267,65,80,15
275.511129,65,80,15
275.514083,65,80,15
275.517239,65,80,15
275.519899,65,80,15
275.523375,65,80,15
275.525715,65,80,15
275.529264,65,80,15
275.531531,65,80,15
275.535227,65,80,15
275.537347,65,80,15
275.543163,65,80,15
275.546777,65,80,15
275.548979,65,80,15
275.55274,65,80,15
275.554795,65,80,15
275.558556,65,80,15
275.560611,65,80,15
275.564372,65,80,15
275.566427,65,80,15
275.570188,65,79,14
275.572243,65,79,14
275.578059,65,79,14
275.581391,65,79,14
275.583875,65,78,13
275.589513,65,78,13
275.589691,65,78,13
275.595507,65,78,13
275.596381,65,77,12
275.601323,65,77,12
275.603666,65,77,12
275.607139,65,77,12
275.611359,65,77,12
275.612955,65,77,12
275.618771,65,76,11
275.619537,65,76,11
275.624587,65,76,11
275.627834,65,75,10
275.630403,65,75,10
275.634075,65,75,10
275.639384,61,75,14
275.641691,61,74,13
275.645347,61,74,13
275.647811,61,74,13
275.651163,61,73,12
275.656315,61,73,12
275.664335,61,73,12
275.672373,61,73,12
275.679121,61,73,12
275.682152,61,72,11
275.685599,61,72,11
275.693368,61,71,10
275.696305,61,71,10
275.70007,61,71,10
275.706982,61,71,10
275.712176,61,70,9
275.714946,61,70,9
275.722012,61,70,9
275.726714,61,69,8
275.727834,61,69,8
275.734262,61,69,8
275.740078,53,68,15
275.74045,53,68,15
275.745894,53,68,15
275.75171,53,68,15
275.756975,53,67,14
275.757526,53,67,14
275.763342,53,67,14
275.769158,53,67,14
275.77176,53,66,13
275.774974,53,66,13
275.78079,53,66,13
275.786007,53,66,13
275.792382,53,65,12
275.798198,53,65,12
275.799621,53,65,12
275.804014,53,64,11
275.80983,53,64,11
275.814652,53,64,11
275.815646,53,64,11
275.821462,53,63,10
275.826902,53,63,10
275.827278,53,63,10
275.833094,53,62,9
275.838534,45,62,17
275.83891,45,61,16
275.844726,45,61,16
275.850166,45,61,16
275.850547,45,60,15
275.856358,45,60,15
275.861798,45,60,15
275.862174,45,59,14
275.86799,45,59,14
275.87343,45,59,14
275.873806,45,58,13
275.879622,45,58,13
275.885438,45,58,13
275.891254,45,57,12
275.896685,45,57,12
275.89707,45,56,11
275.902886,45,56,11
275.908317,45,55,10
275.908702,45,55,10
275.914518,45,55,10
275.919949,45,54,9
275.920395,45,54,9
275.926211,45,53,8
275.931581,45,53,8
275.932027,45,53,8
275.937843,45,52,7
275.943219,35,52,17
275.943659,35,51,16
275.952463,35,51,16
275.954845,35,50,15
275.958315,35,50,15
275.964098,35,49,14
275.966477,35,49,14
275.978109,35,49,14
275.989741,35,48,13
275.994838,35,48,13
276.001373,35,48,13
276.007663,35,47,12
276.018883,35,47,12
276.0223,35,47,12
276.024699,35,46,11
276.030515,35,46,11
276.033899,35,46,11
276.034733,35,45,10
276.045135,32,45,13
276.046581,32,45,13
276.050986,32,44,12
276.056802,32,44,12
276.060793,32,43,11
276.072387,32,43,11
276.0839,32,42,10
276.087477,32,42,10
276.094989,32,41,9
276.10027,32,41,9
276.106955,32,41,9
276.114907,32,40,8
276.116192,32,40,8
276.125403,32,40,8
276.12734,32,40,8
276.134569,32,40,8
276.139188,31,39,8
276.143371,31,39,8
276.152345,31,39,8
276.153401,31,39,8
276.164994,31,39,8
276.169416,31,39,8
276.176507,31,39,8
276.178235,31,39,8
276.186494,31,39,8
276.187596,31,39,8
276.194013,31,39,8
276.199563,31,39,8
276.200794,31,39,8
276.20777,31,39,8
276.2088,31,39,8
276.214451,31,39,8
276.21801,31,39,8
276.220848,31,39,8
276.227176,31,39,8
276.227479,31,39,8
276.234297,31,39,8
276.235978,31,39,8
276.243952,34,39,5
276.244952,34,39,5
276.249768,34,39,5
276.255584,34,39,5
276.258968,34,39,5
276.261992,34,39,5
276.264784,34,39,5
276.267808,34,39,5
276.2706,34,39,5
276.273624,34,39,5
276.276416,34,39,5
276.27944,34,39,5
276.285256,34,39,5
276.286212,34,39,5
276.291072,34,39,5
276.295296,34,39,5
276.296888,34,39,5
276.302704,34,39,5
276.304884,34,39,5
276.30852,34,39,5
276.313008,34,39,5
276.314336,34,39,5
276.320152,34,39,5
276.32115,34,39,5
276.325968,34,39,5
276.331134,34,39,5
276.331784,34,39,5
276.3376,34,39,5
276.340304,34,39,5
276.343416,34,39,5
276.348852,34,39,5
276.349232,34,39,5
276.355048,34,39,5
276.357242,34,39,5
276.360864,34,39,5
276.365591,34,39,5
276.368991,34,39,5
276.37289,34,39,5
276.378787,34,39,5
276.379839,34,39,5
276.387677,34,39,5
276.387871,34,39,5
276.394308,34,39,5
276.39746,34,39,5
276.401276,34,39,5
276.405583,34,39,5
276.413725,34,39,5
276.41517,34,39,5
276.420984,34,39,5
276.42371,34,39,5
276.4268,34,39,5
276.432616,34,39,5
276.43288,34,39,5
276.438432,35,39,4
276.441427,35,39,4
276.444248,35,39,4
276.447243,35,40,5
276.450064,35,40,5
276.453059,35,40,5
276.45588,35,40,5
276.458875,35,40,5
276.461696,35,40,5
276.465465,35,40,5
276.467512,35,40,5
276.472414,35,40,5
276.473328,35,40,5
276.479144,35,40,5
276.480253,35,40,5
276.48496,35,40,5
276.486883,35,40,5
276.490776,35,40,5
276.493852,35,40,5
276.496592,35,40,5
276.502408,35,40,5
276.507745,35,40,5
276.508224,35,40,5
276.513561,35,40,5
276.51404,35,40,5
276.519377,35,40,5
276.519856,35,40,5
276.525193,35,40,5
276.525672,35,40,5
276.531009,35,40,5
276.531488,35,40,5
276.536825,35,40,5
276.537304,35,40,5
276.542641,35,40,5
276.54312,35,40,5
276.548457,35,40,5
276.550858,35,40,5
276.554273,35,40,5
276.559349,35,40,5
276.560089,35,40,5
276.565905,35,40,5
276.567263,35,40,5
276.571721,35,40,5
276.575983,35,40,5
276.577537,35,40,5
276.581915,35,40,5
276.583353,35,40,5
276.587731,35,40,5
276.589169,35,40,5
276.593547,35,40,5
276.594985,35,40,5
276.600643,35,40,5
276.600801,35,40,5
276.606617,35,40,5
276.608553,35,40,5
276.612433,35,40,5
276.617044,35,40,5
276.618249,35,40,5
276.624023,35,40,5
276.624065,35,40,5
276.629881,35,40,5
276.631119,35,40,5
276.635697,35,40,5
276.643433,36,40,4
276.645891,36,40,4
276.651925,36,40,4
276.65194,36,40,4
276.658338,36,40,4
276.659838,36,40,4
276.664735,36,40,4
276.668558,36,40,4
276.6709,36,40,4
276.674491,36,40,4
276.677531,36,40,4
276.680307,36,40,4
276.684161,36,40,4
276.686123,36,40,4
276.690209,36,40,4
276.691939,36,40,4
276.696723,36,40,4
276.697755,36,40,4
276.703121,36,40,4
276.703571,36,40,4
276.709619,36,40,4
276.709635,36,40,4
276.7158,36,40,4
276.716599,36,40,4
276.722081,36,41,5
276.723694,36,41,5
276.728596,36,41,5
276.734411,36,41,5
276.738467,36,41,5
276.741158,36,41,5
276.744515,36,41,5
276.747439,36,41,5
276.750913,36,41,5
276.753836,36,41,5
276.757311,36,41,5
276.760118,36,41,5
276.763475,36,41,5
276.766515,36,41,5
276.770106,36,41,5
276.772797,36,41,5
276.776736,36,41,5
276.778845,36,41,5
276.782785,36,41,5
276.785127,36,41,5
276.789299,36,41,5
276.793502,36,41,5
276.795696,36,41,5
276.80221,36,41,5
276.802691,36,41,5
276.808375,36,41,5
276.810368,36,41,5
276.814656,36,41,5
276.819208,36,41,5
276.821171,36,41,5
276.82549,36,41,5
276.826987,36,41,5
276.831887,36,41,5
276.833733,36,41,5
276.837936,36,41,5
276.840014,36,41,5
276.84445,36,41,5
276.846412,36,41,5
276.850847,36,41,5
276.852693,36,41,5
276.857129,36,41,5
276.859091,36,41,5
276.863759,36,41,5
276.865372,36,41,5
276.87142,36,41,5
276.871901,36,41,5
276.877702,36,41,5
276.879113,36,41,5
276.886077,36,41,5
276.8947,36,41,5
276.895266,36,41,5
276.900865,36,41,5
276.902943,36,41,5
276.908193,36,41,5
276.911783,36,41,5
276.915056,36,41,5
276.918065,36,41,5
276.921919,36,41,5
276.924462,36,41,5
276.928665,36,41,5
276.930278,36,41,5
276.935994,36,41,5
276.936094,36,41,5
276.94191,37,41,4
276.942391,37,41,4
276.947726,37,41,4
276.949603,37,41,4
276.953542,37,41,4
276.956001,37,41,4
276.959358,37,41,4
276.963096,37,41,4
276.965174,37,41,4
276.969613,37,41,4
276.971688,37,41,4
276.975778,37,41,4
276.983219,37,41,4
276.987275,37,41,4
276.989617,37,41,4
276.99344,37,41,4
276.99648,37,41,4
277.000768,37,42,5
277.002878,37,42,5
277.007631,37,42,5
277.009973,37,42,5
277.014494,37,42,5
277.016836,37,42,5
277.021241,37,42,5
277.023466,37,42,5
277.028569,37,42,5
277.029864,37,42,5
277.034966,37,42,5
277.036145,37,42,5
277.042178,37,42,5
277.042659,37,42,5
277.048576,37,42,5
277.051965,37,42,5
277.055671,37,42,5
277.061623,37,42,5
277.062188,37,42,5
277.068353,37,42,5
277.069646,37,42,5
277.075795,37,42,5
277.077671,37,42,5
277.082192,37,42,5
277.084418,37,42,5
277.089055,37,42,5
277.091281,37,42,5
277.095453,37,42,5
277.097329,37,42,5
277.102548,37,42,5
277.103378,37,42,5
277.109411,37,42,5
277.109892,37,42,5
277.116041,37,42,5
277.116173,37,42,5
277.122439,37,42,5
277.122571,37,42,5
277.12872,37,42,5
277.128736,37,42,5
277.135133,37,42,5
277.135234,37,42,5
277.14188,37,42,5
277.14454,37,42,5
277.154198,37,42,5
277.157699,37,42,5
277.162221,37,42,5
277.164213,37,42,5
277.170247,37,42,5
277.171542,37,42,5
277.176993,37,42,5
277.179335,37,42,5
277.183856,37,42,5
277.186663,37,42,5
277.189905,37,42,5
277.193759,37,42,5
277.195721,37,42,5
277.201087,37,42,5
277.201537,37,42,5
277.207353,37,42,5
277.208299,37,42,5
277.213169,37,42,5
277.216208,37,42,5
277.218985,37,42,5
277.222839,37,42,5
277.224801,37,42,5
277.229818,37,42,5
277.230617,37,42,5
277.236433,37,42,5
277.236681,37,42,5
277.242846,38,42,4
277.250174,38,42,4
277.250275,38,42,4
277.256688,38,42,4
277.256789,38,42,4
277.264117,38,42,4
277.264714,38,42,4
277.27146,38,42,4
277.27191,38,42,4
277.27844,38,42,4
277.279238,38,42,4
277.285419,38,42,4
277.286334,38,42,4
277.292282,38,42,4
277.293662,38,42,4
277.298912,38,42,4
277.300874,38,42,4
277.305542,38,43,5
277.308784,38,43,5
277.312521,38,43,5
277.315414,38,43,5
277.321943,38,43,5
277.322393,38,43,5
277.329256,38,43,5
277.331947,38,43,5
277.335421,38,43,5
277.339857,38,43,5
277.342749,38,43,5
277.348464,38,43,5
277.349263,38,43,5
277.355676,38,43,5
277.357289,38,43,5
277.362772,38,43,5
277.364036,38,43,5
277.369169,38,43,5
277.371015,38,43,5
277.375451,38,43,5
277.377994,38,43,5
277.381503,38,43,5
277.384857,38,43,5
277.387664,38,43,5
277.391487,38,43,5
277.39348,38,43,5
277.398117,38,43,5
277.399412,38,43,5
277.405097,38,43,5
277.405345,38,43,5
277.41151,38,43,5
277.414519,38,43,5
277.417791,38,43,5
277.424522,38,43,5
277.431633,38,43,5
277.432432,38,43,5
277.438612,39,43,4
277.441039,39,43,4
277.446289,39,43,4
277.448251,39,43,4
277.454548,39,43,4
277.455347,39,43,4
277.461744,39,43,4
277.462458,39,43,4
277.468026,39,43,4
277.469902,39,43,4
277.473842,39,43,4
277.477114,39,43,4
277.479658,39,43,4
277.484675,39,43,4
277.485474,39,43,4
277.49129,39,43,4
277.492352,39,43,4
277.497106,39,43,4
277.499331,39,43,4
277.502922,39,43,4
277.507008,39,43,4
277.508738,39,43,4
277.513758,39,43,4
277.514554,39,43,4
277.520036,39,43,4
277.524208,39,43,4
277.527481,39,43,4
277.531187,39,43,4
277.533762,39,43,4
277.538865,39,43,4
277.542486,39,43,4
277.547123,39,43,4
277.549582,39,43,4
277.555033,39,43,4
277.556444,39,43,4
277.562478,39,43,4
277.564122,39,43,4
277.569689,39,43,4
277.571566,39,43,4
277.57725,39,43,4
277.578546,39,43,4
277.584827,39,43,4
277.584927,39,43,4
277.591806,39,43,4
277.591907,39,43,4
277.599584,39,43,4
277.601926,39,43,4
277.606333,39,44,5
277.611813,39,44,5
277.612611,39,44,5
277.620056,39,44,5
277.620421,39,44,5
277.626337,39,44,5
277.62833,39,44,5
277.635061,39,44,5
277.63624,39,44,5
277.642157,39,44,5
277.643953,39,44,5
277.64902,39,44,5
277.6499,39,44,5
277.656697,39,44,5
277.656895,39,44,5
277.663191,39,44,5
277.664141,39,44,5
277.669093,39,44,5
277.671121,39,44,5
277.674925,39,44,5
277.677402,39,44,5
277.680988,39,44,5
277.684381,39,44,5
277.68682,39,44,5
277.692955,39,44,5
277.694501,39,44,5
277.699367,39,44,5
277.704388,39,44,5
277.705431,39,44,5
277.712997,39,44,5
277.714752,39,44,5
277.720905,39,44,5
277.722864,39,44,5
277.728815,39,44,5
277.730339,39,44,5
277.736528,39,44,5
277.739033,40,44,4
277.742475,40,44,4
277.747656,40,44,4
277.74947,40,44,4
277.754549,40,44,4
277.755766,40,44,4
277.761582,40,44,4
277.761847,40,44,4
277.767398,40,44,4
277.769307,40,44,4
277.773214,40,44,4
277.778046,40,44,4
277.77903,40,44,4
277.784846,40,44,4
277.785011,40,44,4
277.790662,40,44,4
277.792354,40,44,4
277.796478,40,44,4
277.799348,40,44,4
277.802294,40,44,4
277.806226,40,44,4
277.80811,40,44,4
277.813175,40,44,4
277.815439,40,44,4
277.82017,40,44,4
277.822914,40,44,4
277.829228,40,44,4
277.831608,40,44,4
277.836455,40,44,4
277.840231,40,44,4
277.843682,40,44,4
277.847124,40,44,4
277.851344,40,44,4
277.854423,40,44,4
277.859269,40,44,4
277.861882,40,44,4
277.866613,40,44,4
277.870621,40,44,4
277.873258,40,44,4
277.877586,40,44,4
277.880207,40,44,4
277.884929,40,44,4
277.89059,40,44,4
277.891923,40,44,4
277.898802,40,44,4
277.900579,40,44,4
277.905751,40,44,4
277.909434,40,44,4
277.912745,40,44,4
277.917475,40,44,4
277.921803,40,44,4
277.92572,40,44,4
277.92903,40,44,4
277.933528,40,45,5
277.936257,40,45,5
277.939824,40,45,5
277.943919,40,45,5
277.946425,40,45,5
277.951844,40,45,5
277.952954,40,45,5
277.959134,40,45,5
277.959188,40,45,5
277.965081,40,45,5
277.965833,40,45,5
277.971216,40,45,5
277.972782,40,45,5
277.977396,40,45,5
277.983165,40,45,5
277.983212,40,45,5
277.989175,40,45,5
277.993154,40,45,5
277.995194,40,45,5
278.001374,40,45,5
278.002009,40,45,5
278.00767,40,45,5
278.010051,40,45,5
278.015595,40,45,5
278.018295,40,45,5
278.023126,40,45,5
278.026103,40,45,5
278.031997,40,45,5
278.0324,40,45,5
278.039,41,45,4
278.040574,41,45,4
278.045529,41,45,4
278.047452,41,45,4
278.051709,41,45,4
278.054679,41,45,4
278.057525,41,45,4
278.06304,41,45,4
278.063341,41,45,4
278.069157,41,45,4
278.071663,41,45,4
278.074973,41,45,4
278.078192,41,45,4
278.080789,41,45,4
278.08597,41,45,4
278.086605,41,45,4
278.092421,41,45,4
278.093197,41,45,4
278.098237,41,45,4
278.100308,41,45,4
278.104053,41,45,4
278.107186,41,45,4
278.109869,41,45,4
278.114484,41,45,4
278.115701,41,45,4
278.124053,41,45,4
278.124572,41,45,4
278.131467,41,45,4
278.13315,41,45,4
278.138927,41,45,4
278.140028,41,45,4
278.147255,41,45,4
278.147317,41,45,4
278.155096,41,45,4
278.155615,41,45,4
278.162672,41,45,4
278.164238,41,45,4
278.16955,41,45,4
278.170767,41,45,4
278.176777,41,45,4
278.178545,41,45,4
278.185772,41,45,4
278.187114,41,45,4
278.192883,41,45,4
278.19773,41,45,4
278.199761,41,45,4
278.206774,41,45,4
278.207059,41,45,4
278.2149,41,45,4
278.216628,41,45,4
278.223564,41,45,4
278.224042,41,45,4
278.230953,41,45,4
278.231502,41,45,4
278.237598,41,45,4
278.239892,41,45,4
278.244547,41,45,4
278.247671,41,45,4
278.251309,41,46,5
278.255247,41,46,5
278.257373,41,46,5
278.262125,41,46,5
278.263786,41,46,5
278.269352,41,46,5
278.269602,41,46,5
278.275418,41,46,5
278.27969,41,46,5
278.281583,41,46,5
278.287414,41,46,5
278.290305,41,46,5
278.293665,41,46,5
278.299349,41,46,5
278.299614,41,46,5
278.305909,41,46,5
278.307475,41,46,5
278.312044,41,46,5
278.316139,41,46,5
278.31786,41,46,5
278.323528,41,46,5
278.323939,41,46,5
278.330173,41,46,5
278.333609,41,46,5
278.337123,41,46,5
278.34162,42,46,4
278.343884,42,46,4
278.348731,42,46,4
278.349948,42,46,4
278.356307,42,46,4
278.356361,42,46,4
278.362177,42,46,4
278.364273,42,46,4
278.367993,42,46,4
278.373174,42,46,4
278.373809,42,46,4
278.379625,42,46,4
278.379823,42,46,4
278.385441,42,46,4
278.387552,42,46,4
278.391257,42,46,4
278.395128,42,46,4
278.397073,42,46,4
278.402355,42,46,4
278.402889,42,46,4
278.408705,42,46,4
278.410048,42,46,4
278.414521,42,46,4
278.417624,42,46,4
278.420337,42,46,4
278.426184,42,46,4
278.42738,42,46,4
278.434195,42,46,4
278.434723,42,46,4
278.441306,42,46,4
278.442415,42,46,4
278.448882,42,46,4
278.450776,42,46,4
278.456848,42,46,4
278.459166,42,46,4
278.465749,42,46,4
278.466509,42,46,4
278.472399,42,46,4
278.473853,42,46,4
278.480128,42,46,4
278.481004,42,46,4
278.487704,42,46,4
278.491883,42,46,4
278.494931,42,46,4
278.502336,42,46,4
278.502623,42,46,4
278.510199,42,46,4
278.512441,42,46,4
278.519955,42,46,4
278.520366,42,46,4
278.527298,42,46,4
278.529075,42,46,4
278.534991,42,46,4
278.537,42,46,4
278.543351,42,46,4
278.54353,42,46,4
278.550293,42,46,4
278.551741,42,46,4
278.557635,42,46,4
278.559084,42,46,4
278.563815,42,46,4
278.566428,42,46,4
278.570415,42,47,5
278.573579,42,47,5
278.576363,42,47,5
278.582426,42,47,5
278.584458,42,47,5
278.588374,42,47,5
278.594625,42,47,5
278.594912,42,47,5
278.600573,42,47,5
278.605017,42,47,5
278.60652,42,47,5
278.612942,42,47,5
278.613004,42,47,5
278.619068,42,47,5
278.621651,42,47,5
278.625481,42,47,5
278.629576,42,47,5
278.631297,42,47,5
278.636105,42,47,5
278.637113,42,47,5
278.642868,43,47,4
278.642929,43,47,4
278.65021,43,47,4
278.650854,43,47,4
278.65639,43,47,4
278.657965,43,47,4
278.66299,43,47,4
278.665465,43,47,4
278.668938,43,47,4
278.673784,43,47,4
278.674754,43,47,4
278.68057,43,47,4
278.682058,43,47,4
278.686386,43,47,4
278.689443,43,47,4
278.692202,43,47,4
278.697413,43,47,4
278.698018,43,47,4
278.703834,43,47,4
278.705176,43,47,4
278.70965,43,47,4
278.712171,43,47,4
278.715466,43,47,4
278.720996,43,47,4
278.721282,43,47,4
278.727098,43,47,4
278.728572,43,47,4
278.732914,43,47,4
278.738444,43,47,4
278.73873,43,47,4
278.744546,43,47,4
278.746022,43,47,4
278.75054,43,47,4
278.753596,43,47,4
278.75804,43,47,4
278.762538,43,47,4
278.76636,43,47,4
278.771277,43,47,4
278.774634,43,47,4
278.777923,43,47,4
278.782018,43,47,4
278.786197,43,47,4
278.789988,43,47,4
278.793348,43,47,4
278.797751,43,47,4
278.804746,43,47,4
278.804966,43,47,4
278.813571,43,47,4
278.815262,43,47,4
278.821147,43,47,4
278.8256,43,47,4
278.83102,43,47,4
278.83396,43,47,4
278.838597,43,47,4
278.842001,43,47,4
278.846172,43,47,4
278.850624,43,47,4
278.855113,43,47,4
278.857619,43,47,4
278.863853,43,47,4
278.864383,43,47,4
278.870498,43,47,4
278.871813,43,47,4
278.877946,43,47,4
278.878772,43,47,4
278.88459,43,47,4
278.885924,43,47,4
278.890654,43,47,4
278.896718,43,47,4
278.897541,43,47,4
278.902853,43,47,4
278.907837,43,47,4
278.9088,43,47,4
278.914864,43,48,5
278.918175,43,48,5
278.920883,43,48,5
278.926535,43,48,5
278.926714,43,48,5
278.93301,43,48,5
278.934576,43,48,5
278.938913,43,48,5
278.943199,43,48,5
278.94486,43,48,5
278.950194,43,48,5
278.950924,43,48,5
278.956902,43,48,5
278.956959,43,48,5
278.963006,43,48,5
278.964388,43,48,5
278.968954,43,48,5
278.970521,43,48,5
278.975048,43,48,5
278.977165,43,48,5
278.98271,43,48,5
278.983229,43,48,5
278.989293,43,48,5
278.990984,43,48,5
278.995109,43,48,5
278.999228,43,48,5
279.000925,43,48,5
279.006741,43,48,5
279.006804,43,48,5
279.012557,43,48,5
279.015078,43,48,5
279.018373,43,48,5
279.02277,43,48,5
279.024189,43,48,5
279.030005,43,48,5
279.03062,43,48,5
279.035821,43,48,5
279.039404,44,48,4
279.041637,44,48,4
279.04698,44,48,4
279.047453,44,48,4
279.053269,44,48,4
279.057318,44,48,4
279.059085,44,48,4
279.064894,44,48,4
279.064901,44,48,4
279.070717,44,48,4
279.073325,44,48,4
279.076533,44,48,4
279.082226,44,48,4
279.083559,44,48,4
279.090849,44,48,4
279.091803,44,48,4
279.097535,44,48,4
279.099379,44,48,4
279.105854,44,48,4
279.107653,44,48,4
279.113663,44,48,4
279.115345,44,48,4
279.123195,44,48,4
279.125745,44,48,4
279.131979,44,48,4
279.136199,44,48,4
279.139555,44,48,4
279.146886,44,48,4
279.149893,44,48,4
279.155554,44,48,4
279.157469,44,48,4
279.16313,44,48,4
279.1659,44,48,4
279.171723,44,48,4
279.174801,44,48,4
279.179182,44,48,4
279.183424,44,48,4
279.186015,44,48,4
279.19011,44,48,4
279.193824,44,48,4
279.198429,44,48,4
279.199771,44,48,4
279.206238,44,48,4
279.206998,44,48,4
279.212987,44,48,4
279.21832,44,48,4
279.219632,44,48,4
279.225448,44,48,4
279.228774,44,48,4
279.231441,44,48,4
279.237313,44,48,4
279.239461,44,48,4
279.243175,44,48,4
279.248129,44,48,4
279.249122,44,48,4
279.25507,44,49,5
279.255705,44,49,5
279.261088,44,49,5
279.264298,44,49,5
279.267268,44,49,5
279.271758,44,49,5
279.273332,44,49,5
279.27859,44,49,5
279.279148,44,49,5
279.284964,44,49,5
279.286399,44,49,5
279.291246,44,49,5
279.292347,44,49,5
279.297062,44,49,5
279.299574,44,49,5
279.302979,44,49,5
279.305562,44,49,5
279.309043,44,49,5
279.312207,44,49,5
279.31627,44,49,5
279.318023,44,49,5
279.323839,44,49,5
279.324747,44,49,5
279.329655,44,49,5
279.332206,44,49,5
279.335471,44,49,5
279.340829,45,49,4
279.341287,45,49,4
279.347103,45,49,4
279.348754,45,49,4
279.352919,45,49,4
279.356533,45,49,4
279.358735,45,49,4
279.364551,45,49,4
279.365894,45,49,4
279.370367,45,49,4
279.373589,45,49,4
279.376183,45,49,4
279.381999,45,49,4
279.38439,45,49,4
279.387815,45,49,4
279.392082,45,49,4
279.393631,45,49,4
279.399447,45,49,4
279.400558,45,49,4
279.405263,45,49,4
279.409924,45,49,4
279.411079,45,49,4
279.417322,45,49,4
279.418356,45,49,4
279.424781,45,49,4
279.425117,45,49,4
279.433404,45,49,4
279.43374,45,49,4
279.441329,45,49,4
279.441898,45,49,4
279.449108,45,49,4
279.454026,45,49,4
279.45847,45,49,4
279.465177,45,49,4
279.466164,45,49,4
279.475748,45,49,4
279.476965,45,49,4
279.484371,45,49,4
279.484657,45,49,4
279.492033,45,49,4
279.493134,45,49,4
279.500934,45,49,4
279.5025,45,49,4
279.508232,45,49,4
279.510931,45,49,4
279.515229,45,49,4
279.517693,45,49,4
279.523354,45,49,4
279.526315,45,49,4
279.529447,45,49,4
279.534473,45,49,4
279.53711,45,49,4
279.54329,45,49,4
279.546601,45,49,4
279.54989,45,49,4
279.55607,45,49,4
279.557753,45,49,4
279.562134,45,49,4
279.56795,45,49,4
279.568323,45,49,4
279.573766,45,49,4
279.576946,45,49,4
279.58028,45,49,4
279.584608,45,49,4
279.586228,45,49,4
279.592044,45,49,4
279.593509,45,49,4
279.597963,45,49,4
279.600807,45,49,4
279.604025,45,49,4
279.607805,45,49,4
279.609841,45,49,4
279.615657,45,49,4
279.615929,45,49,4
279.622023,45,50,5
279.622055,45,50,5
279.627957,45,50,5
279.629685,45,50,5
279.633788,45,50,5
279.635865,45,50,5
279.639852,46,50,4
279.642465,46,50,4
279.645987,46,50,4
279.648645,46,50,4
279.651803,46,50,4
279.654709,46,50,4
279.657999,46,50,4
279.660525,46,50,4
279.665342,46,50,4
279.666341,46,50,4
279.672157,46,50,4
279.674779,46,50,4
279.677973,46,50,4
279.682441,46,50,4
279.683789,46,50,4
279.689605,46,50,4
279.690483,46,50,4
279.695421,46,50,4
279.700355,46,50,4
279.701237,46,50,4
279.707053,46,50,4
279.707931,46,50,4
279.712869,46,50,4
279.718685,46,50,4
279.718734,46,50,4
279.724501,46,50,4
279.727357,46,50,4
279.730317,46,50,4
279.735443,46,50,4
279.736133,46,50,4
279.741949,46,50,4
279.745781,46,50,4
279.747765,46,50,4
279.753581,46,50,4
279.753822,46,50,4
279.759397,46,50,4
279.760392,46,50,4
279.767354,46,50,4
279.769409,46,50,4
279.775016,46,50,4
279.777683,46,50,4
279.783058,46,50,4
279.790115,46,50,4
279.79293,46,50,4
279.800506,46,50,4
279.80201,46,50,4
279.811309,46,50,4
279.81258,46,50,4
279.819932,46,50,4
279.821086,46,50,4
279.828018,46,50,4
279.829011,46,50,4
279.837953,46,50,4
279.838356,46,50,4
279.845413,46,50,4
279.846397,46,50,4
279.852797,46,50,4
279.852967,46,50,4
279.861,46,50,4
279.861984,46,50,4
279.867135,46,50,4
279.870258,46,50,4
279.874711,46,50,4
279.881356,46,50,4
279.88269,46,50,4
279.888234,46,50,4
279.894531,46,50,4
279.894585,46,50,4
279.900782,46,50,4
279.905155,46,50,4
279.907079,46,50,4
279.912895,46,50,4
279.913662,46,50,4
279.918974,46,50,4
279.921587,46,50,4
279.92479,46,50,4
279.930528,46,50,4
279.930707,46,50,4
279.936726,46,50,4
279.937988,46,50,4
279.942714,46,50,4
279.945372,46,50,4
279.948894,46,50,4
279.953575,46,50,4
279.954755,46,50,4
279.95971,46,50,4
279.960819,46,50,4
279.96704,46,50,4
279.967286,46,50,4
279.973018,46,50,4
279.973931,46,51,5
279.978834,46,51,5
279.98081,46,51,5
279.984653,46,51,5
279.987106,46,51,5
279.990932,46,51,5
279.993357,46,51,5
279.996748,46,51,5
279.999654,46,51,5
280.002564,46,51,5
280.00547,46,51,5
280.008774,46,51,5
280.011286,46,51,5
280.016507,46,51,5
280.017102,46,51,5
280.022918,46,51,5
280.024549,46,51,5
280.028734,46,51,5
280.03259,46,51,5
280.03455,46,51,5
280.040366,47,51,4
280.042973,47,51,4
280.046182,47,51,4
280.050316,47,51,4
280.051998,47,51,4
280.057814,47,51,4
280.061817,47,51,4
280.06363,47,51,4
280.069446,47,51,4
280.069975,47,51,4
280.075262,47,51,4
280.078567,47,51,4
280.081078,47,51,4
280.086894,47,51,4
280.089051,47,51,4
280.09271,47,51,4
280.097295,47,51,4
280.098526,47,51,4
280.103824,47,51,4
280.104342,47,51,4
280.110158,47,51,4
280.112913,47,51,4
280.117124,47,51,4
280.121389,47,51,4
280.125165,47,51,4
280.134215,47,51,4
280.135548,47,51,4
280.142891,47,51,4
280.146297,47,51,4
280.154392,47,51,4
280.1571,47,51,4
280.16255,47,51,4
280.165884,47,51,4
280.171143,47,51,4
280.174083,47,51,4
280.181627,47,51,4
280.182751,47,51,4
280.189871,47,51,4
280.190443,47,51,4
280.1964,47,51,4
280.197625,47,51,4
280.205489,47,51,4
280.206334,47,51,4
280.212398,47,51,4
280.213964,47,51,4
280.220556,47,51,4
280.22679,47,51,4
280.227318,47,51,4
280.234079,47,51,4
280.238872,47,51,4
280.240417,47,51,4
280.247209,47,51,4
280.249675,47,51,4
280.253025,47,51,4
280.25846,47,51,4
280.259453,47,51,4
280.265325,47,51,4
280.266658,47,51,4
280.271302,47,51,4
280.275326,47,51,4
280.277134,47,51,4
280.283019,47,51,4
280.283314,47,51,4
280.28913,47,51,4
280.2902,47,51,4
280.294946,47,51,4
280.29891,47,51,4
280.300997,47,51,4
280.304973,47,51,4
280.307524,47,51,4
280.313131,47,51,4
280.31334,47,51,4
280.31949,47,51,4
280.319893,47,51,4
280.325437,47,51,4
280.326655,47,51,4
280.331342,47,51,4
280.332992,47,51,4
280.337403,47,51,4
280.339784,48,52,4
280.343235,48,52,4
280.3456,48,52,4
280.349531,48,52,4
280.352028,48,52,4
280.35555,48,52,4
280.357844,48,52,4
280.361381,48,52,4
280.36366,48,52,4
280.367328,48,52,4
280.369476,48,52,4
280.374672,48,52,4
280.375292,48,52,4
280.381108,48,52,4
280.382521,48,52,4
280.386924,48,52,4
280.39274,48,52,4
280.393051,48,52,4
280.398556,48,52,4
280.400627,48,52,4
280.404372,48,52,4
280.410188,48,52,4
280.412593,48,52,4
280.416004,48,52,4
280.42072,48,52,4
280.42182,48,52,4
280.427636,48,52,4
280.429692,48,52,4
280.433452,48,52,4
280.439268,48,52,4
280.439913,48,52,4
280.445084,48,52,4
280.448536,48,52,4
280.4509,48,52,4
280.4546,48,52,4
280.456716,48,52,4
280.462532,48,52,4
280.46424,48,52,4
280.468348,48,52,4
280.47263,48,52,4
280.475097,48,52,4
280.485626,48,52,4
280.485805,48,52,4
280.493202,48,52,4
280.497624,48,52,4
280.505168,48,52,4
280.508776,48,52,4
280.513295,48,52,4
280.518097,48,52,4
280.522267,48,52,4
280.526371,48,52,4
280.532489,48,52,4
280.535429,48,52,4
280.541111,48,52,4
280.543354,48,52,4
280.547175,48,52,4
280.550697,48,52,4
280.556815,48,52,4
280.559523,48,52,4
280.565205,48,52,4
280.565587,48,52,4
280.573511,48,52,4
280.57838,48,52,4
280.580273,48,52,4
280.58789,48,52,4
280.590199,48,52,4
280.594187,48,52,4
280.601297,48,52,4
280.601351,48,52,4
280.607113,48,52,4
280.610672,48,52,4
280.613597,48,52,4
280.618946,48,52,4
280.619631,48,52,4
280.625594,48,52,4
280.628004,48,52,4
280.631744,48,52,4
280.635929,48,52,4
280.63756,48,52,4
280.643272,48,52,4
280.643624,48,52,4
280.649891,48,52,4
280.652098,48,52,4
280.655707,48,52,4
280.658162,48,52,4
280.662003,48,52,4
280.666087,48,52,4
280.668082,48,52,4
280.672848,48,52,4
280.673914,48,52,4
280.680034,48,52,4
280.680465,48,52,4
280.68591,48,52,4
280.686762,48,52,4
280.691873,48,52,4
280.693873,48,52,4
280.697947,48,52,4
280.699689,48,52,4
280.703824,48,52,4
280.706173,48,52,4
280.710019,48,52,4
280.712206,48,52,4
280.715866,48,52,4
280.718022,48,52,4
280.721738,48,53,5
280.723838,48,53,5
280.727554,48,53,5
280.729654,48,53,5
280.733663,48,53,5
280.73547,48,53,5
280.740162,49,53,4
280.741286,49,53,4
280.747102,49,53,4
280.751112,49,53,4
280.752918,49,53,4
280.758734,49,53,4
280.758936,49,53,4
280.76455,49,53,4
280.770366,49,53,4
280.771671,49,53,4
280.776182,49,53,4
280.779379,49,53,4
280.781998,49,53,4
280.787814,49,53,4
280.787987,49,53,4
280.79363,49,53,4
280.799086,49,53,4
280.799446,49,53,4
280.805262,49,53,4
280.806805,49,53,4
280.811078,49,53,4
280.812996,49,53,4
280.816894,49,53,4
280.82271,49,53,4
280.823308,49,53,4
280.828526,49,53,4
280.831567,49,53,4
280.834342,49,53,4
280.843687,49,53,4
280.845046,49,53,4
280.851511,49,53,4
280.857624,49,53,4
280.864246,49,53,4
280.868574,49,53,4
280.871954,49,53,4
280.877925,49,53,4
280.880562,49,53,4
280.887069,49,53,4
280.891661,49,53,4
280.895636,49,53,4
280.899381,49,53,4
280.904285,49,53,4
280.905572,49,53,4
280.911178,49,53,4
280.915883,49,53,4
280.919745,49,53,4
280.924143,49,53,4
280.926098,49,53,4
280.934856,49,53,4
280.937621,49,53,4
280.941513,49,53,4
280.949378,49,53,4
280.950199,49,53,4
280.955341,49,53,4
280.961149,49,53,4
280.962583,49,53,4
280.968981,49,53,4
280.9705,49,53,4
280.975596,49,53,4
280.979644,49,53,4
280.981776,49,53,4
280.987592,49,53,4
280.988211,49,53,4
280.993626,49,53,4
280.99686,49,53,4
280.99969,49,53,4
281.003754,49,53,4
281.005506,49,53,4
281.011732,49,53,4
281.012321,49,53,4
281.017649,49,53,4
281.018673,49,53,4
281.023465,49,53,4
281.027431,49,53,4
281.02953,49,53,4
281.034088,49,53,4
281.03568,49,53,4
281.041946,50,53,3
281.041953,50,53,3
281.047762,50,53,3
281.047916,50,53,3
281.053943,50,53,3
281.055158,50,53,3
281.060022,50,53,3
281.061556,50,53,3
281.065838,50,53,3
281.068171,50,53,3
281.072089,50,53,3
281.074351,50,53,3
281.077905,50,53,3
281.080167,50,53,3
281.083721,50,53,3
281.085983,50,53,3
281.089771,50,53,3
281.091799,50,53,3
281.095586,50,53,3
281.097615,50,53,3
281.101463,50,53,3
281.103431,50,53,3
281.107381,50,54,4
281.109247,50,54,4
281.115063,50,54,4
281.116773,50,54,4
281.120879,50,54,4
281.125178,50,54,4
281.126695,50,54,4
281.132511,50,54,4
281.138222,50,54,4
281.138327,50,54,4
281.144143,50,54,4
281.145696,50,54,4
281.149959,50,54,4
281.153839,50,54,4
281.155775,50,54,4
281.161591,50,54,4
281.165457,50,54,4
281.167407,50,54,4
281.173223,50,54,4
281.173629,50,54,4
281.179039,50,54,4
281.179708,50,54,4
281.184855,50,54,4
281.190223,50,54,4
281.190671,50,54,4
281.196487,50,54,4
281.198396,50,54,4
281.202303,50,54,4
281.209348,50,54,4
281.212036,50,54,4
281.217753,50,54,4
281.224801,50,54,4
281.230797,50,54,4
281.235751,50,54,4
281.238272,50,54,4
281.246074,50,54,4
281.246414,50,54,4
281.254873,50,54,4
281.258032,50,54,4
281.263714,50,54,4
281.266205,50,54,4
281.272284,50,54,4
281.272322,50,54,4
281.279448,50,54,4
281.282798,50,54,4
281.287591,50,54,4
281.290971,50,54,4
281.294525,50,54,4
281.303673,50,54,4
281.304611,50,54,4
281.30994,50,54,4
281.317376,50,54,4
281.317921,50,54,4
281.324116,50,54,4
281.328326,50,54,4
281.331707,50,54,4
281.338409,50,54,4
281.338649,50,54,4
281.345535,50,54,4
281.347448,50,54,4
281.351351,50,54,4
281.356289,50,54,4
281.357415,50,54,4
281.363333,50,54,4
281.364897,50,54,4
281.369644,50,54,4
281.372023,50,54,4
281.375723,50,54,4
281.380166,50,54,4
281.381539,50,54,4
281.3871,50,54,4
281.387675,50,54,4
281.393521,50,54,4
281.396249,50,54,4
281.399585,50,54,4
281.402515,50,54,4
281.405821,50,54,4
281.410496,50,54,4
281.411667,50,54,4
281.416691,50,54,4
281.417848,50,54,4
281.423927,50,54,4
281.424283,50,54,4
281.429743,50,54,4
281.430984,50,54,4
281.435762,50,54,4
281.43811,51,54,3
281.441957,51,54,3
281.443926,51,54,3
281.447773,51,54,3
281.44999,51,54,3
281.453635,51,54,3
281.455908,51,54,3
281.459522,51,54,3
281.461724,51,54,3
281.465338,51,54,3
281.46754,51,54,3
281.471361,51,54,3
281.473356,51,54,3
281.477177,51,54,3
281.479172,51,54,3
281.483282,51,54,3
281.484988,51,54,3
281.490408,51,54,3
281.490804,51,54,3
281.49662,51,54,3
281.499481,51,54,3
281.502436,51,54,3
281.508252,51,54,3
281.512105,51,54,3
281.514068,51,54,3
281.519651,51,54,3
281.519884,51,54,3
281.5257,51,55,4
281.527763,51,54,3
281.531516,51,55,4
281.537332,51,55,4
281.539674,51,55,4
281.543148,51,55,4
281.547816,51,55,4
281.548964,51,55,4
281.554012,51,55,4
281.55478,51,55,4
281.560596,51,55,4
281.564334,51,55,4
281.566412,51,55,4
281.572228,51,55,4
281.57274,51,55,4
281.578044,51,55,4
281.58386,51,55,4
281.586729,51,55,4
281.592057,51,55,4
281.599727,51,55,4
281.60468,51,55,4
281.610823,51,55,4
281.612226,51,55,4
281.620339,51,55,4
281.62154,51,55,4
281.630613,51,55,4
281.632249,51,55,4
281.63957,51,55,4
281.640391,51,55,4
281.646587,51,55,4
281.648411,51,55,4
281.655491,51,55,4
281.65691,51,55,4
281.663604,51,55,4
281.665315,51,55,4
281.670846,51,55,4
281.679304,51,55,4
281.679687,51,55,4
281.68607,51,55,4
281.692302,51,55,4
281.694258,51,55,4
281.700524,51,55,4
281.703398,51,55,4
281.708232,51,55,4
281.714115,51,55,4
281.715009,51,55,4
281.72257,51,55,4
281.723188,51,55,4
281.728442,51,55,4
281.732145,51,55,4
281.735103,51,55,4
281.740986,51,55,4
281.741298,51,55,4
281.747144,51,55,4
281.748067,51,55,4
281.75337,51,55,4
281.756179,51,55,4
281.759565,51,55,4
281.763422,51,55,4
281.765381,51,55,4
281.771197,51,55,4
281.772262,51,55,4
281.777246,51,55,4
281.778645,51,55,4
281.78328,51,55,4
281.786833,51,55,4
281.789359,51,55,4
281.793099,51,55,4
281.795626,51,55,4
281.800807,51,55,4
281.801543,51,55,4
281.807389,51,55,4
281.807584,51,55,4
281.813468,51,55,4
281.815145,51,55,4
281.819341,51,55,4
281.821017,51,55,4
281.825303,51,55,4
281.827678,51,55,4
281.831382,51,55,4
281.833873,51,55,4
281.837198,51,55,4
281.839719,52,55,3
281.843014,52,55,3
281.845535,52,55,3
281.84883,52,55,3
281.851351,52,55,3
281.854646,52,55,3
281.857167,52,55,3
281.860625,52,55,3
281.862983,52,55,3
281.866446,52,55,3
281.868799,52,55,3
281.872641,52,55,3
281.874615,52,55,3
281.880431,52,55,3
281.881163,52,55,3
281.886247,52,55,3
281.892063,52,55,3
281.893423,52,55,3
281.897879,52,55,3
281.901262,52,55,3
281.903695,52,55,3
281.909511,52,55,3
281.909532,52,55,3
281.915327,52,55,3
281.921143,52,55,3
281.921402,52,55,3
281.926959,52,56,4
281.929484,52,55,3
281.932775,52,56,4
281.935581,52,56,4
281.938591,52,56,4
281.944407,52,56,4
281.94628,52,56,4
281.950223,52,56,4
281.954625,52,56,4
281.956039,52,56,4
281.961855,52,56,4
281.967671,52,56,4
281.968791,52,56,4
281.973738,52,56,4
281.982022,52,56,4
281.985998,52,56,4
281.993614,52,56,4
281.993837,52,56,4
282.002107,52,56,4
282.004503,52,56,4
282.013607,52,56,4
282.013977,52,56,4
282.022059,52,56,4
282.022842,52,56,4
282.028157,52,56,4
282.031784,52,56,4
282.038855,52,56,4
282.038899,52,56,4
282.047201,52,56,4
282.047473,52,56,4
282.05443,52,56,4
282.061367,52,56,4
282.063369,52,56,4
282.069504,52,56,4
282.074598,52,56,4
282.07839,52,56,4
282.084601,52,56,4
282.086189,52,56,4
282.092845,52,56,4
282.097079,52,56,4
282.099055,52,56,4
282.106182,52,56,4
282.107198,52,56,4
282.11348,52,56,4
282.115417,52,56,4
282.119731,52,56,4
282.124359,52,56,4
282.126409,52,56,4
282.131475,52,56,4
282.132602,52,56,4
282.138418,52,56,4
282.140048,52,56,4
282.144554,52,56,4
282.147005,52,56,4
282.15037,52,56,4
282.155944,52,56,4
282.156378,52,56,4
282.162079,52,56,4
282.162584,52,56,4
282.168709,52,56,4
282.170965,52,56,4
282.174687,52,56,4
282.177176,52,56,4
282.180574,52,56,4
282.18542,52,56,4
282.186972,52,56,4
282.191631,52,56,4
282.19295,52,56,4
282.198999,52,56,4
282.199773,52,56,4
282.205048,52,56,4
282.206055,52,56,4
282.210864,52,56,4
282.212306,52,56,4
282.216842,52,56,4
282.218984,52,56,4
282.222684,52,56,4
282.225178,52,56,4
282.228703,52,56,4
282.230994,52,56,4
282.234914,52,56,4
282.23681,52,56,4
282.24073,53,56,3
282.242626,53,56,3
282.246546,53,56,3
282.248442,53,56,3
282.252362,53,56,3
282.254258,53,56,3
282.258178,53,56,3
282.260074,53,56,3
282.264172,53,56,3
282.26589,53,56,3
282.270585,53,56,3
282.271706,53,56,3
282.277522,53,56,3
282.283016,53,56,3
282.283338,53,56,3
282.289154,53,56,3
282.290653,53,56,3
282.29497,53,56,3
282.298372,53,56,3
282.300786,53,56,3
282.306602,53,56,3
282.310474,53,56,3
282.312418,53,56,3
282.318234,53,56,3
282.319067,53,56,3
282.32405,53,56,3
282.325278,53,56,3
282.329866,53,56,3
282.335682,53,56,3
282.335893,53,56,3
282.341498,53,56,3
282.343773,53,56,3
282.347314,53,56,3
282.35313,53,56,3
282.358885,53,56,3
282.358946,53,56,3
282.364762,53,56,3
282.37203,53,56,3
282.375592,53,56,3
282.383228,53,56,3
282.384057,53,56,3
282.390947,53,56,3
282.394946,53,57,4
282.403049,53,56,3
282.404313,53,57,4
282.411642,53,57,4
282.413907,53,57,4
282.417853,53,57,4
282.422475,53,57,4
282.428469,53,57,4
282.429919,53,57,4
282.436349,53,57,4
282.438164,53,57,4
282.445654,53,57,4
282.45146,53,57,4
282.454824,53,57,4
282.460918,53,57,4
282.464605,53,57,4
282.470011,53,57,4
282.476131,53,57,4
282.476632,53,57,4
282.484927,53,57,4
282.487521,53,57,4
282.490849,53,57,4
282.496888,53,57,4
282.499047,53,57,4
282.505491,53,57,4
282.506483,53,57,4
282.512283,53,57,4
282.51505,53,57,4
282.519146,53,57,4
282.522495,53,57,4
282.525934,53,57,4
282.530739,53,57,4
282.53175,53,57,4
282.537803,53,57,4
282.538229,53,57,4
282.54404,53,57,4
282.547399,53,57,4
282.549942,53,57,4
282.553494,53,57,4
282.555834,53,57,4
282.562045,53,57,4
282.562586,53,57,4
282.568048,53,57,4
282.568706,53,57,4
282.573865,53,57,4
282.577502,53,57,4
282.579843,53,57,4
282.583424,53,57,4
282.586079,53,57,4
282.591623,53,57,4
282.59194,53,57,4
282.598066,53,57,4
282.598106,53,57,4
282.603922,53,57,4
282.604858,53,57,4
282.609738,53,57,4
282.611721,53,57,4
282.615671,53,57,4
282.618509,53,57,4
282.622024,53,57,4
282.624325,53,57,4
282.628118,53,57,4
282.630379,53,57,4
282.634212,53,57,4
282.636195,53,57,4
282.640028,54,57,3
282.642011,54,57,3
282.645844,54,57,3
282.647827,54,57,3
282.65166,54,57,3
282.653643,54,57,3
282.657476,54,57,3
282.659459,54,57,3
282.663292,54,57,3
282.665275,54,57,3
282.669459,54,57,3
282.671091,54,57,3
282.676907,54,57,3
282.679842,54,57,3
282.682723,54,57,3
282.687839,54,57,3
282.688539,54,57,3
282.694355,54,57,3
282.695535,54,57,3
282.700171,54,57,3
282.705987,54,57,3
282.707472,54,57,3
282.711803,54,57,3
282.716096,54,57,3
282.717619,54,57,3
282.722538,54,57,3
282.723435,54,57,3
282.729251,54,57,3
282.732381,54,57,3
282.735067,54,57,3
282.740847,54,57,3
282.740883,54,57,3
282.746699,54,57,3
282.752515,54,57,3
282.75604,54,57,3
282.758331,54,57,3
282.764147,54,57,3
282.769114,54,57,3
282.772417,54,57,3
282.780414,54,57,3
282.781677,54,57,3
282.788111,54,57,3
282.793077,54,57,3
282.800047,54,57,3
282.802556,54,57,3
282.808671,54,57,3
282.812245,54,57,3
282.815113,54,57,3
282.821213,54,57,3
282.824956,54,57,3
282.828718,54,57,3
282.833422,54,57,3
282.837184,54,57,3
282.844595,54,58,4
282.848615,54,58,4
282.853657,54,58,4
282.859473,54,58,4
282.861689,54,58,4
282.869534,54,58,4
282.874252,54,58,4
282.87535,54,58,4
282.884183,54,58,4
282.885652,54,58,4
282.890274,54,58,4
282.895131,54,58,4
282.899014,54,58,4
282.90482,54,58,4
282.905138,54,58,4
282.91229,54,58,4
282.913788,54,58,4
282.919082,54,58,4
282.921294,54,58,4
282.926689,54,58,4
282.929759,54,58,4
282.932692,54,58,4
282.93717,54,58,4
282.938625,54,58,4
282.944952,54,58,4
282.946233,54,58,4
282.951046,54,58,4
282.952049,54,58,4
282.956862,54,58,4
282.962109,54,58,4
282.963099,54,58,4
282.967925,54,58,4
282.969193,54,58,4
282.975009,54,58,4
282.976758,54,58,4
282.980825,54,58,4
282.98285,54,58,4
282.986991,54,58,4
282.991589,54,58,4
282.992954,54,58,4
282.997713,54,58,4
282.99877,54,58,4
283.00486,54,58,4
283.004865,54,58,4
283.010676,54,58,4
283.011658,54,58,4
283.016962,54,58,4
283.019264,54,58,4
283.022966,54,58,4
283.025268,54,58,4
283.028782,54,58,4
283.0312,54,58,4
283.034813,54,58,4
283.037527,54,58,4
283.040761,55,58,3
283.043343,55,58,3
283.046577,55,58,3
283.049159,55,58,3
283.052393,55,58,3
283.054975,55,58,3
283.058326,55,58,3
283.060791,55,58,3
283.064259,55,58,3
283.066607,55,58,3
283.070075,55,58,3
283.072423,55,58,3
283.075892,55,58,3
283.078239,55,58,3
283.084055,55,58,3
283.084257,55,58,3
283.089871,55,58,3
283.092122,55,58,3
283.095687,55,58,3
283.100685,55,58,3
283.101503,55,58,3
283.107319,55,58,3
283.111958,55,58,3
283.113135,55,58,3
283.118951,55,58,3
283.120405,55,58,3
283.124767,55,58,3
283.126747,55,58,3
283.130583,55,58,3
283.136331,55,58,3
283.136399,55,58,3
283.142215,55,58,3
283.145243,55,58,3
283.148031,55,58,3
283.153847,55,58,3
283.159663,55,58,3
283.160704,55,58,3
283.165479,55,58,3
283.171295,55,58,3
283.173778,55,58,3
283.177111,55,58,3
283.184697,55,58,3
283.1866,55,58,3
283.19326,55,58,3
283.198616,55,58,3
283.204533,55,58,3
283.208429,55,58,3
283.21298,55,58,3
283.218013,55,58,3
283.219322,55,58,3
283.227364,55,58,3
283.228906,55,58,3
283.234881,55,58,3
283.237818,55,58,3
283.243316,55,58,3
283.251156,55,58,3
283.253279,55,58,3
283.260068,55,58,3
283.265884,55,58,3
283.266353,55,58,3
283.276298,55,58,3
283.279175,55,58,3
283.282114,55,58,3
283.290667,55,59,4
283.291191,55,59,4
283.297166,55,59,4
283.301004,55,59,4
283.306356,55,59,4
283.310588,55,59,4
283.31242,55,59,4
283.31994,55,59,4
283.320042,55,59,4
283.327077,55,59,4
283.327456,55,59,4
283.335048,55,59,4
283.335892,55,59,4
283.341431,55,59,4
283.343731,55,59,4
283.347581,55,59,4
283.352643,55,59,4
283.353443,55,59,4
283.358459,55,59,4
283.359537,55,59,4
283.365759,55,59,4
283.368873,55,59,4
283.371823,55,59,4
283.374689,55,59,4
283.377684,55,59,4
283.383242,55,59,4
283.383677,55,59,4
283.389666,55,59,4
283.389741,55,59,4
283.395482,55,59,4
283.398931,55,59,4
283.401825,55,59,4
283.404995,55,59,4
283.407701,55,59,4
283.412617,55,59,4
283.413517,55,59,4
283.41939,55,59,4
283.419652,55,59,4
283.4255,55,59,4
283.427623,55,59,4
283.431564,55,59,4
283.434006,55,59,4
283.437815,55,59,4
283.440156,56,59,3
283.443647,56,59,3
283.446018,56,59,3
283.449595,56,59,3
283.452112,56,59,3
283.455411,56,59,3
283.457928,56,59,3
283.461333,56,59,3
283.463744,56,59,3
283.467149,56,59,3
283.46956,56,59,3
283.473229,56,59,3
283.475376,56,59,3
283.479048,56,59,3
283.481192,56,59,3
283.484861,56,59,3
283.487008,56,59,3
283.490678,56,59,3
283.492824,56,59,3
283.496626,56,59,3
283.49864,56,59,3
283.504456,56,59,3
283.504521,56,59,3
283.510272,56,59,3
283.512811,56,59,3
283.516088,56,59,3
283.521904,56,59,3
283.523853,56,59,3
283.52772,56,59,3
283.5325,56,59,3
283.533536,56,59,3
283.538726,56,59,3
283.539352,56,59,3
283.545168,56,59,3
283.547987,56,59,3
283.550984,56,59,3
283.5568,56,59,3
283.55699,56,59,3
283.562616,56,59,3
283.568432,56,59,3
283.57323,56,59,3
283.574248,56,59,3
283.580064,56,59,3
283.58588,56,59,3
283.586612,56,59,3
283.591696,56,59,3
283.597512,56,59,3
283.598842,56,59,3
283.605386,56,59,3
283.611177,56,59,3
283.616428,56,59,3
283.621616,56,59,3
283.625075,56,59,3
283.631288,56,59,3
283.631301,56,59,3
283.640562,56,59,3
283.641058,56,59,3
283.648635,56,59,3
283.649565,56,59,3
283.657375,56,59,3
283.665037,56,59,3
283.665806,56,59,3
283.674242,56,59,3
283.679188,56,59,3
283.680058,56,59,3
283.690224,56,59,3
283.691417,56,59,3
283.69604,56,59,3
283.703752,56,59,3
283.704841,56,59,3
283.711021,56,59,3
283.714192,56,59,3
283.72094,56,59,3
283.723863,56,59,3
283.727439,56,59,3
283.733634,56,59,3
283.73452,56,59,3
283.74121,56,60,4
283.742389,56,60,4
283.74995,56,60,4
283.75129,56,60,4
283.75735,56,60,4
283.757612,56,60,4
283.763808,56,60,4
283.766817,56,60,4
283.769918,56,60,4
283.772633,56,60,4
283.775982,56,60,4
283.781839,56,60,4
283.782799,56,60,4
283.788181,56,60,4
283.788615,56,60,4
283.793997,56,60,4
283.797416,56,60,4
283.799813,56,60,4
283.803597,56,60,4
283.805629,56,60,4
283.811445,56,60,4
283.813515,56,60,4
283.817261,56,60,4
283.820014,56,60,4
283.823077,56,60,4
283.827095,56,60,4
283.828893,56,60,4
283.834709,56,60,4
283.834964,56,60,4
283.840528,57,60,3
283.843865,57,60,3
283.846507,57,60,3
283.849925,57,60,3
283.852485,57,60,3
283.856384,57,60,3
283.858301,57,60,3
283.862493,57,60,3
283.864117,57,60,3
283.868557,57,60,3
283.869933,57,60,3
283.874415,57,60,3
283.875749,57,60,3
283.880231,57,60,3
283.881565,57,60,3
283.886047,57,60,3
283.887381,57,60,3
283.891863,57,60,3
283.893198,57,60,3
283.897679,57,60,3
283.899013,57,60,3
283.903495,57,60,3
283.904829,57,60,3
283.909311,57,60,3
283.910645,57,60,3
283.915127,57,60,3
283.916461,57,60,3
283.920943,57,60,3
283.922277,57,60,3
283.926759,57,60,3
283.929716,57,60,3
283.932575,57,60,3
283.938391,57,60,3
283.940404,57,60,3
283.944207,57,60,3
283.948581,57,60,3
283.950023,57,60,3
283.955298,57,60,3
283.955839,57,60,3
283.961655,57,60,3
283.964428,57,60,3
283.967471,57,60,3
283.973287,57,60,3
283.973419,57,60,3
283.979103,57,60,3
283.984919,57,60,3
283.989427,57,60,3
283.990735,57,60,3
283.996551,57,60,3
284.002367,57,60,3
284.003184,57,60,3
284.008183,57,60,3
284.013999,57,60,3
284.015741,57,60,3
284.019815,57,60,3
284.025631,57,60,3
284.027723,57,60,3
284.032979,57,60,3
284.041156,57,60,3
284.047569,57,60,3
284.047873,57,60,3
284.057003,57,60,3
284.057416,57,60,3
284.065326,57,60,3
284.065995,57,60,3
284.073848,57,60,3
284.080974,57,59,2
284.082003,57,59,2
284.090599,57,59,2
284.095759,57,59,2
284.096431,57,58,1
284.106361,57,58,1
284.108316,57,58,1
284.112263,57,57,0
284.120298,57,57,0
284.121458,57,57,0
284.1276,57,56,1
284.137382,57,56,1
284.140176,53,56,3
284.143841,53,55,2
284.150023,53,55,2
284.150881,53,55,2
284.157933,53,54,1
284.159243,53,54,1
284.167576,53,54,1
284.180405,53,53,0
284.186221,53,53,0
284.189038,53,52,1
284.19233,53,52,1
284.198146,53,51,2
284.204064,53,51,2
284.204871,53,50,3
284.210072,53,50,3
284.215949,53,49,4
284.220207,53,49,4
284.22181,53,49,4
284.227626,53,48,5
284.233442,53,48,5
284.236448,53,47,6
284.239258,46,47,1
284.245074,46,46,0
284.25089,46,46,0
284.251851,46,45,1
284.256706,46,45,1
284.262522,46,45,1
284.268338,46,44,2
284.273044,46,44,2
284.274154,46,43,3
284.27997,46,43,3
284.28497,46,42,4
284.285786,46,42,4
284.291602,46,41,5
284.296704,46,40,6
284.297418,46,40,6
284.303234,46,39,7
284.308588,46,39,7
284.30905,46,39,7
284.314866,46,39,7
284.320265,46,38,8
284.320682,46,38,8
284.326498,46,38,8
284.331897,46,38,8
284.332314,46,38,8
284.33813,37,38,1
284.343529,37,38,1
284.343946,37,38,1
284.349762,37,38,1
284.355161,37,38,1
284.355578,37,38,1
284.361394,37,38,1
284.366793,37,38,1
284.36721,37,38,1
284.373026,37,38,1
284.378425,37,38,1
284.378842,37,38,1
284.384658,37,38,1
284.390057,37,38,1
284.396266,37,38,1
284.401689,37,38,1
284.406414,37,38,1
284.413321,37,38,1
284.416984,37,38,1
284.430769,37,38,1
284.433431,37,38,1
284.441271,28,38,10
284.442401,28,38,10
284.447651,28,38,10
284.454033,28,38,10
284.465665,28,38,10
284.470473,28,38,10
284.482194,28,38,10
284.488905,28,38,10
284.493547,28,38,10
284.499053,28,38,10
284.505643,28,38,10
284.509623,28,38,10
284.517407,28,38,10
284.52607,28,38,10
284.531932,28,38,10
284.53391,28,38,10
284.540258,28,38,10
284.54029,28,38,10
284.549097,28,38,10
284.557488,28,38,10
284.56308,28,38,10
284.565646,28,38,10
284.574573,28,38,10
284.574801,28,38,10
284.583924,28,38,10
284.586155,28,38,10
284.593564,28,38,10
284.59825,28,38,10
284.6029,28,38,10
284.610014,28,38,10
284.612423,28,38,10
284.621526,28,38,10
284.624539,28,38,10
284.6306,28,38,10
284.632865,28,38,10
284.638681,30,38,8
284.639223,30,38,8
284.644497,30,38,8
284.650313,30,38,8
284.65294,30,38,8
284.656129,30,38,8
284.661945,30,38,8
284.662047,30,38,8
284.667761,30,38,8
284.671086,30,38,8
284.676499,30,38,8
284.680159,30,38,8
284.686139,30,38,8
284.695475,30,38,8
284.697971,30,38,8
284.704998,30,38,8
284.706114,30,38,8
284.714102,30,38,8
284.714838,30,38,8
284.723175,30,38,8
284.727982,30,38,8
284.728991,30,38,8
284.734221,30,38,8
284.734807,30,38,8
284.740037,31,39,8
284.745515,31,39,8
284.754622,31,39,8
284.75906,31,39,8
284.763662,31,39,8
284.768133,31,39,8
284.772735,31,39,8
284.777672,31,39,8
284.787675,31,39,8
284.790547,31,39,8
284.79733,31,39,8
284.798689,31,39,8
284.807413,31,39,8
284.809543,31,39,8
284.815592,31,39,8
284.820557,31,39,8
284.821408,31,39,8
284.826796,31,39,8
284.827224,31,39,8
284.832612,31,39,8
284.83304,31,39,8
284.838856,31,39,8
284.844672,31,39,8
284.850488,31,39,8
284.851636,31,39,8
284.856304,31,39,8
284.860709,31,39,8
284.863865,31,39,8
284.870247,31,39,8
284.872007,31,39,8
284.879568,31,39,8
284.88025,31,39,8
284.88678,31,39,8
284.889905,31,39,8
284.895155,31,39,8
284.900971,31,39,8
284.902119,31,39,8
284.906787,31,39,8
284.908167,31,39,8
284.913983,31,39,8
284.915623,31,39,8
284.919799,31,39,8
284.92363,31,39,8
284.925615,31,39,8
284.931431,31,39,8
284.932703,31,39,8
284.937247,31,39,8
284.940012,31,39,8
284.943063,31,39,8
284.948879,31,39,8
284.95644,31,39,8
284.957081,31,39,8
284.964582,31,39,8
284.965786,31,39,8
284.972143,31,39,8
284.973695,31,39,8
284.979355,31,39,8
284.98682,31,39,8
284.98773,31,39,8
284.993102,31,39,8
284.993546,31,39,8
284.998918,31,39,8
284.999362,31,39,8
285.005178,31,39,8
285.010994,31,39,8
285.01681,31,39,8
285.01751,31,39,8
285.025278,31,39,8
285.025419,31,39,8
285.032587,31,39,8
285.035656,31,39,8
285.046009,32,39,7
285.049656,32,39,7
285.054965,32,39,7
285.058361,32,39,7
285.066271,32,39,7
285.067411,32,39,7
285.073576,32,39,7
285.079396,32,39,7
285.079974,32,39,7
285.085677,32,39,7
285.08579,32,40,8
285.091493,32,39,7
285.091722,32,40,8
285.098119,32,40,8
285.104284,32,40,8
285.110085,32,40,8
285.1101,32,40,8
285.116382,32,40,8
285.117995,32,40,8
285.124873,32,40,8
285.128231,32,40,8
285.132434,32,40,8
285.138584,32,40,8
285.140111,32,40,8
285.14754,32,40,8
285.14837,32,40,8
285.155931,32,40,8
285.159986,32,40,8
285.161747,32,40,8
285.166151,32,40,8
285.167563,32,40,8
285.172549,32,40,8
285.173495,32,40,8
285.178365,32,40,8
285.179311,32,40,8
285.184297,32,40,8
285.185127,32,40,8
285.190695,32,40,8
285.1942,32,40,8
285.19686,32,40,8
285.201877,32,40,8
285.202676,32,40,8
285.208957,32,40,8
285.217448,32,40,8
285.220139,32,40,8
285.225009,32,40,8
285.228747,32,40,8
285.232686,32,40,8
285.237587,32,40,8
285.240945,33,40,7
285.248506,33,40,7
285.250615,33,40,7
285.254322,33,40,7
285.257478,33,40,7
285.260138,33,40,7
285.263643,33,40,7
285.265954,33,40,7
285.27177,33,40,7
285.277586,33,40,7
285.28144,33,40,7
285.283402,33,40,7
285.289218,33,40,7
285.289931,33,40,7
285.295034,33,40,7
285.300284,33,40,7
285.311334,33,40,7
285.312714,33,40,7
285.321322,33,40,7
285.32157,33,40,7
285.330162,33,40,7
285.334133,33,40,7
285.340763,33,40,7
285.34319,33,40,7
285.347742,33,40,7
285.350053,33,40,7
285.353558,33,40,7
285.356218,33,40,7
285.359839,33,40,7
285.366702,33,40,7
285.373449,33,40,7
285.374015,33,40,7
285.379265,33,40,7
285.382506,33,40,7
285.386244,33,40,7
285.392859,33,40,7
285.396248,33,40,7
285.403111,33,40,7
285.403909,33,41,8
285.411253,33,41,8
285.414145,33,41,8
285.420442,33,41,8
285.426708,33,41,8
285.428236,33,41,8
285.433338,33,41,8
285.434052,33,41,8
285.439868,33,41,8
285.440317,33,41,8
285.446133,33,41,8
285.446149,33,41,8
285.452081,33,41,8
285.452415,33,41,8
285.45813,33,41,8
285.459278,33,41,8
285.464062,33,41,8
285.466024,33,41,8
285.470227,33,41,8
285.47184,33,41,8
285.476276,33,41,8
285.478819,33,41,8
285.488823,33,41,8
285.495003,33,41,8
285.495686,33,41,8
285.503828,33,41,8
285.50396,33,41,8
285.512917,33,41,8
285.513017,33,41,8
285.520811,33,41,8
285.526061,33,41,8
285.526627,33,41,8
285.532443,33,41,8
285.533389,33,41,8
285.538724,34,41,7
285.539787,34,41,7
285.54454,34,41,7
285.550356,34,41,7
285.556172,34,41,7
285.557583,34,41,7
285.561988,34,41,7
285.566656,34,41,7
285.567804,34,41,7
285.57362,34,41,7
285.577823,34,41,7
285.587579,34,41,7
285.589804,34,41,7
285.596535,34,41,7
285.599691,34,41,7
285.605492,34,41,7
285.613184,34,41,7
285.618636,34,41,7
285.620164,34,41,7
285.625964,34,41,7
285.627375,34,41,7
285.632362,34,41,7
285.633191,34,41,7
285.639124,34,41,7
285.646336,34,41,7
285.650159,34,41,7
285.653664,34,41,7
285.659232,34,41,7
285.659712,34,41,7
285.667739,34,41,7
285.670398,34,41,7
285.677509,34,41,7
285.682379,34,41,7
285.684838,34,41,7
285.692267,34,41,7
285.693329,34,41,7
285.702751,34,41,7
285.70576,34,41,7
285.711242,34,41,7
285.712739,34,41,7
285.717291,34,41,7
285.719951,34,42,8
285.723223,34,42,8
285.725767,34,42,8
285.729504,34,42,8
285.731699,34,42,8
285.735553,34,42,8
285.738911,34,42,8
285.741718,34,42,8
285.746239,34,42,8
285.74765,34,42,8
285.752288,34,42,8
285.753815,34,42,8
285.75998,34,42,8
285.760314,34,42,8
285.765913,34,42,8
285.770085,34,42,8
285.777413,34,42,8
285.780104,34,42,8
285.785904,34,42,8
285.789526,34,42,8
285.795326,34,42,8
285.79825,34,42,8
285.803817,34,42,8
285.809866,34,42,8
285.812906,34,42,8
285.815798,34,42,8
285.820003,34,42,8
285.82208,34,42,8
285.826752,34,42,8
285.828128,34,42,8
285.833944,34,42,8
285.83976,35,42,7
285.844545,35,42,7
285.845576,35,42,7
285.851392,35,42,7
285.854199,35,42,7
285.857208,35,42,7
285.863024,35,42,7
285.865599,35,42,7
285.872679,35,42,7
285.878163,35,42,7
285.882101,35,42,7
285.888165,35,42,7
285.890825,35,42,7
285.90236,35,42,7
285.905481,35,42,7
285.909451,35,42,7
285.912578,35,42,7
285.916547,35,42,7
285.919327,35,42,7
285.922479,35,42,7
285.928528,35,42,7
285.936554,35,42,7
285.93712,35,42,7
285.943999,35,42,7
285.946775,35,42,7
285.950396,35,42,7
285.958174,35,42,7
285.958887,35,42,7
285.969007,35,42,7
285.970738,35,42,7
285.976452,35,42,7
285.98074,35,42,7
285.984943,35,42,7
285.994598,35,42,7
285.994935,35,42,7
286.002027,35,42,7
286.003438,35,42,7
286.009122,35,42,7
286.009952,35,42,7
286.015055,35,42,7
286.01635,35,42,7
286.021103,35,42,7
286.022747,35,42,7
286.029129,35,42,7
286.029379,35,42,7
286.035426,35,42,7
286.036574,35,42,7
286.041242,35,42,7
286.042971,35,42,7
286.047174,35,43,8
286.051463,35,43,8
286.053456,35,43,8
286.059621,35,43,8
286.061583,35,43,8
286.065902,35,43,8
286.069027,35,43,8
286.074859,35,43,8
286.077518,35,43,8
286.085211,35,43,8
286.087173,35,43,8
286.093237,35,43,8
286.096013,35,43,8
286.102527,35,43,8
286.108824,35,43,8
286.108925,35,43,8
286.115322,35,43,8
286.115803,35,43,8
286.121954,35,43,8
286.122782,35,43,8
286.128001,35,43,8
286.133817,35,43,8
286.139633,36,43,7
286.140928,36,43,7
286.145449,36,43,7
286.151048,36,43,7
286.151265,36,43,7
286.157081,36,43,7
286.162897,36,43,7
286.162913,36,43,7
286.168713,36,43,7
286.175592,36,43,7
286.177786,36,43,7
286.185812,36,43,7
286.186177,36,43,7
286.200251,36,43,7
286.201399,36,43,7
286.207929,36,43,7
286.208378,36,43,7
286.215358,36,43,7
286.215838,36,43,7
286.221654,36,43,7
286.22747,36,43,7
286.233503,36,43,7
286.235264,36,43,7
286.243523,36,43,7
286.243623,36,43,7
286.250153,36,43,7
286.255488,36,43,7
286.258528,36,43,7
286.268167,36,43,7
286.269811,36,43,7
286.27679,36,43,7
286.278752,36,43,7
286.285514,36,43,7
286.292827,36,43,7
286.294936,36,43,7
286.300504,36,43,7
286.305172,36,43,7
286.308414,36,43,7
286.311802,36,43,7
286.31423,36,43,7
286.318084,36,43,7
286.320046,36,43,7
286.324481,36,43,7
286.327839,36,43,7
286.331228,36,43,7
286.336098,36,43,7
286.337276,36,43,7
286.342728,36,43,7
286.343558,36,43,7
286.34949,36,43,7
286.351103,36,43,7
286.355539,36,43,7
286.361704,36,43,7
286.362386,36,44,8
286.367752,36,44,8
286.369365,36,44,8
286.373801,36,44,8
286.378089,36,44,8
286.379966,36,44,8
286.387511,36,44,8
286.389853,36,44,8
286.397181,36,44,8
286.397747,36,44,8
286.404378,36,44,8
286.410659,36,44,8
286.414168,36,44,8
286.417056,36,44,8
286.421143,36,44,8
286.423803,36,44,8
286.42789,36,44,8
286.429852,36,44,8
286.436133,36,44,8
286.441949,37,44,7
286.446734,37,44,7
286.447765,37,44,7
286.453581,37,44,7
286.456737,37,44,7
286.459397,37,44,7
286.465213,37,44,7
286.468718,37,44,7
286.471029,37,44,7
286.476845,37,44,7
286.481979,37,44,7
286.482661,37,44,7
286.489756,37,44,7
286.49268,37,44,7
286.506743,37,44,7
286.507569,37,44,7
286.513718,37,44,7
286.515246,37,44,7
286.520465,37,44,7
286.523272,37,44,7
286.529088,37,44,7
286.534904,37,44,7
286.539309,37,44,7
286.543512,37,44,7
286.549312,37,44,7
286.551422,37,44,7
286.557587,37,44,7
286.561293,37,44,7
286.566892,37,44,7
286.574554,37,44,7
286.578757,37,44,7
286.585255,37,44,7
286.586434,37,44,7
286.594464,37,44,7
286.600144,37,44,7
286.60458,37,44,7
286.607821,37,44,7
286.615165,37,44,7
286.615847,37,44,7
286.621663,37,44,7
286.622377,37,44,7
286.627479,37,44,7
286.629123,37,44,7
286.635405,37,44,7
286.636087,37,44,7
286.642384,37,44,7
286.643997,37,44,7
286.648549,37,44,7
286.650162,37,44,7
286.654946,37,44,7
286.659467,37,44,7
286.661228,37,44,7
286.667044,37,44,7
286.671332,37,44,7
286.673092,37,44,7
286.679009,37,44,7
286.679025,37,44,7
286.685073,37,44,7
286.687039,37,44,7
286.690889,37,44,7
286.697155,37,44,7
286.697287,37,45,8
286.703103,37,45,8
286.70774,37,45,8
286.709966,37,45,8
286.714952,37,45,8
286.721699,37,45,8
286.727763,37,45,8
286.72798,37,45,8
286.734959,37,45,8
286.73544,37,45,8
286.741124,38,45,7
286.742419,38,45,7
286.747522,38,45,7
286.753803,38,45,7
286.759619,38,45,7
286.761612,38,45,7
286.765435,38,45,7
286.771251,38,45,7
286.772313,38,45,7
286.777067,38,45,7
286.782883,38,45,7
286.784294,38,45,7
286.788699,38,45,7
286.794515,38,45,7
286.797438,38,45,7
286.800331,38,45,7
286.806147,38,45,7
286.808375,38,45,7
286.820338,38,45,7
286.822796,38,45,7
286.828015,38,45,7
286.831636,38,45,7
286.834994,38,45,7
286.839197,38,45,7
286.845013,38,45,7
286.851062,38,45,7
286.854187,38,45,7
286.85967,38,45,7
286.864888,38,45,7
286.868161,38,45,7
286.874326,38,45,7
286.876869,38,45,7
286.883748,38,45,7
286.890014,38,45,7
286.89631,38,45,7
286.90095,38,45,7
286.904453,38,45,7
286.91213,38,45,7
286.915371,38,45,7
286.922715,38,45,7
286.924212,38,45,7
286.931772,38,45,7
286.933882,38,45,7
286.937588,38,45,7
286.940512,38,45,7
286.943637,38,45,7
286.94784,38,45,7
286.952245,38,45,7
286.954238,38,45,7
286.960736,38,45,7
286.962031,38,45,7
286.966901,38,45,7
286.968778,38,45,7
286.975524,38,45,7
286.976323,38,45,7
286.982271,38,45,7
286.988319,38,45,7
286.988886,38,45,7
286.994252,38,45,7
286.997028,38,45,7
287.000068,38,45,7
287.004705,38,45,7
287.006,38,45,7
287.012283,38,45,7
287.01529,38,45,7
287.018099,38,45,7
287.023915,38,45,7
287.026457,38,45,7
287.029965,38,45,7
287.033087,38,45,7
287.036127,38,45,7
287.040415,39,45,6
287.046813,39,45,6
287.050202,39,45,6
287.054606,39,45,6
287.058693,39,45,6
287.061353,39,45,6
287.066021,39,45,6
287.068099,39,45,6
287.074846,39,45,6
287.080895,39,45,6
287.084981,39,45,6
287.086711,39,45,6
287.092527,39,46,7
287.095683,39,46,7
287.098343,39,46,7
287.104159,39,46,7
287.108129,39,46,7
287.109975,39,46,7
287.115791,39,46,7
287.120575,39,46,7
287.121607,39,46,7
287.127423,39,46,7
287.131626,39,46,7
287.133239,39,46,7
287.142777,39,46,7
287.14698,39,46,7
287.151268,39,46,7
287.155239,39,46,7
287.158596,39,46,7
287.163499,39,46,7
287.169662,39,46,7
287.175711,39,46,7
287.177557,39,46,7
287.184202,39,46,7
287.188258,39,46,7
287.192926,39,46,7
287.199324,39,46,7
287.200704,39,46,7
287.20863,39,46,7
287.213151,39,46,7
287.221425,39,46,7
287.224201,39,46,7
287.230847,39,46,7
287.238989,39,46,7
287.239555,39,46,7
287.247814,39,46,7
287.249574,39,46,7
287.256074,39,46,7
287.260857,39,46,7
287.262238,39,46,7
287.267839,39,46,7
287.268286,39,46,7
287.274932,39,46,7
287.276778,39,46,7
287.281446,39,46,7
287.285502,39,46,7
287.289821,39,46,7
287.291899,39,46,7
287.297267,39,46,7
287.301205,39,46,7
287.304128,39,46,7
287.311107,39,46,7
287.314,39,46,7
287.31704,39,46,7
287.323088,39,46,7
287.323422,39,46,7
287.329021,39,46,7
287.331564,39,46,7
287.335418,39,46,7
287.341351,39,46,7
287.342149,39,46,7
287.347168,39,46,7
287.353432,39,46,7
287.353448,39,46,7
287.359264,39,46,7
287.360414,39,46,7
287.365196,39,46,7
287.367507,39,46,7
287.371131,39,46,7
287.374021,39,46,7
287.381481,39,46,7
287.382396,39,46,7
287.389842,39,46,7
287.389856,39,46,7
287.396703,39,46,7
287.397533,39,46,7
287.403683,39,46,7
287.409615,39,46,7
287.415664,39,46,7
287.417075,39,46,7
287.42148,39,46,7
287.427296,39,46,7
287.427893,39,46,7
287.433112,39,46,7
287.438928,40,47,7
287.440804,40,47,7
287.444744,40,47,7
287.45056,40,47,7
287.453134,40,47,7
287.456376,40,47,7
287.462192,40,47,7
287.463836,40,47,7
287.468008,40,47,7
287.474056,40,47,7
287.478957,40,47,7
287.482431,40,47,7
287.488147,40,47,7
287.490108,40,47,7
287.495707,40,47,7
287.501989,40,47,7
287.508154,40,47,7
287.50965,40,47,7
287.518041,40,47,7
287.520468,40,47,7
287.525485,40,47,7
287.532232,40,47,7
287.533379,40,47,7
287.542003,40,47,7
287.545709,40,47,7
287.555031,40,47,7
287.556411,40,47,7
287.565616,40,47,7
287.571532,40,47,7
287.573293,40,47,7
287.580722,40,47,7
287.584459,40,47,7
287.588283,40,47,7
287.594564,40,47,7
287.596091,40,47,7
287.600729,40,47,7
287.602954,40,47,7
287.610515,40,47,7
287.610616,40,47,7
287.617147,40,47,7
287.61806,40,47,7
287.624807,40,47,7
287.626337,40,47,7
287.633663,40,47,7
287.634578,40,47,7
287.640642,40,47,7
287.647606,40,47,7
287.648087,40,47,7
287.654135,40,47,7
287.658191,40,47,7
287.6603,40,47,7
287.665868,40,47,7
287.666582,40,47,7
287.672979,40,47,7
287.677035,40,47,7
287.678795,40,47,7
287.684727,40,47,7
287.688667,40,47,7
287.690892,40,47,7
287.69553,40,47,7
287.697057,40,47,7
287.702873,40,47,7
287.70309,40,47,7
287.708922,40,47,7
287.709722,40,47,7
287.715087,40,47,7
287.718913,40,47,7
287.721601,40,47,7
287.726238,40,47,7
287.729627,40,47,7
287.733217,40,47,7
287.737071,40,47,7
287.740662,41,47,6
287.74671,41,47,6
287.752875,41,47,6
287.757544,41,47,6
287.759157,41,47,6
287.764973,41,47,6
287.768478,41,47,6
287.770789,41,47,6
287.776605,41,47,6
287.781622,41,47,6
287.782421,41,47,6
287.788237,41,47,6
287.793487,41,47,6
287.794053,41,47,6
287.799869,41,47,6
287.804537,41,48,7
287.805685,41,48,7
287.811501,41,48,7
287.817317,41,48,7
287.819426,41,48,7
287.823133,41,48,7
287.828848,41,48,7
287.829647,41,48,7
287.836525,41,48,7
287.842806,41,48,7
287.849436,41,48,7
287.850119,41,48,7
287.858626,41,48,7
287.861053,41,48,7
287.867117,41,48,7
287.87398,41,48,7
287.874197,41,48,7
287.883518,41,48,7
287.886062,41,48,7
287.897112,41,48,7
287.897244,41,48,7
287.907829,41,48,7
287.912001,41,48,7
287.916553,41,48,7
287.921423,41,48,7
287.928301,41,48,7
287.9291,41,48,7
287.935381,41,48,7
287.939817,41,48,7
287.942012,41,48,7
287.947145,41,48,7
287.951201,41,48,7
287.954475,41,48,7
287.959692,41,48,7
287.961104,41,48,7
287.966555,41,48,7
287.971456,41,48,7
287.976093,41,48,7
287.978205,41,48,7
287.985182,41,48,7
287.989819,41,48,7
287.993208,41,48,7
287.999489,41,48,7
288.000404,41,48,7
288.006585,41,48,7
288.009128,41,48,7
288.012866,41,48,7
288.019147,41,48,7
288.020877,41,48,7
288.025429,41,48,7
288.031245,41,48,7
288.032392,41,48,7
288.037526,41,48,7
288.03972,41,48,7
288.043575,41,48,7
288.04705,41,48,7
288.049391,41,48,7
288.053679,41,48,7
288.055207,41,48,7
288.061371,41,48,7
288.064031,41,48,7
288.067187,41,48,7
288.070781,41,48,7
288.07312,41,48,7
288.077757,41,48,7
288.079401,41,48,7
288.085217,41,48,7
288.085783,41,48,7
288.092064,41,48,7
288.09916,41,48,7
288.10534,41,48,7
288.105441,41,48,7
288.111723,41,48,7
288.116391,41,48,7
288.117539,41,48,7
288.123355,41,48,7
288.129171,41,48,7
288.130117,41,48,7
288.134987,41,48,7
288.140803,42,48,6
288.142098,42,48,6
288.146619,42,48,6
288.152435,42,48,6
288.152915,42,48,6
288.158251,42,48,6
288.164067,42,48,6
288.168153,42,48,6
288.169883,42,48,6
288.175699,42,48,6
288.177808,42,48,6
288.181515,42,48,6
288.185834,42,48,6
288.191999,42,48,6
288.197916,42,48,6
288.198629,42,48,6
288.2084,42,48,6
288.208966,42,48,6
288.216426,42,48,6
288.222692,42,49,7
288.223405,42,49,7
288.233874,42,49,7
288.234673,42,49,7
288.245491,42,49,7
288.247484,42,49,7
288.258069,42,49,7
288.260728,42,49,7
288.267839,42,49,7
288.270383,42,49,7
288.278409,42,49,7
288.280053,42,49,7
288.284574,42,49,7
288.291204,42,49,7
288.29215,42,49,7
288.29913,42,49,7
288.300975,42,49,7
288.306341,42,49,7
288.309001,42,49,7
288.313321,42,49,7
288.31598,42,49,7
288.323907,42,49,7
288.326449,42,49,7
288.330885,42,49,7
288.338213,42,49,7
288.34006,42,49,7
288.347053,42,49,7
288.350644,42,49,7
288.353335,42,49,7
288.360198,42,49,7
288.360415,42,49,7
288.366595,42,49,7
288.372628,42,49,7
288.373458,42,49,7
288.379274,42,49,7
288.384726,42,49,7
288.385439,42,49,7
288.391705,42,49,7
288.391837,42,49,7
288.397885,42,49,7
288.398917,42,49,7
288.403701,42,49,7
288.405896,42,49,7
288.409517,42,49,7
288.415682,42,49,7
288.416482,42,49,7
288.421498,42,49,7
288.42346,42,49,7
288.427663,42,49,7
288.430788,42,49,7
288.433479,42,49,7
288.439411,43,49,6
288.439629,43,49,6
288.445344,43,49,6
288.44591,43,49,6
288.452773,43,49,6
288.45917,43,49,6
288.46128,43,49,6
288.466033,43,49,6
288.471849,43,49,6
288.472563,43,49,6
288.477665,43,49,6
288.483481,43,49,6
288.486288,43,49,6
288.489297,43,49,6
288.495113,43,49,6
288.498618,43,49,6
288.500929,43,49,6
288.506745,43,49,6
288.509436,43,49,6
288.512561,43,49,6
288.518377,43,49,6
288.524193,43,49,6
288.525023,43,49,6
288.530009,43,49,6
288.535027,43,49,6
288.535825,43,49,6
288.541641,43,49,6
288.543053,43,49,6
288.548985,43,49,6
288.553855,43,49,6
288.555731,43,49,6
288.565138,43,49,6
288.566433,43,49,6
288.573528,43,49,6
288.578864,43,49,6
288.580857,43,49,6
288.591194,43,49,6
288.591674,43,49,6
288.602011,43,49,6
288.605633,43,49,6
288.616683,43,49,6
288.617598,43,49,6
288.627152,43,50,7
288.627602,43,50,7
288.635628,43,50,7
288.639133,43,50,7
288.64156,43,50,7
288.648307,43,50,7
288.651579,43,50,7
288.659008,43,50,7
288.659256,43,50,7
288.666104,43,50,7
288.667282,43,50,7
288.673432,43,50,7
288.674494,43,50,7
288.68425,43,50,7
288.685312,43,50,7
288.69241,43,50,7
288.698208,43,50,7
288.699038,43,50,7
288.709158,43,50,7
288.709258,43,50,7
288.715323,43,50,7
288.719727,43,50,7
288.722767,43,50,7
288.729165,43,50,7
288.731708,43,50,7
288.735562,43,50,7
288.741611,43,50,7
288.744154,43,50,7
288.747892,43,50,7
288.751831,43,50,7
288.753708,43,50,7
288.759757,43,50,7
288.759858,43,50,7
288.765573,43,50,7
288.767069,43,50,7
288.771738,43,50,7
288.777887,43,50,7
288.777903,43,50,7
288.783951,43,50,7
288.784985,43,50,7
288.789767,43,50,7
288.791613,43,50,7
288.795583,43,50,7
288.801516,43,50,7
288.801733,43,50,7
288.807448,43,50,7
288.807898,43,50,7
288.813264,43,50,7
288.815342,43,50,7
288.82174,43,50,7
288.825361,43,50,7
288.828137,43,50,7
288.834186,43,50,7
288.836761,43,50,7
288.840467,44,50,6
288.846283,44,50,6
288.850835,44,50,6
288.852099,44,50,6
288.857915,44,50,6
288.863731,44,50,6
288.863979,44,50,6
288.869547,44,50,6
288.874565,44,50,6
288.875363,44,50,6
288.881179,44,50,6
288.886995,44,50,6
288.890151,44,50,6
288.892811,44,50,6
288.898627,44,50,6
288.900388,44,50,6
288.904443,44,50,6
288.908181,44,50,6
288.910259,44,50,6
288.914346,44,50,6
288.917936,44,50,6
288.921558,44,50,6
288.929336,44,50,6
288.931678,44,50,6
288.939704,44,50,6
288.943411,44,50,6
288.947032,44,50,6
288.956555,44,50,6
288.958664,44,50,6
288.96714,44,50,6
288.971924,44,50,6
288.982727,44,50,6
288.983324,44,50,6
288.992963,44,50,6
288.994723,44,50,6
289.000756,44,50,6
289.006921,44,50,6
289.007056,44,50,6
289.014133,44,50,6
289.019848,44,50,6
289.024253,44,50,6
289.026827,44,51,7
289.032279,44,51,7
289.036251,44,51,7
289.039607,44,51,7
289.043578,44,51,7
289.051239,44,51,7
289.054628,44,51,7
289.061956,44,51,7
289.0645,44,51,7
289.068237,44,51,7
289.075899,44,51,7
289.079171,44,51,7
289.085336,44,51,7
289.087298,44,51,7
289.093014,44,51,7
289.099062,44,51,7
289.099631,44,51,7
289.105925,44,51,7
289.112423,44,51,7
289.112555,44,51,7
289.119186,44,51,7
289.119403,44,51,7
289.125234,44,51,7
289.128826,44,51,7
289.131515,44,51,7
289.136153,44,51,7
289.137448,44,51,7
289.143264,44,51,7
289.147203,44,51,7
289.149196,44,51,7
289.154531,44,51,7
289.155477,44,51,7
289.160813,44,51,7
289.161293,44,51,7
289.167109,44,51,7
289.171747,44,51,7
289.172925,44,51,7
289.177912,44,51,7
289.179323,44,51,7
289.185139,44,51,7
289.185589,44,51,7
289.190955,44,51,7
289.191637,44,51,7
289.197702,44,51,7
289.1985,44,51,7
289.205131,44,51,7
289.20945,44,51,7
289.211761,44,51,7
289.217809,44,51,7
289.223176,44,51,7
289.223625,44,51,7
289.229441,44,51,7
289.235257,44,51,7
289.236669,44,51,7
289.241073,45,51,6
289.246889,45,51,6
289.247021,45,51,6
289.252705,45,51,6
289.258521,45,51,6
289.263075,45,51,6
289.264337,45,51,6
289.270153,45,51,6
289.274007,45,51,6
289.275969,45,51,6
289.281336,45,51,6
289.281785,45,51,6
289.287601,45,51,6
289.287733,45,51,6
289.293417,45,51,6
289.295061,45,51,6
289.302025,45,51,6
289.305298,45,51,6
289.314138,45,51,6
289.315751,45,51,6
289.321466,45,51,6
289.329244,45,51,6
289.332982,45,51,6
289.339596,45,51,6
289.345663,45,51,6
289.35565,45,51,6
289.357761,45,51,6
289.366583,45,51,6
289.369623,45,51,6
289.373911,45,51,6
289.380308,45,51,6
289.382534,45,51,6
289.387637,45,51,6
289.395329,45,51,6
289.397873,45,51,6
289.403239,45,51,6
289.406713,45,51,6
289.412545,45,51,6
289.414041,45,51,6
289.420222,45,51,6
289.425557,45,51,6
289.431505,45,51,6
289.438238,45,51,6
289.43988,45,51,6
289.446277,45,51,6
289.450336,45,51,6
289.457444,45,52,7
289.462198,45,52,7
289.46326,45,52,7
289.471403,45,52,7
289.475109,45,52,7
289.477684,45,52,7
289.484314,45,52,7
289.487904,45,52,7
289.491293,45,52,7
289.495814,45,52,7
289.498156,45,52,7
289.504088,45,52,7
289.50512,45,52,7
289.51037,45,52,7
289.512797,45,52,7
289.516418,45,52,7
289.522234,45,52,7
289.52408,45,52,7
289.528516,45,52,7
289.532455,45,52,7
289.534332,45,52,7
289.538853,45,52,7
289.540613,45,52,7
289.546429,45,52,7
289.550019,45,52,7
289.552245,45,52,7
289.555835,45,52,7
289.558061,45,52,7
289.563877,45,52,7
289.563978,45,52,7
289.569693,45,52,7
289.570259,45,52,7
289.575509,45,52,7
289.576889,45,52,7
289.581325,45,52,7
289.583868,45,52,7
289.590165,45,52,7
289.590731,45,52,7
289.596664,45,52,7
289.602945,45,52,7
289.603542,45,52,7
289.608761,45,52,7
289.614577,45,52,7
289.6175,45,52,7
289.620393,45,52,7
289.626209,45,52,7
289.627504,45,52,7
289.632025,45,52,7
289.637841,45,52,7
289.643657,46,52,6
289.644254,46,52,6
289.649473,46,52,6
289.655289,46,52,6
289.655304,46,52,6
289.661105,46,52,6
289.662982,46,52,6
289.666921,46,52,6
289.669495,46,52,6
289.672737,46,52,6
289.677173,46,52,6
289.678553,46,52,6
289.684369,46,52,6
289.68706,46,52,6
289.696117,46,52,6
289.696249,46,52,6
289.703345,46,52,6
289.710076,46,52,6
289.714511,46,52,6
289.720079,46,52,6
289.727655,46,52,6
289.736829,46,52,6
289.740683,46,52,6
289.74788,46,52,6
289.752432,46,52,6
289.755557,46,52,6
289.762071,46,52,6
289.766041,46,52,6
289.769748,46,52,6
289.779302,46,52,6
289.779635,46,52,6
289.787909,46,52,6
289.788824,46,52,6
289.79592,46,52,6
289.797099,46,52,6
289.805125,46,52,6
289.807087,46,52,6
289.816873,46,52,6
289.820231,46,52,6
289.82583,46,52,6
289.83246,46,52,6
289.833259,46,52,6
289.843743,46,52,6
289.845007,46,52,6
289.849559,46,52,6
289.85712,46,52,6
289.858616,46,52,6
289.863517,46,52,6
289.870729,46,52,6
289.871877,46,52,6
289.878057,46,52,6
289.880484,46,52,6
289.885153,46,52,6
289.889674,46,52,6
289.891318,46,53,7
289.8977,46,53,7
289.897715,46,53,7
289.903997,46,53,7
289.909448,46,53,7
289.909813,46,53,7
289.915629,46,53,7
289.918405,46,53,7
289.921677,46,53,7
289.925035,46,53,7
289.927726,46,53,7
289.934007,46,53,7
289.936318,46,53,7
289.939823,46,53,7
289.942134,46,53,7
289.945755,46,53,7
289.949695,46,53,7
289.951571,46,53,7
289.956092,46,53,7
289.957387,46,53,7
289.963203,46,53,7
289.963304,46,53,7
289.969019,46,53,7
289.970632,46,53,7
289.974835,46,53,7
289.977728,46,53,7
289.980651,46,53,7
289.983893,46,53,7
289.990291,46,53,7
289.992167,46,53,7
289.996572,46,53,7
290.002388,46,53,7
290.005893,46,53,7
290.008204,46,53,7
290.01402,46,53,7
290.016711,46,53,7
290.019836,46,53,7
290.025652,46,53,7
290.031468,46,53,7
290.03381,46,53,7
290.037284,46,53,7
290.0431,47,53,6
290.044627,47,53,6
290.048916,47,53,6
290.052421,47,53,6
290.054732,47,53,6
290.059051,47,53,6
290.060548,47,53,6
290.066364,47,53,6
290.066728,47,53,6
290.07218,47,53,6
290.076615,47,53,6
290.077996,47,53,6
290.084742,47,53,6
290.086619,47,53,6
290.093831,47,53,6
290.098468,47,53,6
290.105114,47,53,6
290.109286,47,53,6
290.117676,47,53,6
290.126385,47,53,6
290.131053,47,53,6
290.137203,47,53,6
290.143267,47,53,6
290.144996,47,53,6
290.151626,47,53,6
290.157574,47,53,6
290.159303,47,53,6
290.169191,47,53,6
290.170951,47,53,6
290.179194,47,53,6
290.180024,47,53,6
290.186406,47,53,6
290.189795,47,53,6
290.197689,47,53,6
290.197705,47,53,6
290.210252,47,53,6
290.210267,47,53,6
290.219573,47,53,6
290.223628,47,53,6
290.226088,47,53,6
290.235842,47,53,6
290.237602,47,53,6
290.243535,47,53,6
290.250149,47,53,6
290.251328,47,53,6
290.25726,47,53,6
290.263526,47,53,6
290.26552,47,53,6
290.272599,47,53,6
290.272847,47,53,6
290.27971,47,53,6
290.28237,47,53,6
290.285759,47,53,6
290.29028,47,53,6
290.293436,47,53,6
290.299252,47,53,6
290.302842,47,53,6
290.305068,47,53,6
290.310884,47,53,6
290.312148,47,53,6
290.31705,47,53,6
290.318663,47,53,6
290.322982,47,53,6
290.328914,47,53,6
290.330178,47,53,6
290.33473,47,54,7
290.33611,47,54,7
290.340778,47,54,7
290.343903,47,54,7
290.346594,47,54,7
290.349836,47,54,7
290.352527,47,54,7
290.358095,47,54,7
290.358343,47,54,7
290.364159,47,54,7
290.365423,47,54,7
290.369975,47,54,7
290.372285,47,54,7
290.375791,47,54,7
290.378334,47,54,7
290.381607,47,54,7
290.386011,47,54,7
290.388237,47,54,7
290.391827,47,54,7
290.397643,47,54,7
290.40266,47,54,7
290.403459,47,54,7
290.409275,47,54,7
290.413362,47,54,7
290.415091,47,54,7
290.420907,47,54,7
290.426723,47,54,7
290.430461,47,54,7
290.432539,47,54,7
290.438355,48,54,6
290.441628,48,54,6
290.444171,48,54,6
290.449987,48,54,6
290.450235,48,54,6
290.455803,48,54,6
290.456749,48,54,6
290.461619,48,54,6
290.464543,48,54,6
290.467435,48,54,6
290.473251,48,54,6
290.474314,48,54,6
290.479067,48,54,6
290.484317,48,54,6
290.484883,48,54,6
290.492111,48,54,6
290.495236,48,54,6
290.502928,48,54,6
290.505937,48,54,6
290.515375,48,54,6
290.523036,48,54,6
290.5291,48,54,6
290.534203,48,54,6
290.541895,48,54,6
290.542811,48,54,6
290.549324,48,54,6
290.556671,48,54,6
290.557118,48,54,6
290.566889,48,54,6
290.570975,48,54,6
290.576892,48,54,6
290.58063,48,54,6
290.584686,48,54,6
290.590285,48,54,6
290.595503,48,54,6
290.599241,48,54,6
290.60795,48,54,6
290.611571,48,54,6
290.621342,48,54,6
290.621675,48,54,6
290.627972,48,54,6
290.634471,48,54,6
290.64007,48,54,6
290.645886,48,54,6
290.649246,48,54,6
290.652981,48,54,6
290.658797,48,54,6
290.663551,48,54,6
290.667521,48,54,6
290.673205,48,54,6
290.67578,48,54,6
290.682526,48,54,6
290.68286,48,54,6
290.688924,48,54,6
290.691816,48,54,6
290.696252,48,54,6
290.702068,48,54,6
290.704146,48,54,6
290.708,48,54,6
290.713816,48,54,6
290.713917,48,54,6
290.719632,48,54,6
290.720547,48,54,6
290.725565,48,54,6
290.731381,48,54,6
290.732645,48,54,6
290.737546,48,54,6
290.738461,48,54,6
290.743594,48,54,6
290.745556,48,54,6
290.74941,48,54,6
290.751372,48,54,6
290.755575,48,54,6
290.760096,48,54,6
290.761391,48,54,6
290.767207,48,54,6
290.768355,48,54,6
290.773023,48,54,6
290.775102,48,54,6
290.778839,48,54,6
290.781499,48,54,6
290.784655,48,54,6
290.788827,48,54,6
290.790471,48,54,6
290.794643,48,55,7
290.796287,48,55,7
290.800576,48,55,7
290.806392,48,55,7
290.806462,48,55,7
290.812208,48,55,7
290.818024,48,55,7
290.818195,48,55,7
290.82384,48,55,7
290.829656,48,55,7
290.834875,48,55,7
290.835472,48,55,7
290.841288,49,55,6
290.847104,49,55,6
290.847306,49,55,6
290.85292,49,55,6
290.855464,49,55,6
290.858736,49,55,6
290.86211,49,55,6
290.864552,49,55,6
290.870368,49,55,6
290.870586,49,55,6
290.876184,49,55,6
290.879441,49,55,6
290.882,49,55,6
290.887816,49,55,6
290.889891,49,55,6
290.893632,49,55,6
290.897583,49,55,6
290.899448,49,55,6
290.908502,49,55,6
290.910771,49,55,6
290.921212,49,55,6
290.92745,49,55,6
290.935985,49,55,6
290.939881,49,55,6
290.947981,49,55,6
290.948039,49,55,6
290.954685,49,55,6
290.963161,49,55,6
290.964266,49,55,6
290.972016,49,55,6
290.978453,49,55,6
290.982466,49,55,6
290.98917,49,55,6
290.990158,49,55,6
290.998346,49,55,6
291.001078,49,55,6
291.008363,49,55,6
291.013787,49,55,6
291.020374,49,55,6
291.02856,49,55,6
291.031063,49,55,6
291.038055,49,55,6
291.040556,49,55,6
291.050137,49,55,6
291.055953,49,55,6
291.056841,49,55,6
291.061916,49,55,6
291.06843,49,55,6
291.071028,49,55,6
291.078546,49,55,6
291.081745,49,55,6
291.086122,49,55,6
291.090921,49,55,6
291.092606,49,55,6
291.099367,49,55,6
291.100938,49,55,6
291.10706,49,55,6
291.112949,49,55,6
291.113094,49,55,6
291.118925,49,55,6
291.123638,49,55,6
291.124741,49,55,6
291.130572,49,55,6
291.13063,49,55,6
291.136388,49,55,6
291.142538,49,55,6
291.142713,49,55,6
291.148369,49,55,6
291.148529,49,55,6
291.154317,49,55,6
291.154491,49,55,6
291.160249,49,55,6
291.161005,49,55,6
291.166065,49,55,6
291.171121,49,55,6
291.17211,49,55,6
291.177941,49,55,6
291.178697,49,55,6
291.183873,49,55,6
291.185181,49,55,6
291.189903,49,55,6
291.191943,49,55,6
291.195719,49,55,6
291.199635,49,55,6
291.201535,49,55,6
291.205669,49,55,6
291.207351,49,55,6
291.2115,49,55,6
291.213167,49,55,6
291.217316,49,55,6
291.218983,49,55,6
291.223147,49,55,6
291.228963,49,55,6
291.230165,49,55,6
291.234779,49,55,6
291.240595,50,55,5
291.246411,50,55,5
291.248124,50,55,5
291.252227,50,55,5
291.258043,50,55,5
291.260555,50,55,5
291.263859,50,55,5
291.268946,50,56,6
291.269675,50,55,5
291.275227,50,56,6
291.275491,50,56,6
291.281307,50,56,6
291.283947,50,56,6
291.287123,50,56,6
291.292686,50,56,6
291.292939,50,56,6
291.298755,50,56,6
291.303838,50,56,6
291.304571,50,56,6
291.310387,50,56,6
291.310836,50,56,6
291.316203,50,56,6
291.321635,50,56,6
291.32274,50,56,6
291.335043,50,56,6
291.340699,50,56,6
291.350397,50,56,6
291.353131,50,56,6
291.361521,50,56,6
291.36251,50,56,6
291.367802,50,56,6
291.376522,50,56,6
291.379691,50,56,6
291.385261,50,56,6
291.39407,50,56,6
291.396413,50,56,6
291.403411,50,56,6
291.405064,50,56,6
291.414211,50,56,6
291.414587,50,56,6
291.425041,50,56,6
291.427618,50,56,6
291.437356,50,56,6
291.442972,50,56,6
291.448351,50,56,6
291.455085,50,56,6
291.455416,50,56,6
291.467747,50,56,6
291.472266,50,56,6
291.473608,50,56,6
291.479596,50,56,6
291.486475,50,56,6
291.486645,50,56,6
291.496539,50,56,6
291.497639,50,56,6
291.50497,50,56,6
291.507163,50,56,6
291.511383,50,56,6
291.517617,50,56,6
291.517795,50,56,6
291.525139,50,56,6
291.529932,50,56,6
291.531203,50,56,6
291.537383,50,56,6
291.540926,50,56,6
291.543199,50,56,6
291.547992,50,56,6
291.549116,50,56,6
291.554932,50,56,6
291.560322,50,56,6
291.560748,50,56,6
291.566183,50,56,6
291.566564,50,56,6
291.572172,50,56,6
291.572745,50,56,6
291.578692,50,56,6
291.57905,50,56,6
291.584508,50,56,6
291.589114,50,56,6
291.590324,50,56,6
291.596489,50,56,6
291.597545,50,56,6
291.602305,50,56,6
291.603958,50,56,6
291.608121,50,56,6
291.610371,50,56,6
291.614054,50,56,6
291.617714,50,56,6
291.620073,50,56,6
291.623778,50,56,6
291.625904,50,56,6
291.629958,50,56,6
291.631968,50,56,6
291.635774,50,56,6
291.6379,50,56,6
291.641691,51,56,5
291.64405,51,56,5
291.647507,51,56,5
291.650463,51,56,5
291.653323,51,56,5
291.659139,51,56,5
291.664955,51,56,5
291.668725,51,56,5
291.670771,51,56,5
291.676587,51,56,5
291.681784,51,56,5
291.682403,51,56,5
291.688219,51,56,5
291.690236,51,56,5
291.694035,51,56,5
291.696285,51,56,5
291.699851,51,56,5
291.705591,51,56,5
291.705667,51,56,5
291.711483,51,56,5
291.713733,51,56,5
291.717299,51,56,5
291.723115,51,56,5
291.725133,51,56,5
291.728931,51,56,5
291.732042,51,56,5
291.734747,51,56,5
291.740563,51,56,5
291.743224,51,56,5
291.746379,51,56,5
291.756849,51,56,5
291.761301,51,56,5
291.77277,51,57,6
291.774359,51,57,6
291.782811,51,57,6
291.784695,51,57,6
291.78886,51,57,6
291.798166,51,57,6
291.802448,51,57,6
291.806309,51,57,6
291.817645,51,57,6
291.817708,51,57,6
291.824617,51,57,6
291.828433,51,57,6
291.835799,51,57,6
291.838235,51,57,6
291.848952,51,57,6
291.849424,51,57,6
291.860832,51,57,6
291.865345,51,57,6
291.871898,51,57,6
291.877271,51,57,6
291.87828,51,57,6
291.890596,51,57,6
291.895023,51,57,6
291.896473,51,57,6
291.90239,51,57,6
291.909283,51,57,6
291.910221,51,57,6
291.919027,51,57,6
291.921009,51,57,6
291.927399,51,57,6
291.93081,51,57,6
291.934293,51,57,6
291.940327,51,57,6
291.941527,51,57,6
291.947888,51,57,6
291.953407,51,57,6
291.954008,51,57,6
291.959955,51,57,6
291.964473,51,57,6
291.965771,51,57,6
291.970856,51,57,6
291.971648,51,57,6
291.977464,51,57,6
291.983171,51,57,6
291.98328,51,57,6
291.989049,51,57,6
291.989329,51,57,6
291.994965,51,57,6
291.99516,51,57,6
292.000976,51,57,6
292.001858,51,57,6
292.006792,51,57,6
292.011603,51,57,6
292.012608,51,57,6
292.018424,51,57,6
292.019975,51,57,6
292.02424,51,57,6
292.026868,51,57,6
292.030056,51,57,6
292.032902,51,57,6
292.035872,51,57,6
292.040463,52,57,5
292.041688,52,57,5
292.046583,52,57,5
292.047504,52,57,5
292.05253,52,57,5
292.05332,52,57,5
292.058346,52,57,5
292.059139,52,57,5
292.064223,52,57,5
292.064955,52,57,5
292.070039,52,57,5
292.070771,52,57,5
292.075855,52,57,5
292.076587,52,57,5
292.081671,52,57,5
292.087487,52,57,5
292.091811,52,57,5
292.093303,52,57,5
292.099119,52,57,5
292.104404,52,57,5
292.104935,52,57,5
292.110751,52,57,5
292.112926,52,57,5
292.116567,52,57,5
292.119354,52,57,5
292.122383,52,57,5
292.128164,52,57,5
292.128199,52,57,5
292.134015,52,57,5
292.136104,52,57,5
292.139831,52,57,5
292.145647,52,57,5
292.147752,52,57,5
292.151463,52,57,5
292.155298,52,57,5
292.157279,52,57,5
292.163095,52,57,5
292.165948,52,57,5
292.168911,52,57,5
292.174727,52,57,5
292.17964,52,57,5
292.184386,52,57,5
292.195925,52,57,5
292.196979,52,57,5
292.205501,52,57,5
292.207967,52,57,5
292.211929,52,57,5
292.220739,52,57,5
292.225532,52,57,5
292.22868,52,57,5
292.239986,52,57,5
292.240327,52,57,5
292.247873,52,57,5
292.251472,52,57,5
292.258523,52,57,5
292.261284,52,57,5
292.271799,52,58,6
292.272215,52,57,5
292.283679,52,57,5
292.2885,52,58,6
292.294629,52,58,6
292.300542,52,58,6
292.300546,52,58,6
292.311496,52,58,6
292.317312,52,58,6
292.318107,52,58,6
292.323128,52,58,6
292.328944,52,58,6
292.332562,52,58,6
292.337992,52,58,6
292.344047,52,58,6
292.344431,52,58,6
292.350742,52,58,6
292.35386,52,58,6
292.356558,52,58,6
292.362668,52,58,6
292.364374,52,58,6
292.368484,52,58,6
292.3743,52,58,6
292.376254,52,58,6
292.380116,52,58,6
292.385932,52,58,6
292.387204,52,58,6
292.391748,52,58,6
292.393121,52,58,6
292.397564,52,58,6
292.40338,52,58,6
292.404071,52,58,6
292.409196,52,58,6
292.409887,52,58,6
292.415014,52,58,6
292.415703,52,58,6
292.420828,52,58,6
292.421519,52,58,6
292.426644,52,58,6
292.430567,52,58,6
292.43246,52,58,6
292.437006,52,58,6
292.438276,52,58,6
292.443318,52,58,6
292.444092,52,58,6
292.449134,52,58,6
292.449908,52,58,6
292.455243,52,58,6
292.455724,52,58,6
292.461059,52,58,6
292.46154,52,58,6
292.466875,52,58,6
292.467356,52,58,6
292.472691,52,58,6
292.473172,52,58,6
292.478507,52,58,6
292.478988,52,58,6
292.484323,52,58,6
292.484804,52,58,6
292.490139,52,58,6
292.49062,52,58,6
292.495955,52,58,6
292.496436,52,58,6
292.501771,52,58,6
292.502252,52,58,6
292.507587,52,58,6
292.508068,52,58,6
292.513403,52,58,6
292.513884,52,58,6
292.519219,52,58,6
292.5197,52,58,6
292.525035,52,58,6
292.525516,52,58,6
292.530851,52,58,6
292.531332,52,58,6
292.536667,52,58,6
292.537148,52,58,6
292.542483,53,58,5
292.542964,53,58,5
292.548299,53,58,5
292.54878,53,58,5
292.554115,53,58,5
292.554596,53,58,5
292.559931,53,58,5
292.565747,53,58,5
292.566725,53,58,5
292.571563,53,58,5
292.574984,53,58,5
292.577379,53,58,5
292.583195,53,58,5
292.588496,53,58,5
292.589011,53,58,5
292.594827,53,58,5
292.598248,53,58,5
292.600643,53,58,5
292.606459,53,58,5
292.607133,53,58,5
292.612275,53,58,5
292.614694,53,58,5
292.618091,53,58,5
292.622883,53,58,5
292.623907,53,58,5
292.629723,53,58,5
292.631955,53,58,5
292.635539,53,58,5
292.639982,53,58,5
292.641355,53,58,5
292.645798,53,58,5
292.647171,53,58,5
292.652987,53,58,5
292.653824,53,58,5
292.6593,53,58,5
292.65964,53,58,5
292.665456,53,58,5
292.667559,53,58,5
292.671272,53,58,5
292.677088,53,58,5
292.681071,53,58,5
292.682904,53,58,5
292.68872,53,58,5
292.690823,53,58,5
292.694536,53,58,5
292.699708,53,58,5
292.700352,53,58,5
292.706168,53,59,6
292.707269,53,59,6
292.711984,53,59,6
292.715458,53,59,6
292.7178,53,59,6
292.723616,53,59,6
292.724531,53,59,6
292.729432,53,59,6
292.732557,53,59,6
292.735248,53,59,6
292.738373,53,59,6
292.741064,53,59,6
292.746399,53,59,6
292.74688,53,59,6
292.752215,53,59,6
292.752696,53,59,6
292.758031,53,59,6
292.758512,53,59,6
292.763847,53,59,6
292.764328,53,59,6
292.769663,53,59,6
292.770144,53,59,6
292.775479,53,59,6
292.77596,53,59,6
292.781295,53,59,6
292.781776,53,59,6
292.787111,53,59,6
292.787592,53,59,6
292.792927,53,59,6
292.793408,53,59,6
292.798743,53,59,6
292.799224,53,59,6
292.804559,53,59,6
292.80504,53,59,6
292.810375,53,59,6
292.810856,53,59,6
292.816191,53,59,6
292.816672,53,59,6
292.822007,53,59,6
292.822488,53,59,6
292.827823,53,59,6
292.828304,53,59,6
292.833639,53,59,6
292.83412,53,59,6
292.839455,54,59,5
292.839936,54,59,5
292.845271,54,59,5
292.845752,54,59,5
292.851087,54,59,5
292.851568,54,59,5
292.856903,54,59,5
292.857384,54,59,5
292.862719,54,59,5
292.8632,54,59,5
292.868535,54,59,5
292.869016,54,59,5
292.874351,54,59,5
292.874832,54,59,5
292.880167,54,59,5
292.880648,54,59,5
292.885983,54,59,5
292.886464,54,59,5
292.891799,54,59,5
292.89228,54,59,5
292.897615,54,59,5
292.898096,54,59,5
292.903431,54,59,5
292.903912,54,59,5
292.909247,54,59,5
292.909728,54,59,5
292.915063,54,59,5
292.915544,54,59,5
292.920879,54,59,5
292.92136,54,59,5
292.926695,54,59,5
292.927176,54,59,5
292.932511,54,59,5
292.932992,54,59,5
292.938327,54,59,5
292.938808,54,59,5
292.944143,54,59,5
292.944624,54,59,5
292.949959,54,59,5
292.95044,54,59,5
292.955775,54,59,5
292.956256,54,59,5
292.961591,54,59,5
292.962072,54,59,5
292.967407,54,59,5
292.967888,54,59,5
292.973223,54,59,5
292.973704,54,59,5
292.979039,54,59,5
292.97952,54,59,5
292.984855,54,59,5
292.985336,54,59,5
292.990671,54,59,5
292.991152,54,59,5
292.996487,54,59,5
292.996968,54,59,5
293.002303,54,59,5
293.002784,54,59,5
293.008119,54,59,5
293.0086,54,59,5
293.013935,54,59,5
293.014416,54,59,5
293.019751,54,59,5
293.020232,54,59,5
293.025567,54,59,5
293.026048,54,59,5
293.031383,54,59,5
293.031864,54,59,5
293.037199,54,59,5
293.03768,54,59,5
293.043015,54,59,5
293.043496,54,59,5
293.048831,54,59,5
293.049312,54,59,5
293.054647,54,59,5
293.055128,54,59,5
293.060463,54,59,5
293.060944,54,59,5
293.066279,54,60,6
293.06676,54,60,6
293.072095,54,60,6
293.072576,54,60,6
293.077911,54,60,6
293.078392,54,60,6
293.083727,54,60,6
293.084208,54,60,6
293.089543,54,60,6
293.090024,54,60,6
293.095359,54,60,6
293.09584,54,60,6
293.101175,54,60,6
293.101656,54,60,6
293.106991,54,60,6
293.107472,54,60,6
293.112807,54,60,6
293.113288,54,60,6
293.118623,54,60,6
293.119104,54,60,6
293.124439,54,60,6
293.12492,54,60,6
293.130255,54,60,6
293.130736,54,60,6
293.136071,54,60,6
293.136552,54,60,6
293.141887,55,60,5
293.142368,55,60,5
293.147703,55,60,5
293.148184,55,60,5
293.153519,55,60,5
293.154,55,60,5
293.159335,55,60,5
293.159816,55,60,5
293.165151,55,60,5
293.165632,55,60,5
293.170967,55,60,5
293.171448,55,60,5
293.176783,55,60,5
293.177264,55,60,5
293.182599,55,60,5
293.18308,55,60,5
293.188415,55,60,5
293.188896,55,60,5
293.194231,55,60,5
293.194712,55,60,5
293.200047,55,60,5
293.200528,55,60,5
293.205863,55,60,5
293.206344,55,60,5
293.211679,55,60,5
293.21216,55,60,5
293.217495,55,60,5
293.217976,55,60,5
293.223311,55,60,5
293.223792,55,60,5
293.229127,55,60,5
293.229608,55,60,5
293.234943,55,60,5
293.235424,55,60,5
293.240759,55,60,5
293.24124,55,60,5
293.246575,55,60,5
293.247056,55,60,5
293.252391,55,60,5
293.252872,55,60,5
293.258207,55,60,5
293.258688,55,60,5
293.264023,55,60,5
293.264504,55,60,5
293.269839,55,60,5
293.27032,55,60,5
293.275655,55,60,5
293.276136,55,60,5
293.281471,55,60,5
293.281952,55,60,5
293.287287,55,60,5
293.287768,55,60,5
293.293103,55,60,5
293.293584,55,60,5
293.298919,55,60,5
293.2994,55,60,5
293.304735,55,60,5
293.305216,55,60,5
293.310551,55,60,5
293.311032,55,60,5
293.316367,55,60,5
293.316848,55,60,5
293.322183,55,60,5
293.322664,55,60,5
293.327999,55,60,5
293.32848,55,60,5
293.333815,55,60,5
293.334296,55,60,5
293.339631,55,60,5
293.340112,55,60,5
293.345447,55,60,5
293.345928,55,60,5
293.351263,55,60,5
293.351744,55,60,5
293.357079,55,60,5
293.35756,55,60,5
293.362895,55,60,5
293.363376,55,60,5
293.368711,55,60,5
293.369192,55,60,5
293.374527,55,60,5
293.375008,55,60,5
293.380343,55,60,5
293.380824,55,60,5
293.386159,55,60,5
293.38664,55,60,5
293.391975,55,60,5
293.392456,55,60,5
293.397791,55,60,5
293.398272,55,60,5
293.403607,55,60,5
293.404088,55,60,5
293.409423,55,60,5
293.409904,55,60,5
293.415239,55,60,5
293.41572,55,60,5
293.421055,55,60,5
293.421536,55,61,6
293.426871,55,61,6
293.427352,55,61,6
293.432687,55,61,6
293.433168,55,61,6
293.438503,56,61,5
293.438984,56,61,5
293.444319,56,61,5
293.4448,56,61,5
293.450135,56,61,5
293.450616,56,61,5
293.455951,56,61,5
293.456432,56,61,5
293.461767,56,61,5
293.462248,56,61,5
293.467583,56,61,5
293.468064,56,61,5
293.473399,56,61,5
293.47388,56,61,5
293.479215,56,61,5
293.479696,56,61,5
293.485031,56,61,5
293.485512,56,61,5
293.490847,56,61,5
293.491328,56,61,5
293.496663,56,61,5
293.497144,56,61,5
293.502479,56,61,5
293.50296,56,61,5
293.508295,56,61,5
293.508776,56,61,5
293.514111,56,61,5
293.514592,56,61,5
293.519927,56,61,5
293.520408,56,61,5
293.525743,56,61,5
293.526224,56,61,5
293.531559,56,61,5
293.53204,56,61,5
293.537375,56,61,5
293.537856,56,61,5
293.543191,56,61,5
293.543672,56,61,5
293.549007,56,61,5
293.549488,56,61,5
293.554823,56,61,5
293.555304,56,61,5
293.560639,56,61,5
293.56112,56,61,5
293.566455,56,61,5
293.566936,56,61,5
293.572271,56,61,5
293.572752,56,61,5
293.578087,56,61,5
293.578568,56,61,5
293.583903,56,61,5
293.584384,56,61,5
293.589719,56,61,5
293.5902,56,61,5
293.595535,56,61,5
293.596016,56,61,5
293.601351,56,61,5
293.601832,56,61,5
293.607167,56,61,5
293.607648,56,61,5
293.612983,56,61,5
293.613464,56,61,5
293.618799,56,61,5
293.61928,56,61,5
293.624615,56,61,5
293.625096,56,61,5
293.630431,56,61,5
293.630912,56,61,5
293.636247,56,61,5
293.636728,56,61,5
293.642063,56,61,5
293.642544,56,61,5
293.647879,56,61,5
293.64836,56,61,5
293.653695,56,61,5
293.654176,56,61,5
293.659511,56,61,5
293.659992,56,61,5
293.665327,56,61,5
293.665808,56,61,5
293.671143,56,61,5
293.671624,56,61,5
293.676959,56,61,5
293.67744,56,61,5
293.682775,56,61,5
293.683256,56,61,5
293.688591,56,61,5
293.689072,56,61,5
293.694407,56,61,5
293.694888,56,61,5
293.700223,56,61,5
293.700704,56,61,5
293.706039,56,61,5
293.70652,56,61,5
293.711855,56,61,5
293.712336,56,61,5
293.717671,56,61,5
293.718152,56,61,5
293.723487,56,61,5
293.723968,56,61,5
293.729303,56,61,5
293.729784,56,61,5
293.735119,56,61,5
293.7356,56,61,5
293.740935,56,61,5
293.741416,56,61,5
293.746751,56,61,5
293.747232,56,61,5
293.752567,56,61,5
293.753048,56,61,5
293.758383,56,61,5
293.758864,56,61,5
293.764199,56,61,5
293.764682,56,61,5
293.770015,56,61,5
293.770498,56,61,5
293.775831,56,61,5
293.776314,56,61,5
293.781647,56,61,5
293.78213,56,61,5
293.787463,56,61,5
293.787944,56,61,5
293.793279,56,62,6
293.79376,56,62,6
293.799095,56,62,6
293.799576,56,62,6
293.804911,56,62,6
293.805392,56,62,6
293.810727,56,62,6
293.811208,56,62,6
293.816543,56,62,6
293.817024,56,62,6
293.822359,56,62,6
293.82284,56,62,6
293.828175,56,62,6
293.828656,56,62,6
293.833991,56,62,6
293.834472,56,62,6
293.839807,57,62,5
293.840288,57,62,5
293.845623,57,62,5
293.846104,57,62,5
293.851439,57,62,5
293.85192,57,62,5
293.857255,57,62,5
293.857736,57,62,5
293.863071,57,62,5
293.863552,57,62,5
293.868887,57,62,5
293.869368,57,62,5
293.874703,57,62,5
293.875184,57,62,5
293.880519,57,62,5
293.881,57,62,5
293.886335,57,62,5
293.886816,57,62,5
293.892151,57,62,5
293.892632,57,62,5
293.897967,57,62,5
293.898448,57,62,5
293.903783,57,62,5
293.904264,57,62,5
293.909599,57,62,5
293.91008,57,62,5
293.915415,57,62,5
293.915896,57,62,5
293.921231,57,62,5
293.921712,57,62,5
293.927047,57,62,5
293.927528,57,62,5
293.932863,57,62,5
293.933344,57,62,5
293.938679,57,62,5
293.93916,57,62,5
293.944495,57,62,5
293.944976,57,62,5
293.950311,57,62,5
293.950792,57,62,5
293.956127,57,62,5
293.956608,57,62,5
293.961943,57,62,5
293.962424,57,62,5
293.967759,57,62,5
293.96824,57,62,5
293.973575,57,62,5
293.974056,57,62,5
293.979391,57,62,5
293.979872,57,62,5
293.985207,57,62,5
293.985688,57,62,5
293.991023,57,62,5
293.991504,57,62,5
293.996839,57,62,5
293.99732,57,62,5
294.002655,57,62,5
294.003136,57,62,5
294.008471,57,62,5
294.008952,57,62,5
294.014287,57,62,5
294.014768,57,62,5
294.020103,57,62,5
294.020584,57,62,5
294.025919,57,62,5
294.0264,57,62,5
294.031735,57,62,5
294.032216,57,62,5
294.037551,57,62,5
294.038032,57,62,5
294.043367,57,62,5
294.043848,57,62,5
294.049183,57,62,5
294.049664,57,62,5
294.054999,57,62,5
294.05548,57,62,5
294.060815,57,62,5
294.061296,57,62,5
294.066631,57,62,5
294.067112,57,62,5
294.072447,57,62,5
294.072928,57,62,5
294.078263,57,62,5
294.078744,57,62,5
294.084079,57,62,5
294.08456,57,62,5
294.089895,57,62,5
294.090376,57,62,5
294.095711,57,62,5
294.096192,57,62,5
294.101527,57,62,5
294.102008,57,62,5
294.107343,57,62,5
294.107824,57,62,5
294.113159,57,62,5
294.11364,57,62,5
294.118975,57,62,5
294.119456,57,62,5
294.124791,57,62,5
294.125272,57,62,5
294.130607,57,62,5
294.131088,57,62,5
294.136423,57,62,5
294.136904,57,62,5
294.142239,58,62,4
294.14272,58,62,4
294.148055,58,62,4
294.148536,58,62,4
294.153871,58,62,4
294.154352,58,62,4
294.159687,58,62,4
294.160168,58,62,4
294.165503,58,63,5
294.165984,58,63,5
294.171319,58,63,5
294.1718,58,63,5
294.177135,58,63,5
294.177616,58,63,5
294.182951,58,63,5
294.183432,58,63,5
294.188767,58,63,5
294.189248,58,63,5
294.194583,58,63,5
294.195064,58,63,5
294.200399,58,63,5
294.20088,58,63,5
294.206215,58,63,5
294.206696,58,63,5
294.212031,58,63,5
294.212512,58,63,5
294.217847,58,63,5
294.218328,58,63,5
294.223663,58,63,5
294.224144,58,63,5
294.229479,58,63,5
294.22996,58,63,5
294.235295,58,63,5
294.235776,58,63,5
294.241111,58,63,5
294.241592,58,63,5
294.246927,58,63,5
294.247585,58,63,5
294.252743,58,63,5
294.253401,58,63,5
294.258559,58,63,5
294.259217,58,63,5
294.264375,58,63,5
294.265499,58,63,5
294.270191,58,63,5
294.271431,58,63,5
294.276007,58,63,5
294.277596,58,63,5
294.281823,58,63,5
294.283528,58,63,5
294.287639,58,63,5
294.289693,58,63,5
294.293455,58,63,5
294.295858,58,63,5
294.299271,58,63,5
294.301674,58,63,5
294.305087,58,63,5
294.30749,58,63,5
294.310903,58,63,5
294.313423,58,63,5
294.316719,58,63,5
294.319239,58,63,5
294.322535,58,63,5
294.325171,58,63,5
294.328351,58,63,5
294.331336,58,63,5
294.334167,58,63,5
294.337152,58,63,5
294.339983,58,63,5
294.342968,58,63,5
294.345799,58,63,5
294.349249,58,63,5
294.351615,58,63,5
294.355065,58,63,5
294.357431,58,63,5
294.36123,58,63,5
294.363247,58,63,5
294.367395,58,63,5
294.369063,58,63,5
294.373211,58,63,5
294.374879,58,63,5
294.379143,58,63,5
294.380695,58,63,5
294.384959,58,63,5
294.386511,58,63,5
294.391124,58,63,5
294.392327,58,63,5
294.397173,58,63,5
294.398143,58,63,5
294.402989,58,63,5
294.403959,58,63,5
294.408921,58,63,5
294.409775,58,63,5
294.414737,58,63,5
294.415591,58,63,5
294.420553,58,63,5
294.421407,58,63,5
294.426486,58,63,5
294.427223,58,63,5
294.432302,58,63,5
294.433039,58,63,5
294.438118,59,63,4
294.438855,59,63,4
294.44405,59,63,4
294.444671,59,63,4
294.450447,59,63,4
294.450487,59,63,4
294.456303,59,63,4
294.456496,59,63,4
294.462119,59,63,4
294.462545,59,63,4
294.467935,59,63,4
294.468361,59,63,4
294.473751,59,63,4
294.474177,59,63,4
294.479567,59,63,4
294.479993,59,63,4
294.485383,59,63,4
294.485809,59,63,4
294.491199,59,63,4
294.491857,59,63,4
294.497015,59,63,4
294.497673,59,63,4
294.502831,59,63,4
294.503722,59,63,4
294.508647,59,63,4
294.509657,59,63,4
294.514463,59,63,4
294.515587,59,63,4
294.520279,59,63,4
294.521519,59,63,4
294.526095,59,63,4
294.527451,59,63,4
294.531911,59,63,4
294.533384,59,63,4
294.537727,59,64,5
294.539432,59,64,5
294.543543,59,64,5
294.545365,59,64,5
294.549359,59,64,5
294.551413,59,64,5
294.555175,59,64,5
294.557346,59,64,5
294.560991,59,64,5
294.563627,59,64,5
294.566807,59,64,5
294.569911,59,64,5
294.572623,59,64,5
294.575724,59,64,5
294.578439,59,64,5
294.581773,59,64,5
294.584255,59,64,5
294.587705,59,64,5
294.590071,59,64,5
294.593756,59,64,5
294.595887,59,64,5
294.59957,59,64,5
294.601703,59,64,5
294.605386,59,64,5
294.607519,59,64,5
294.611202,59,64,5
294.613335,59,64,5
294.61725,59,64,5
294.619151,59,64,5
294.623066,59,64,5
294.624967,59,64,5
294.629231,59,64,5
294.630783,59,64,5
294.635047,59,64,5
294.636599,59,64,5
294.640863,59,64,5
294.642415,59,64,5
294.646912,59,64,5
294.648231,59,64,5
294.652844,59,64,5
294.654047,59,64,5
294.659126,59,64,5
294.659863,59,64,5
294.665291,59,64,5
294.665679,59,64,5
294.671107,59,64,5
294.671495,59,64,5
294.677155,59,64,5
294.677311,59,64,5
294.682971,59,64,5
294.683127,59,64,5
294.688943,59,64,5
294.689136,59,64,5
294.694759,59,64,5
294.695068,59,64,5
294.700575,59,64,5
294.701233,59,64,5
294.706391,59,64,5
294.707166,59,64,5
294.712207,59,64,5
294.712982,59,64,5
294.718023,59,64,5
294.718798,59,64,5
294.723839,59,64,5
294.724614,59,64,5
294.729655,59,64,5
294.73043,59,64,5
294.735471,59,64,5
294.736362,59,64,5
294.741287,59,64,5
294.742178,59,64,5
294.747103,59,64,5
294.74811,59,64,5
294.752919,59,64,5
294.753926,59,64,5
294.758735,59,64,5
294.760091,59,64,5
294.764551,59,64,5
294.766256,59,64,5
294.770367,59,64,5
294.772072,59,64,5
294.776183,59,64,5
294.778237,59,64,5
294.781999,59,64,5
294.78417,59,64,5
294.787815,59,64,5
294.790218,59,64,5
294.793631,59,64,5
294.796034,59,64,5
294.799447,59,64,5
294.801967,59,64,5
294.805263,59,64,5
294.807899,59,64,5
294.811079,59,64,5
294.813831,59,64,5
294.816895,59,64,5
294.81988,59,64,5
294.822711,59,64,5
294.825696,59,64,5
294.828527,59,64,5
294.831512,59,64,5
294.834343,59,64,5
294.837677,59,64,5
294.840159,60,64,4
294.843493,60,64,4
294.845975,60,64,4
294.849546,60,64,4
294.851791,60,64,4
294.855474,60,64,4
294.857607,60,64,4
294.861406,60,64,4
294.863423,60,64,4
294.867222,60,64,4
294.869239,60,64,4
294.873154,60,64,4
294.875055,60,64,4
294.87897,60,64,4
294.880871,60,64,4
294.884786,60,64,4
294.886687,60,64,4
294.890951,60,64,4
294.892503,60,64,4
294.897233,60,64,4
294.898319,60,64,4
294.903165,60,64,4
294.904135,60,64,4
294.909563,60,64,4
294.909951,60,64,4
294.915496,60,64,4
294.915767,60,64,4
294.921543,60,64,4
294.921583,60,64,4
294.927359,60,65,5
294.927399,60,65,5
294.933175,60,65,5
294.933215,60,65,5
294.938991,60,65,5
294.939031,60,65,5
294.944847,60,65,5
294.944924,60,65,5
294.950663,60,65,5
294.95074,60,65,5
294.956479,60,65,5
294.956556,60,65,5
294.962295,60,65,5
294.962953,60,65,5
294.968111,60,65,5
294.969118,60,65,5
294.973927,60,65,5
294.974934,60,65,5
294.979743,60,65,5
294.98075,60,65,5
294.985559,60,65,5
294.986566,60,65,5
294.991375,60,65,5
294.992731,60,65,5
294.997191,60,65,5
294.998547,60,65,5
295.003007,60,65,5
295.004363,60,65,5
295.008823,60,65,5
295.010179,60,65,5
295.014639,60,65,5
295.016344,60,65,5
295.020455,60,65,5
295.022277,60,65,5
295.026271,60,65,5
295.028209,60,65,5
295.032087,60,65,5
295.034025,60,65,5
295.037903,60,65,5
295.039841,60,65,5
295.043719,60,65,5
295.045773,60,65,5
295.049535,60,65,5
295.051589,60,65,5
295.055351,60,65,5
295.057405,60,65,5
295.061167,60,65,5
295.063221,60,65,5
295.066983,60,65,5
295.069735,60,65,5
295.072799,60,65,5
295.075551,60,65,5
295.078615,60,65,5
295.0816,60,65,5
295.084431,60,65,5
295.087648,60,65,5
295.090247,60,65,5
295.093697,60,65,5
295.096063,60,65,5
295.099513,60,65,5
295.101879,60,65,5
295.105329,60,65,5
295.107695,60,65,5
295.111145,60,65,5
295.113511,60,65,5
295.117082,60,65,5
295.119327,60,65,5
295.123126,60,65,5
295.125143,60,65,5
295.128942,60,65,5
295.130959,60,65,5
295.13534,60,65,5
295.136775,60,65,5
295.141272,61,65,4
295.142591,61,65,4
295.147088,61,65,4
295.148407,61,65,4
295.15302,61,65,4
295.154223,61,65,4
295.158836,61,65,4
295.160039,61,65,4
295.164655,61,65,4
295.165855,61,65,4
295.171053,61,65,4
295.171671,61,65,4
295.176866,61,65,4
295.177487,61,65,4
295.182915,61,65,4
295.183303,61,65,4
295.188847,61,65,4
295.189119,61,65,4
295.194663,61,65,4
295.194935,61,65,4
295.200479,61,65,4
295.200751,61,65,4
295.206527,61,65,4
295.206567,61,65,4
295.212383,61,65,4
295.212579,61,65,4
295.218199,61,65,4
295.218431,61,65,4
295.224015,61,65,4
295.224247,61,65,4
295.229831,61,65,4
295.230296,61,65,4
295.235647,61,65,4
295.23658,61,65,4
295.241463,61,65,4
295.242393,61,65,4
295.247279,61,65,4
295.248325,61,65,4
295.253095,61,65,4
295.254377,61,65,4
295.258911,61,65,4
295.260423,61,65,4
295.264727,61,65,4
295.266239,61,65,4
295.270543,61,65,4
295.272403,61,65,4
295.276359,61,65,4
295.278336,61,65,4
295.282175,61,65,4
295.284152,61,65,4
295.287991,61,65,4
295.290197,61,65,4
295.293807,61,65,4
295.296013,61,65,4
295.299623,61,65,4
295.302065,61,65,4
295.305439,61,65,4
295.307878,61,65,4
295.311255,61,65,4
295.313701,61,65,4
295.317071,61,65,4
295.319633,61,65,4
295.322887,61,66,5
295.325449,61,66,5
295.328703,61,66,5
295.331265,61,66,5
295.334519,61,66,5
295.337197,61,66,5
295.340335,61,66,5
295.343711,61,66,5
295.346151,61,66,5
295.349527,61,66,5
295.351967,61,66,5
295.35546,61,66,5
295.357783,61,66,5
295.361857,61,66,5
295.363599,61,66,5
295.367673,61,66,5
295.369415,61,66,5
295.373489,61,66,5
295.375231,61,66,5
295.379305,61,66,5
295.381047,61,66,5
295.385121,61,66,5
295.386863,61,66,5
295.390937,61,66,5
295.392679,61,66,5
295.397499,61,66,5
295.398495,61,66,5
295.403315,61,66,5
295.404311,61,66,5
295.409263,61,66,5
295.410127,61,66,5
295.415409,61,66,5
295.415943,61,66,5
295.421225,61,66,5
295.421759,61,66,5
295.427041,61,66,5
295.427575,61,66,5
295.433105,61,66,5
295.433391,61,66,5
295.438921,61,66,5
295.439207,61,66,5
295.444743,61,66,5
295.445023,61,66,5
295.450559,61,66,5
295.450839,61,66,5
295.456375,61,66,5
295.456655,61,66,5
295.462296,61,66,5
295.462471,61,66,5
295.468112,61,66,5
295.468287,61,66,5
295.474062,61,66,5
295.474103,61,66,5
295.479919,61,66,5
295.480225,61,66,5
295.485735,61,66,5
295.486388,61,66,5
295.491551,61,66,5
295.492568,61,66,5
295.497367,61,66,5
295.498617,61,66,5
295.503183,61,66,5
295.504433,61,66,5
295.508999,61,66,5
295.510249,61,66,5
295.514815,61,66,5
295.516065,61,66,5
295.520631,61,66,5
295.522241,61,66,5
295.526447,61,66,5
295.528057,61,66,5
295.532263,61,66,5
295.533986,61,66,5
295.538079,62,66,4
295.539802,62,66,4
295.543895,62,66,4
295.545618,62,66,4
295.549711,62,66,4
295.551538,62,66,4
295.555527,62,66,4
295.557835,62,66,4
295.561343,62,66,4
295.563883,62,66,4
295.567159,62,66,4
295.569699,62,66,4
295.572975,62,66,4
295.575515,62,66,4
295.578791,62,66,4
295.581462,62,66,4
295.584607,62,66,4
295.58751,62,66,4
295.590423,62,66,4
295.593656,62,66,4
295.596239,62,66,4
295.59961,62,66,4
295.602055,62,66,4
295.605442,62,66,4
295.607871,62,66,4
295.611374,62,66,4
295.613687,62,66,4
295.61719,62,66,4
295.619503,62,66,4
295.623118,62,66,4
295.625319,62,66,4
295.629283,62,66,4
295.631135,62,66,4
295.635099,62,66,4
295.636951,62,66,4
295.641023,62,66,4
295.642767,62,66,4
295.646971,62,66,4
295.648583,62,66,4
295.652903,62,66,4
295.654399,62,66,4
295.658719,62,66,4
295.660215,62,66,4
295.664535,62,66,4
295.666031,62,66,4
295.670351,62,66,4
295.671847,62,66,4
295.676752,62,66,4
295.677663,62,66,4
295.682898,62,66,4
295.683479,62,66,4
295.688736,62,66,4
295.689295,62,66,4
295.694552,62,66,4
295.695111,62,66,4
295.700368,62,66,4
295.700927,62,66,4
295.706529,62,66,4
295.706743,62,66,4
295.712461,62,67,5
295.712559,62,67,5
295.718293,62,67,5
295.718375,62,67,5
295.724109,62,67,5
295.724191,62,67,5
295.730007,62,67,5
295.730265,62,67,5
295.735823,62,67,5
295.736081,62,67,5
295.741639,62,67,5
295.742261,62,67,5
295.747455,62,67,5
295.74831,62,67,5
295.753271,62,67,5
295.754126,62,67,5
295.759087,62,67,5
295.760396,62,67,5
295.764903,62,67,5
295.766227,62,67,5
295.770719,62,67,5
295.772043,62,67,5
295.776535,62,67,5
295.778038,62,67,5
295.782351,62,67,5
295.783854,62,67,5
295.788167,62,67,5
295.78967,62,67,5
295.793983,62,67,5
295.795486,62,67,5
295.799799,62,67,5
295.801302,62,67,5
295.805615,62,67,5
295.80713,62,67,5
295.811431,62,67,5
295.813194,62,67,5
295.817247,62,67,5
295.819025,62,67,5
295.823063,62,67,5
295.824919,62,67,5
295.828879,62,67,5
295.831116,62,67,5
295.834695,62,67,5
295.837062,62,67,5
295.840511,62,67,5
295.843126,62,67,5
295.846327,62,67,5
295.849252,62,67,5
295.852143,62,67,5
295.855068,62,67,5
295.857959,62,67,5
295.860884,62,67,5
295.863775,62,67,5
295.86711,62,67,5
295.869591,62,67,5
295.872926,62,67,5
295.875407,62,67,5
295.878742,62,67,5
295.881223,62,67,5
295.884558,62,67,5
295.887039,62,67,5
295.890374,62,67,5
295.892855,62,67,5
295.896644,62,67,5
295.898671,62,67,5
295.902955,62,67,5
295.904487,62,67,5
295.908771,62,67,5
295.910303,62,67,5
295.914587,62,67,5
295.916119,62,67,5
295.920403,62,67,5
295.921935,62,67,5
295.926219,62,67,5
295.927751,62,67,5
295.932035,62,67,5
295.933567,62,67,5
295.938305,63,67,4
295.939383,63,67,4
295.944369,63,67,4
295.945199,63,67,4
295.950433,63,67,4
295.951015,63,67,4
295.956249,63,67,4
295.956831,63,67,4
295.962253,63,67,4
295.962647,63,67,4
295.968069,63,67,4
295.968463,63,67,4
295.973885,63,67,4
295.974279,63,67,4
295.979701,63,67,4
295.980095,63,67,4
295.985766,63,67,4
295.985911,63,67,4
295.991683,63,67,4
295.991727,63,67,4
295.997499,63,67,4
295.997543,63,67,4
296.003315,63,67,4
296.003359,63,67,4
296.009175,63,67,4
296.009177,63,67,4
296.014991,63,67,4
296.015094,63,67,4
296.020807,63,67,4
296.021289,63,67,4
296.026623,63,67,4
296.027601,63,67,4
296.032439,63,67,4
296.033417,63,67,4
296.038255,63,67,4
296.039233,63,67,4
296.044071,63,67,4
296.045049,63,67,4
296.049887,63,67,4
296.050865,63,67,4
296.055703,63,67,4
296.057046,63,67,4
296.061519,63,67,4
296.062862,63,67,4
296.067335,63,67,4
296.068926,63,67,4
296.073151,63,67,4
296.075076,63,67,4
296.078967,63,67,4
296.080892,63,67,4
296.084783,63,67,4
296.086708,63,67,4
296.090599,63,67,4
296.092803,63,67,4
296.096415,63,67,4
296.099069,63,67,4
296.102231,63,67,4
296.104885,63,67,4
296.108047,63,67,4
296.110717,63,67,4
296.113863,63,67,4
296.116548,63,68,5
296.119679,63,68,5
296.122597,63,68,5
296.125495,63,68,5
296.128631,63,68,5
296.131311,63,68,5
296.134695,63,68,5
296.137127,63,68,5
296.140511,63,68,5
296.142943,63,68,5
296.146327,63,68,5
296.148759,63,68,5
296.152143,63,68,5
296.154575,63,68,5
296.158106,63,68,5
296.160391,63,68,5
296.16411,63,68,5
296.166207,63,68,5
296.170103,63,68,5
296.172023,63,68,5
296.17602,63,68,5
296.177839,63,68,5
296.182316,63,68,5
296.183655,63,68,5
296.188132,63,68,5
296.189471,63,68,5
296.19405,63,68,5
296.195287,63,68,5
296.199998,63,68,5
296.201103,63,68,5
296.205814,63,68,5
296.206919,63,68,5
296.21163,63,68,5
296.212735,63,68,5
296.217492,63,68,5
296.218551,63,68,5
296.223409,63,68,5
296.224367,63,68,5
296.229604,63,68,5
296.230183,63,68,5
296.23542,63,68,5
296.235999,63,68,5
296.241236,64,68,4
296.241815,64,68,4
296.247286,64,68,4
296.247631,64,68,4
296.253104,64,68,4
296.253447,64,68,4
296.259095,64,68,4
296.259263,64,68,4
296.264911,64,68,4
296.265079,64,68,4
296.270895,64,68,4
296.271162,64,68,4
296.276711,64,68,4
296.276978,64,68,4
296.282527,64,68,4
296.283043,64,68,4
296.288343,64,68,4
296.288859,64,68,4
296.294159,64,68,4
296.294923,64,68,4
296.299975,64,68,4
296.301351,64,68,4
296.305791,64,68,4
296.307268,64,68,4
296.311607,64,68,4
296.313186,64,68,4
296.317423,64,68,4
296.319032,64,68,4
296.323239,64,68,4
296.324995,64,68,4
296.329055,64,68,4
296.330812,64,68,4
296.334871,64,68,4
296.33683,64,68,4
296.340687,64,68,4
296.342792,64,68,4
296.346503,64,68,4
296.348608,64,68,4
296.352319,64,68,4
296.354424,64,68,4
296.358135,64,68,4
296.36024,64,68,4
296.363951,64,68,4
296.366279,64,68,4
296.369767,64,68,4
296.372269,64,68,4
296.375583,64,68,4
296.378463,64,68,4
296.381399,64,68,4
296.384279,64,68,4
296.387215,64,68,4
296.390257,64,68,4
296.393031,64,68,4
296.396073,64,68,4
296.398847,64,68,4
296.401889,64,68,4
296.404663,64,68,4
296.407705,64,68,4
296.410479,64,68,4
296.413521,64,68,4
296.416295,64,68,4
296.419788,64,68,4
296.422111,64,68,4
296.425781,64,68,4
296.427927,64,68,4
296.431653,64,68,4
296.433743,64,68,4
296.437616,64,68,4
296.439559,64,68,4
296.443579,64,68,4
296.445375,64,68,4
296.449395,64,68,4
296.451191,64,68,4
296.455413,64,68,4
296.457007,64,68,4
296.461229,64,68,4
296.462823,64,68,4
296.467294,64,68,4
296.468639,64,68,4
296.473605,64,68,4
296.474455,64,68,4
296.479523,64,68,4
296.480271,64,68,4
296.485339,64,68,4
296.486087,64,68,4
296.491519,64,68,4
296.491903,64,68,4
296.497335,64,68,4
296.497719,64,68,4
296.503151,64,68,4
296.503535,64,68,4
296.508967,64,68,4
296.509351,64,68,4
296.515047,64,68,4
296.515167,64,68,4
296.520983,64,68,4
296.520994,64,68,4
296.526799,64,68,4
296.526886,64,68,4
296.532615,64,68,4
296.532995,64,69,5
296.538431,64,69,5
296.538913,64,69,5
296.544247,64,69,5
296.5448,64,69,5
296.550063,64,69,5
296.550616,64,69,5
296.555879,64,69,5
296.556594,64,69,5
296.561695,64,69,5
296.56241,64,69,5
296.567511,64,69,5
296.568245,64,69,5
296.573327,64,69,5
296.574057,64,69,5
296.579143,64,69,5
296.579873,64,69,5
296.584959,64,69,5
296.585923,64,69,5
296.590775,64,69,5
296.591885,64,69,5
296.596591,64,69,5
296.597732,64,69,5
296.602407,64,69,5
296.603548,64,69,5
296.608223,64,69,5
296.60945,64,69,5
296.614039,64,69,5
296.615297,64,69,5
296.619855,64,69,5
296.621492,64,69,5
296.625671,64,69,5
296.627308,64,69,5
296.631487,64,69,5
296.633327,64,69,5
296.637303,64,69,5
296.63929,65,69,4
296.643119,65,69,4
296.64544,65,69,4
296.648935,65,69,4
296.65159,65,69,4
296.654751,65,69,4
296.657436,65,69,4
296.660567,65,69,4
296.663252,65,69,4
296.666383,65,69,4
296.669068,65,69,4
296.672199,65,69,4
296.675467,65,69,4
296.678015,65,69,4
296.681283,65,69,4
296.683831,65,69,4
296.687099,65,69,4
296.689647,65,69,4
296.69338,65,69,4
296.695463,65,69,4
296.699196,65,69,4
296.701279,65,69,4
296.705012,65,69,4
296.707095,65,69,4
296.710829,65,69,4
296.712911,65,69,4
296.716645,65,69,4
296.718727,65,69,4
296.722507,65,69,4
296.724543,65,69,4
296.728323,65,69,4
296.730359,65,69,4
296.734154,65,69,4
296.736175,65,69,4
296.73997,65,69,4
296.741991,65,69,4
296.745786,65,69,4
296.747807,65,69,4
296.751603,65,69,4
296.753623,65,69,4
296.757828,65,69,4
296.759439,65,69,4
296.763716,65,69,4
296.765255,65,69,4
296.769532,65,69,4
296.771071,65,69,4
296.775742,65,69,4
296.776887,65,69,4
296.781558,65,69,4
296.782703,65,69,4
296.787506,65,69,4
296.788519,65,69,4
296.793772,65,69,4
296.794335,65,69,4
296.799735,65,69,4
296.800151,65,69,4
296.805814,65,69,4
296.805967,65,69,4
296.81163,65,69,4
296.811783,65,69,4
296.817599,65,69,4
296.817649,65,69,4
296.823415,65,69,4
296.823495,65,69,4
296.829231,65,69,4
296.829458,65,69,4
296.835047,65,69,4
296.835725,65,69,4
296.840863,65,69,4
296.841758,65,69,4
296.846679,65,69,4
296.847574,65,69,4
296.852495,65,69,4
296.853406,65,69,4
296.858311,65,69,4
296.859222,65,69,4
296.864127,65,69,4
296.865519,65,69,4
296.869943,65,69,4
296.871337,65,69,4
296.875759,65,69,4
296.877283,65,69,4
296.881575,65,69,4
296.8832,65,69,4
296.887391,65,69,4
296.889016,65,69,4
296.893207,65,69,4
296.894832,65,69,4
296.899023,65,69,4
296.900881,65,69,4
296.904839,65,69,4
296.907031,65,69,4
296.910655,65,69,4
296.912847,65,69,4
296.916471,65,69,4
296.918663,65,69,4
296.922287,65,69,4
296.924484,65,69,4
296.928103,65,69,4
296.930331,65,69,4
296.933919,65,69,4
296.936248,65,69,4
296.939735,65,70,5
296.942166,65,70,5
296.945551,65,70,5
296.948012,65,70,5
296.951367,65,70,5
296.954278,65,70,5
296.957183,65,70,5
296.960094,65,70,5
296.962999,65,70,5
296.96591,65,70,5
296.968815,65,70,5
296.971726,65,70,5
296.974631,65,70,5
296.977644,65,70,5
296.980447,65,70,5
296.983491,65,70,5
296.986263,65,70,5
296.989307,65,70,5
296.992079,65,70,5
296.995168,65,70,5
296.997895,65,70,5
297.001405,65,70,5
297.003711,65,70,5
297.007514,65,70,5
297.009527,65,70,5
297.01333,65,70,5
297.015343,65,70,5
297.019627,65,70,5
297.021159,65,70,5
297.025443,65,70,5
297.026975,65,70,5
297.031259,65,70,5
297.032791,65,70,5
297.037192,65,70,5
297.038607,66,70,4
297.043038,66,70,4
297.044423,66,70,4
297.048986,66,70,4
297.050239,66,70,4
297.055181,66,70,4
297.056055,66,70,4
297.060997,66,70,4
297.061871,66,70,4
297.066813,66,70,4
297.067687,66,70,4
297.072629,66,70,4
297.073503,66,70,4
297.078592,66,70,4
297.079319,66,70,4
297.084975,66,70,4
297.085135,66,70,4
297.090791,66,70,4
297.090951,66,70,4
297.096607,66,70,4
297.096767,66,70,4
297.102423,66,70,4
297.102583,66,70,4
297.108239,66,70,4
297.108399,66,70,4
297.114055,66,70,4
297.114215,66,70,4
297.119871,66,70,4
297.120031,66,70,4
297.125687,66,70,4
297.125847,66,70,4
297.131503,66,70,4
297.131663,66,70,4
297.137442,66,70,4
297.137479,66,70,4
297.143258,66,70,4
297.143295,66,70,4
297.149111,66,70,4
297.149438,66,70,4
297.154927,66,70,4
297.155254,66,70,4
297.160743,66,70,4
297.161435,66,70,4
297.166559,66,70,4
297.167251,66,70,4
297.172375,66,70,4
297.173315,66,70,4
297.178191,66,70,4
297.179131,66,70,4
297.184007,66,70,4
297.185615,66,70,4
297.189823,66,70,4
297.191694,66,70,4
297.195639,66,70,4
297.19751,66,70,4
297.201455,66,70,4
297.203326,66,70,4
297.207271,66,70,4
297.209608,66,70,4
297.213087,66,70,4
297.215424,66,70,4
297.218903,66,70,4
297.22124,66,70,4
297.224719,66,70,4
297.227638,66,70,4
297.230535,66,70,4
297.233672,66,70,4
297.236351,66,70,4
297.239548,66,70,4
297.242167,66,70,4
297.245436,66,70,4
297.247983,66,70,4
297.251469,66,70,4
297.253799,66,70,4
297.257346,66,70,4
297.259615,66,70,4
297.263192,66,70,4
297.265431,66,70,4
297.269008,66,70,4
297.271247,66,70,4
297.274824,66,70,4
297.277063,66,70,4
297.280641,66,70,4
297.282879,66,70,4
297.286866,66,70,4
297.288695,66,70,4
297.292682,66,70,4
297.294511,66,70,4
297.298498,66,70,4
297.300327,66,70,4
297.304431,66,70,4
297.306143,66,70,4
297.31051,66,70,4
297.311959,66,70,4
297.316326,66,70,4
297.317775,66,70,4
297.322142,66,70,4
297.323591,66,70,4
297.327959,66,70,4
297.329407,66,70,4
297.333993,66,70,4
297.335223,66,70,4
297.33991,66,70,4
297.341039,66,70,4
297.345726,66,70,4
297.346855,66,70,4
297.351836,66,70,4
297.352671,66,70,4
297.357652,66,70,4
297.358487,66,70,4
297.363468,66,71,5
297.364303,66,71,5
297.369401,66,71,5
297.370119,66,71,5
297.375596,66,71,5
297.375935,66,71,5
297.381412,66,71,5
297.381751,66,71,5
297.387228,66,71,5
297.387567,66,71,5
297.393383,66,71,5
297.393626,66,71,5
297.399199,66,71,5
297.399442,66,71,5
297.405015,66,71,5
297.405258,66,71,5
297.410831,66,71,5
297.411191,66,71,5
297.416647,66,71,5
297.417007,66,71,5
297.422463,66,71,5
297.422823,66,71,5
297.428279,66,71,5
297.428989,66,71,5
297.434095,66,71,5
297.434805,66,71,5
297.439911,67,71,4
297.440621,67,71,4
297.445727,67,71,4
297.446437,67,71,4
297.451543,67,71,4
297.452587,67,71,4
297.457359,67,71,4
297.458403,67,71,4
297.463175,67,71,4
297.464351,67,71,4
297.468991,67,71,4
297.470167,67,71,4
297.474807,67,71,4
297.476029,67,71,4
297.480623,67,71,4
297.481845,67,71,4
297.486439,67,71,4
297.487722,67,71,4
297.492255,67,71,4
297.493598,67,71,4
297.498071,67,71,4
297.499414,67,71,4
297.503887,67,71,4
297.505287,67,71,4
297.509703,67,71,4
297.511163,67,71,4
297.515519,67,71,4
297.517085,67,71,4
297.521335,67,71,4
297.522968,67,71,4
297.527151,67,71,4
297.529426,67,71,4
297.532967,67,71,4
297.535242,67,71,4
297.538783,67,71,4
297.541306,67,71,4
297.544599,67,71,4
297.547122,67,71,4
297.550415,67,71,4
297.5531,67,71,4
297.556231,67,71,4
297.559063,67,71,4
297.562047,67,71,4
297.56495,67,71,4
297.567863,67,71,4
297.57113,67,71,4
297.573679,67,71,4
297.577326,67,71,4
297.579495,67,71,4
297.583288,67,71,4
297.585311,67,71,4
297.589104,67,71,4
297.591127,67,71,4
297.595123,67,71,4
297.596943,67,71,4
297.601319,67,71,4
297.602759,67,71,4
297.607135,67,71,4
297.608575,67,71,4
297.612951,67,71,4
297.614391,67,71,4
297.619116,67,71,4
297.620207,67,71,4
297.625079,67,71,4
297.626023,67,71,4
297.631229,67,71,4
297.631839,67,71,4
297.637045,67,71,4
297.637655,67,71,4
297.642881,67,71,4
297.643471,67,71,4
297.648693,67,71,4
297.649287,67,71,4
297.654509,67,71,4
297.655103,67,71,4
297.660442,67,71,4
297.660919,67,71,4
297.666404,67,71,4
297.666735,67,71,4
297.67222,67,71,4
297.672551,67,71,4
297.678127,67,71,4
297.678367,67,71,4
297.683943,67,71,4
297.684183,67,71,4
297.689759,67,71,4
297.689999,67,71,4
297.695576,67,71,4
297.695815,67,71,4
297.701496,67,71,4
297.701631,67,71,4
297.707309,67,71,4
297.707447,67,71,4
297.713257,67,71,4
297.713263,67,71,4
297.719079,67,71,4
297.719291,67,71,4
297.724895,67,71,4
297.725107,67,71,4
297.730711,67,71,4
297.731055,67,71,4
297.736527,67,71,4
297.736972,67,71,4
297.742343,67,71,4
297.742935,67,71,4
297.748159,67,71,4
297.748852,67,71,4
297.753975,67,71,4
297.755235,67,71,4
297.759791,67,71,4
297.761051,67,71,4
297.765607,67,71,4
297.766867,67,71,4
297.771423,67,71,4
297.772992,67,71,4
297.777239,67,71,4
297.779112,67,71,4
297.783055,67,71,4
297.784928,67,71,4
297.788871,67,71,4
297.790744,67,71,4
297.794687,67,72,5
297.79656,67,72,5
297.800503,67,72,5
297.802437,67,72,5
297.806319,67,72,5
297.808253,67,72,5
297.812135,67,72,5
297.814069,67,72,5
297.817951,67,72,5
297.820351,67,72,5
297.823767,67,72,5
297.826167,67,72,5
297.829583,67,72,5
297.831983,67,72,5
297.835399,67,72,5
297.837799,67,72,5
297.841215,68,72,4
297.843615,68,72,4
297.847031,68,72,4
297.849755,68,72,4
297.852847,68,72,4
297.855834,68,72,4
297.858663,68,72,4
297.86165,68,72,4
297.864479,68,72,4
297.867466,68,72,4
297.870295,68,72,4
297.873282,68,72,4
297.876111,68,72,4
297.879098,68,72,4
297.881927,68,72,4
297.884914,68,72,4
297.887743,68,72,4
297.89073,68,72,4
297.893559,68,72,4
297.89681,68,72,4
297.899375,68,72,4
297.90296,68,72,4
297.905191,68,72,4
297.909227,68,72,4
297.911007,68,72,4
297.915043,68,72,4
297.916823,68,72,4
297.920991,68,72,4
297.922639,68,72,4
297.926837,68,72,4
297.928455,68,72,4
297.932987,68,72,4
297.934271,68,72,4
297.938803,68,72,4
297.940087,68,72,4
297.944635,68,72,4
297.945903,68,72,4
297.950451,68,72,4
297.951719,68,72,4
297.956818,68,72,4
297.957535,68,72,4
297.96313,68,72,4
297.963351,68,72,4
297.968946,68,72,4
297.969167,68,72,4
297.974808,68,72,4
297.974983,68,72,4
297.980799,68,72,4
297.980811,68,72,4
297.986615,68,72,4
297.986845,68,72,4
297.992431,68,72,4
297.993071,68,72,4
297.998247,68,72,4
297.999074,68,72,4
298.004063,68,72,4
298.00489,68,72,4
298.009879,68,72,4
298.010706,68,72,4
298.015695,68,72,4
298.016831,68,72,4
298.021511,68,72,4
298.022748,68,72,4
298.027327,68,72,4
298.028564,68,72,4
298.033143,68,72,4
298.034512,68,72,4
298.038959,68,72,4
298.040328,68,72,4
298.044775,68,72,4
298.046144,68,72,4
298.050591,68,72,4
298.052077,68,72,4
298.056407,68,72,4
298.057896,68,72,4
298.062223,68,72,4
298.063992,68,72,4
298.068039,68,72,4
298.069808,68,72,4
298.073855,68,72,4
298.075796,68,72,4
298.079671,68,72,4
298.081612,68,72,4
298.085487,68,72,4
298.087428,68,72,4
298.091303,68,72,4
298.093244,68,72,4
298.097119,68,72,4
298.09906,68,72,4
298.102935,68,72,4
298.104876,68,72,4
298.108751,68,72,4
298.110739,68,72,4
298.114567,68,72,4
298.116555,68,72,4
298.120383,68,72,4
298.122417,68,72,4
298.126199,68,72,4
298.128496,68,72,4
298.132015,68,72,4
298.134312,68,72,4
298.137831,68,72,4
298.140128,68,72,4
298.143647,68,72,4
298.146177,68,72,4
298.149463,68,72,4
298.152489,68,72,4
298.155279,68,72,4
298.158305,68,72,4
298.161095,68,72,4
298.164207,68,72,4
298.166911,68,72,4
298.170023,68,72,4
298.172727,68,72,4
298.175839,68,72,4
298.178543,68,72,4
298.181656,68,72,4
298.184359,68,72,4
298.187851,68,72,4
298.190175,68,72,4
298.193667,68,72,4
298.195991,68,72,4
298.199919,68,72,4
298.201807,68,72,4
298.205735,68,72,4
298.207623,68,72,4
298.211551,68,72,4
298.213439,68,72,4
298.217367,68,72,4
298.219255,68,72,4
298.223183,68,73,5
298.225071,68,73,5
298.228999,68,73,5
298.230887,68,73,5
298.234932,68,73,5
298.236703,68,73,5
298.240968,69,73,4
298.242519,69,73,4
298.246784,69,73,4
298.248335,69,73,4
298.2526,69,73,4
298.254151,69,73,4
298.258417,69,73,4
298.259967,69,73,4
298.264233,69,73,4
298.265783,69,73,4
298.270049,69,73,4
298.271599,69,73,4
298.276215,69,73,4
298.277415,69,73,4
298.282147,69,73,4
298.283231,69,73,4
298.288024,69,73,4
298.289047,69,73,4
298.293896,69,73,4
298.294863,69,73,4
298.300178,69,73,4
298.300679,69,73,4
298.305994,69,73,4
298.306495,69,73,4
298.31181,69,73,4
298.312311,69,73,4
298.317626,69,73,4
298.318127,69,73,4
298.323736,69,73,4
298.323943,69,73,4
298.329759,69,73,4
298.329946,69,73,4
298.335575,69,73,4
298.335762,69,73,4
298.341391,69,73,4
298.341578,69,73,4
298.347207,69,73,4
298.347395,69,73,4
298.353023,69,73,4
298.353211,69,73,4
298.358839,69,73,4
298.359685,69,73,4
298.364655,69,73,4
298.365734,69,73,4
298.370471,69,73,4
298.37155,69,73,4
298.376287,69,73,4
298.377528,69,73,4
298.382103,69,73,4
298.383577,69,73,4
298.387919,69,73,4
298.38993,69,73,4
298.393735,69,73,4
298.395746,69,73,4
298.399551,69,73,4
298.401653,69,73,4
298.405367,69,73,4
298.40754,69,73,4
298.411183,69,73,4
298.413706,69,73,4
298.416999,69,73,4
298.419522,69,73,4
298.422815,69,73,4
298.425338,69,73,4
298.428631,69,73,4
298.4312,69,73,4
298.434447,69,73,4
298.437714,69,73,4
298.440263,69,73,4
298.44353,69,73,4
298.446079,69,73,4
298.449346,69,73,4
298.451895,69,73,4
298.455162,69,73,4
298.457711,69,73,4
298.461025,69,73,4
298.463527,69,73,4
298.466841,69,73,4
298.469343,69,73,4
298.472657,69,73,4
298.475159,69,73,4
298.478473,69,73,4
298.480975,69,73,4
298.484289,69,73,4
298.486791,69,73,4
298.490105,69,73,4
298.492607,69,73,4
298.495921,69,73,4
298.498423,69,73,4
298.502088,69,73,4
298.504239,69,73,4
298.507904,69,73,4
298.510055,69,73,4
298.51372,69,73,4
298.515871,69,73,4
298.519536,69,73,4
298.521687,69,73,4
298.525352,69,73,4
298.527503,69,73,4
298.531316,69,73,4
298.533319,69,73,4
298.537324,69,73,4
298.539135,69,73,4
298.543185,69,73,4
298.544951,69,73,4
298.549189,69,73,4
298.550767,69,73,4
298.555471,69,73,4
298.556583,69,73,4
298.561287,69,73,4
298.562399,69,73,4
298.567103,69,73,4
298.568215,69,73,4
298.572919,69,73,4
298.574031,69,73,4
298.578735,69,73,4
298.579847,69,73,4
298.584551,69,73,4
298.585663,69,73,4
298.590489,69,73,4
298.591479,69,73,4
298.596305,69,73,4
298.597295,69,73,4
298.602238,69,73,4
298.603111,69,73,4
298.608681,69,73,4
298.608927,69,73,4
298.614497,69,73,4
298.614743,69,73,4
298.620313,69,73,4
298.620559,69,73,4
298.626247,69,73,4
298.626375,69,73,4
298.632184,69,73,4
298.632191,69,73,4
298.638,70,73,3
298.638007,70,73,3
298.643823,70,74,4
298.644004,70,73,3
298.649639,70,74,4
298.650098,70,73,3
298.655455,70,74,4
298.656031,70,74,4
298.661271,70,74,4
298.661847,70,74,4
298.667087,70,74,4
298.667663,70,74,4
298.672903,70,74,4
298.673877,70,74,4
298.678719,70,74,4
298.67969,70,74,4
298.684535,70,74,4
298.685577,70,74,4
298.690351,70,74,4
298.691393,70,74,4
298.696167,70,74,4
298.697209,70,74,4
298.701983,70,74,4
298.703026,70,74,4
298.707799,70,74,4
298.708888,70,74,4
298.713615,70,74,4
298.715099,70,74,4
298.719431,70,74,4
298.721031,70,74,4
298.725247,70,74,4
298.727035,70,74,4
298.731063,70,74,4
298.732851,70,74,4
298.736879,70,74,4
298.738829,70,74,4
298.742695,70,74,4
298.744645,70,74,4
298.748511,70,74,4
298.750694,70,74,4
298.754327,70,74,4
298.756586,70,74,4
298.760143,70,74,4
298.762893,70,74,4
298.765959,70,74,4
298.769104,70,74,4
298.771775,70,74,4
298.775198,70,74,4
298.777591,70,74,4
298.781014,70,74,4
298.783407,70,74,4
298.787018,70,74,4
298.789223,70,74,4
298.792996,70,74,4
298.795039,70,74,4
298.798812,70,74,4
298.800855,70,74,4
298.804932,70,74,4
298.806671,70,74,4
298.811072,70,74,4
298.812487,70,74,4
298.816918,70,74,4
298.818303,70,74,4
298.822734,70,74,4
298.824119,70,74,4
298.82855,70,74,4
298.829935,70,74,4
298.834484,70,74,4
298.835751,70,74,4
298.8403,70,74,4
298.841567,70,74,4
298.846319,70,74,4
298.847383,70,74,4
298.852282,70,74,4
298.853199,70,74,4
298.858098,70,74,4
298.859015,70,74,4
298.864076,70,74,4
298.864831,70,74,4
298.869895,70,74,4
298.870647,70,74,4
298.875711,70,74,4
298.876463,70,74,4
298.881524,70,74,4
298.882279,70,74,4
298.88734,70,74,4
298.888095,70,74,4
298.893156,70,74,4
298.893911,70,74,4
298.898972,70,74,4
298.899727,70,74,4
298.904824,70,74,4
298.905543,70,74,4
298.910914,70,74,4
298.911359,70,74,4
298.916731,70,74,4
298.917175,70,74,4
298.922547,70,74,4
298.922991,70,74,4
298.928363,70,74,4
298.928807,70,74,4
298.934225,70,74,4
298.934623,70,74,4
298.940304,70,74,4
298.940439,70,74,4
298.946255,70,74,4
298.946515,70,74,4
298.952071,70,74,4
298.952331,70,74,4
298.957887,70,74,4
298.958218,70,74,4
298.963703,70,74,4
298.96408,70,74,4
298.969519,70,74,4
298.969896,70,74,4
298.975335,70,74,4
298.975829,70,74,4
298.981151,70,74,4
298.981761,70,74,4
298.986967,70,74,4
298.987577,70,74,4
298.992783,70,74,4
298.993672,70,74,4
298.998599,70,74,4
298.999488,70,74,4
299.004415,70,74,4
299.005304,70,74,4
299.010231,70,74,4
299.01147,70,74,4
299.016047,70,74,4
299.017286,70,74,4
299.021863,70,74,4
299.023102,70,74,4
299.027679,70,74,4
299.029035,70,74,4
299.033495,70,74,4
299.035084,70,74,4
299.039311,71,74,3
299.0409,71,74,3
299.045127,71,74,3
299.046716,71,74,3
299.050943,71,74,3
299.052882,71,74,3
299.056759,71,74,3
299.058845,71,74,3
299.062575,71,74,3
299.064706,71,74,3
299.068404,71,74,3
299.070523,71,74,3
299.07422,71,74,3
299.076339,71,74,3
299.080036,71,74,3
299.082155,71,74,3
299.085852,71,74,3
299.08828,71,74,3
299.091668,71,74,3
299.094167,71,74,3
299.097484,71,74,3
299.100302,71,74,3
299.1033,71,74,3
299.106118,71,74,3
299.109116,71,75,4
299.111934,71,75,4
299.114932,71,75,4
299.117827,71,75,4
299.120748,71,75,4
299.123875,71,75,4
299.126564,71,75,4
299.129691,71,75,4
299.13238,71,75,4
299.135583,71,75,4
299.138196,71,75,4
299.141906,71,75,4
299.144012,71,75,4
299.147722,71,75,4
299.149828,71,75,4
299.153538,71,75,4
299.155644,71,75,4
299.159476,71,75,4
299.16146,71,75,4
299.165479,71,75,4
299.167276,71,75,4
299.171457,71,75,4
299.173092,71,75,4
299.1779,71,75,4
299.178908,71,75,4
299.183716,71,75,4
299.184724,71,75,4
299.189604,71,75,4
299.19054,71,75,4
299.196164,71,75,4
299.196356,71,75,4
299.20198,71,75,4
299.202172,71,75,4
299.207796,71,75,4
299.207988,71,75,4
299.213804,71,75,4
299.214037,71,75,4
299.21962,71,75,4
299.220131,71,75,4
299.225436,71,75,4
299.225947,71,75,4
299.231252,71,75,4
299.231763,71,75,4
299.237068,71,75,4
299.237579,71,75,4
299.242884,71,75,4
299.243395,71,75,4
299.2487,71,75,4
299.249211,71,75,4
299.254516,71,75,4
299.255494,71,75,4
299.260332,71,75,4
299.26131,71,75,4
299.266148,71,75,4
299.267126,71,75,4
299.271964,71,75,4
299.272942,71,75,4
299.27778,71,75,4
299.278758,71,75,4
299.283596,71,75,4
299.284574,71,75,4
299.289412,71,75,4
299.290509,71,75,4
299.295228,71,75,4
299.296325,71,75,4
299.301044,71,75,4
299.302141,71,75,4
299.30686,71,75,4
299.308074,71,75,4
299.312706,71,75,4
299.31389,71,75,4
299.318522,71,75,4
299.319706,71,75,4
299.324338,71,75,4
299.325522,71,75,4
299.330154,71,75,4
299.331338,71,75,4
299.33597,71,75,4
299.337306,71,75,4
299.341786,71,75,4
299.343123,71,75,4
299.34807,71,75,4
299.349212,71,75,4
299.353886,71,75,4
299.355028,71,75,4
299.359702,71,75,4
299.360996,71,75,4
299.365518,71,75,4
299.367056,71,75,4
299.371334,71,75,4
299.372872,71,75,4
299.37715,71,75,4
299.378688,71,75,4
299.383084,71,75,4
299.384772,71,75,4
299.3889,71,75,4
299.390588,71,75,4
299.394716,71,75,4
299.396445,71,75,4
299.400649,71,75,4
299.402686,71,75,4
299.406465,71,75,4
299.408502,71,75,4
299.412281,71,75,4
299.414318,71,75,4
299.418097,71,75,4
299.420134,71,75,4
299.423913,71,75,4
299.42595,71,75,4
299.429881,71,75,4
299.431843,71,75,4
299.435698,71,75,4
299.4377,71,75,4
299.441788,71,75,4
299.443516,71,75,4
299.447604,71,75,4
299.44957,71,75,4
299.453571,71,75,4
299.455386,71,75,4
299.459631,71,75,4
299.461273,71,75,4
299.465447,71,75,4
299.467251,71,75,4
299.471263,71,75,4
299.473113,71,75,4
299.477347,71,75,4
299.479233,71,75,4
299.483163,71,75,4
299.485398,71,75,4
299.48902,71,75,4
299.49126,71,75,4
299.494836,71,75,4
299.497309,71,75,4
299.500652,71,75,4
299.503125,71,75,4
299.506468,71,75,4
299.509058,71,75,4
299.512284,71,75,4
299.514874,71,75,4
299.5181,71,75,4
299.52069,71,75,4
299.523916,71,75,4
299.526507,71,75,4
299.529732,71,75,4
299.532439,71,75,4
299.535548,71,75,4
299.538372,72,75,3
299.541364,72,75,3
299.544421,72,75,3
299.54718,72,75,3
299.550237,72,75,3
299.552996,72,75,3
299.556403,72,75,3
299.558812,72,75,3
299.562264,72,75,3
299.564628,72,76,4
299.568459,72,76,4
299.570444,72,76,4
299.574276,72,76,4
299.57626,72,76,4
299.580295,72,76,4
299.582076,72,76,4
299.586141,72,76,4
299.587892,72,76,4
299.591957,72,76,4
299.593708,72,76,4
299.598517,72,76,4
299.599524,72,76,4
299.604404,72,76,4
299.60534,72,76,4
299.61022,72,76,4
299.611156,72,76,4
299.616664,72,76,4
299.616972,72,76,4
299.622551,72,76,4
299.622788,72,76,4
299.628367,72,76,4
299.628604,72,76,4
299.634183,72,76,4
299.63442,72,76,4
299.639999,72,76,4
299.640236,72,76,4
299.645815,72,76,4
299.646052,72,76,4
299.651631,72,76,4
299.651868,72,76,4
299.657447,72,76,4
299.657684,72,76,4
299.663263,72,76,4
299.6635,72,76,4
299.669079,72,76,4
299.669316,72,76,4
299.674895,72,76,4
299.675132,72,76,4
299.680711,72,76,4
299.680948,72,76,4
299.68658,72,76,4
299.686764,72,76,4
299.692397,72,76,4
299.69258,72,76,4
299.698213,72,76,4
299.698396,72,76,4
299.704029,72,76,4
299.704212,72,76,4
299.709845,72,76,4
299.710028,72,76,4
299.715661,72,76,4
299.715844,72,76,4
299.72166,72,76,4
299.721745,72,76,4
299.727476,72,76,4
299.727561,72,76,4
299.733292,72,76,4
299.733377,72,76,4
299.739108,72,76,4
299.739193,72,76,4
299.744924,72,76,4
299.745281,72,76,4
299.75074,72,76,4
299.75121,72,76,4
299.756556,72,76,4
299.757026,72,76,4
299.762372,72,76,4
299.762842,72,76,4
299.768188,72,76,4
299.768658,72,76,4
299.774004,72,76,4
299.774474,72,76,4
299.77982,72,76,4
299.780412,72,76,4
299.785636,72,76,4
299.786228,72,76,4
299.791452,72,76,4
299.792044,72,76,4
299.797268,72,76,4
299.797907,72,76,4
299.803084,72,76,4
299.804482,72,76,4
299.8089,72,76,4
299.810298,72,76,4
299.814716,72,76,4
299.816114,72,76,4
299.820532,72,76,4
299.82193,72,76,4
299.826348,72,76,4
299.827746,72,76,4
299.832164,72,76,4
299.83798,72,76,4
299.838974,72,76,4
299.843796,72,76,4
299.84479,72,76,4
299.849612,72,76,4
299.850606,72,76,4
299.855428,72,76,4
299.856422,72,75,3
299.861244,72,75,3
299.862238,72,75,3
299.86706,72,74,2
299.872987,72,74,2
299.873526,72,74,2
299.878803,72,74,2
299.879342,72,73,1
299.884619,72,73,1
299.885158,72,73,1
299.890483,72,73,1
299.890974,72,73,1
299.89679,72,72,0
299.897057,72,72,0
299.902606,72,72,0
299.902873,72,72,0
299.908422,72,71,1
299.908689,72,71,1
299.914238,72,70,2
299.914505,72,70,2
299.920054,72,70,2
299.920321,72,70,2
299.92587,72,69,3
299.926137,72,69,3
299.931686,72,69,3
299.931953,72,69,3
299.937502,72,68,4
299.937769,72,68,4
299.943585,67,68,1
299.948196,67,68,1
299.954028,67,67,0
299.959859,67,67,0
299.965675,67,66,1
299.971491,67,66,1
299.971981,67,66,1
299.982907,67,66,1
299.983613,67,65,2
299.988728,67,65,2
299.994539,67,65,2
299.995245,67,64,3


==> Data/rf_prediction_data_node_40_200to300_sizeshrinked.csv <==
T,G,P,E
200.003394,77,82,5
200.003845,77,82,5
200.00921,77,82,5
200.009661,77,82,5
200.015026,77,82,5
200.015477,77,82,5
200.020842,77,82,5
200.021293,77,82,5
200.026658,77,82,5
200.027109,77,82,5
200.032474,77,82,5
200.032925,77,82,5
200.03829,78,82,4
200.038741,78,82,4
200.044106,78,82,4
200.044557,78,82,4
200.049922,78,82,4
200.050373,78,82,4
200.055738,78,82,4
200.056189,78,82,4
200.061554,78,82,4
200.062005,78,82,4
200.06737,78,82,4
200.067821,78,82,4
200.073186,78,82,4
200.073637,78,82,4
200.079002,78,82,4
200.079453,78,82,4
200.084818,78,82,4
200.085269,78,82,4
200.090634,78,82,4
200.091085,78,82,4
200.09645,78,82,4
200.096901,78,82,4
200.102266,78,82,4
200.102717,78,82,4
200.108082,78,82,4
200.108533,78,82,4
200.113898,78,82,4
200.114349,78,82,4
200.119714,78,82,4
200.120165,78,82,4
200.12553,78,82,4
200.125981,78,82,4
200.131346,78,82,4
200.131797,78,82,4
200.137162,78,82,4
200.137613,78,82,4
200.142978,78,82,4
200.143429,78,82,4
200.148794,78,82,4
200.149245,78,82,4
200.15461,78,82,4
200.155061,78,82,4
200.160426,78,82,4
200.160877,78,82,4
200.166242,78,82,4
200.166693,78,82,4
200.172058,78,82,4
200.172509,78,82,4
200.177874,78,83,5
200.178325,78,83,5
200.18369,78,83,5
200.184141,78,83,5
200.189506,78,83,5
200.189957,78,83,5
200.195322,78,83,5
200.195773,78,83,5
200.20114,78,83,5
200.201589,78,83,5
200.206954,78,83,5
200.207405,78,83,5
200.21277,78,83,5
200.213221,78,83,5
200.218586,78,83,5
200.219037,78,83,5
200.224402,78,83,5
200.224853,78,83,5
200.230218,78,83,5
200.230669,78,83,5
200.236034,78,83,5
200.236485,78,83,5
200.24185,78,83,5
200.242301,78,83,5
200.247666,78,83,5
200.248117,78,83,5
200.253482,78,83,5
200.253933,78,83,5
200.259298,78,83,5
200.259749,78,83,5
200.265114,78,83,5
200.265565,78,83,5
200.27093,78,83,5
200.271381,78,83,5
200.276746,78,83,5
200.277197,78,83,5
200.282562,78,83,5
200.283013,78,83,5
200.288378,78,83,5
200.288829,78,83,5
200.294194,78,83,5
200.294645,78,83,5
200.30001,78,83,5
200.300461,78,83,5
200.305826,78,83,5
200.306277,78,83,5
200.311642,78,83,5
200.312093,78,83,5
200.317458,78,83,5
200.317909,78,83,5
200.323274,78,83,5
200.323725,78,83,5
200.32909,78,83,5
200.329541,78,83,5
200.334906,78,83,5
200.335357,78,83,5
200.340722,78,83,5
200.341173,78,83,5
200.346538,78,83,5
200.346989,78,83,5
200.352354,78,83,5
200.352805,78,83,5
200.35817,78,83,5
200.358621,78,83,5
200.363986,78,83,5
200.364437,78,83,5
200.369802,78,83,5
200.370253,78,83,5
200.375618,78,83,5
200.376069,78,83,5
200.381434,78,83,5
200.381885,78,83,5
200.38725,78,83,5
200.387701,78,83,5
200.393066,78,83,5
200.393517,78,83,5
200.398882,78,83,5
200.399333,78,83,5
200.404699,78,83,5
200.405149,78,83,5
200.410514,78,83,5
200.410965,78,83,5
200.41633,78,83,5
200.416781,78,83,5
200.422146,78,83,5
200.422597,78,83,5
200.427962,78,83,5
200.428413,78,83,5
200.433778,78,83,5
200.434229,78,83,5
200.439594,79,83,4
200.440045,79,83,4
200.44541,79,83,4
200.445861,79,83,4
200.451226,79,83,4
200.451677,79,83,4
200.457042,79,83,4
200.457493,79,83,4
200.462858,79,83,4
200.463309,79,83,4
200.468674,79,83,4
200.469125,79,83,4
200.47449,79,83,4
200.474941,79,83,4
200.480306,79,83,4
200.480757,79,83,4
200.486122,79,83,4
200.486573,79,83,4
200.491938,79,83,4
200.492389,79,83,4
200.497754,79,83,4
200.498205,79,83,4
200.50357,79,83,4
200.504021,79,83,4
200.509386,79,83,4
200.509837,79,83,4
200.515202,79,83,4
200.515653,79,83,4
200.521018,79,83,4
200.521469,79,83,4
200.526834,79,83,4
200.527285,79,83,4
200.53265,79,83,4
200.533101,79,83,4
200.538466,79,83,4
200.538917,79,83,4
200.544282,79,83,4
200.544733,79,83,4
200.550098,79,83,4
200.550549,79,83,4
200.555914,79,83,4
200.556365,79,83,4
200.56173,79,83,4
200.562181,79,83,4
200.567546,79,83,4
200.567997,79,83,4
200.573362,79,83,4
200.573813,79,83,4
200.579178,79,83,4
200.579629,79,83,4
200.584994,79,83,4
200.585445,79,83,4
200.59081,79,83,4
200.591261,79,83,4
200.596626,79,83,4
200.597077,79,83,4
200.602442,79,83,4
200.602893,79,83,4
200.608258,79,83,4
200.608709,79,83,4
200.614074,79,83,4
200.614525,79,83,4
200.61989,79,83,4
200.620341,79,83,4
200.625706,79,83,4
200.626157,79,83,4
200.631522,79,83,4
200.631973,79,83,4
200.637338,79,83,4
200.637789,79,83,4
200.643154,79,83,4
200.643605,79,83,4
200.64897,79,83,4
200.649421,79,83,4
200.654786,79,83,4
200.655237,79,83,4
200.660602,79,83,4
200.661053,79,83,4
200.666418,79,83,4
200.666869,79,83,4
200.672234,79,83,4
200.672685,79,83,4
200.67805,79,84,5
200.678501,79,84,5
200.683866,79,84,5
200.684317,79,84,5
200.689682,79,84,5
200.690133,79,84,5
200.695498,79,84,5
200.695949,79,84,5
200.701314,79,84,5
200.701765,79,84,5
200.70713,79,84,5
200.707581,79,84,5
200.712946,79,84,5
200.713397,79,84,5
200.718762,79,84,5
200.719213,79,84,5
200.724578,79,84,5
200.725029,79,84,5
200.730394,79,84,5
200.730845,79,84,5
200.73621,79,84,5
200.736661,79,84,5
200.742028,79,84,5
200.742477,79,84,5
200.747842,79,84,5
200.748293,79,84,5
200.753658,79,84,5
200.754109,79,84,5
200.759474,79,84,5
200.759925,79,84,5
200.76529,79,84,5
200.765741,79,84,5
200.771106,79,84,5
200.771557,79,84,5
200.776922,79,84,5
200.777373,79,84,5
200.782738,79,84,5
200.783189,79,84,5
200.788554,79,84,5
200.789005,79,84,5
200.79437,79,84,5
200.794821,79,84,5
200.800186,79,84,5
200.800637,79,84,5
200.806002,79,84,5
200.806453,79,84,5
200.811818,79,84,5
200.812269,79,84,5
200.817634,79,84,5
200.818085,79,84,5
200.82345,79,84,5
200.823901,79,84,5
200.829266,79,84,5
200.829717,79,84,5
200.835082,79,84,5
200.835533,79,84,5
200.840898,79,84,5
200.841349,79,84,5
200.846714,79,84,5
200.847165,79,84,5
200.85253,79,84,5
200.852981,79,84,5
200.858346,79,84,5
200.858797,79,84,5
200.864162,79,84,5
200.864613,79,84,5
200.869978,79,84,5
200.870429,79,84,5
200.875794,79,84,5
200.876245,79,84,5
200.88161,79,84,5
200.882061,79,84,5
200.887428,79,84,5
200.887877,79,84,5
200.893244,79,84,5
200.893693,79,84,5
200.899058,79,84,5
200.899509,79,84,5
200.904874,79,84,5
200.905325,79,84,5
200.91069,79,84,5
200.911141,79,84,5
200.916509,79,84,5
200.916957,79,84,5
200.922322,79,84,5
200.922773,79,84,5
200.928138,79,84,5
200.928589,79,84,5
200.933954,79,84,5
200.934405,79,84,5
200.93977,80,84,4
200.940221,80,84,4
200.945586,80,84,4
200.946037,80,84,4
200.951402,80,84,4
200.951853,80,84,4
200.957218,80,84,4
200.957669,80,84,4
200.963034,80,84,4
200.963485,80,84,4
200.96885,80,84,4
200.969301,80,84,4
200.974666,80,84,4
200.975117,80,84,4
200.980482,80,84,4
200.980933,80,84,4
200.986298,80,84,4
200.986749,80,84,4
200.992114,80,84,4
200.992565,80,84,4
200.99793,80,84,4
200.998381,80,84,4
201.003746,80,84,4
201.004197,80,84,4
201.009562,80,84,4
201.010013,80,84,4
201.015378,80,84,4
201.015829,80,84,4
201.021194,80,84,4
201.021645,80,84,4
201.02701,80,84,4
201.027461,80,84,4
201.032826,80,84,4
201.033277,80,84,4
201.038642,80,84,4
201.039093,80,84,4
201.044458,80,84,4
201.044909,80,84,4
201.050274,80,84,4
201.050725,80,84,4
201.05609,80,84,4
201.056541,80,84,4
201.061906,80,84,4
201.062357,80,84,4
201.067722,80,84,4
201.068173,80,84,4
201.073538,80,84,4
201.073989,80,84,4
201.079355,80,84,4
201.079805,80,84,4
201.085171,80,84,4
201.085621,80,84,4
201.090987,80,84,4
201.091437,80,84,4
201.096803,80,84,4
201.097253,80,84,4
201.102619,80,84,4
201.103069,80,84,4
201.108434,80,84,4
201.108885,80,84,4
201.11425,80,84,4
201.114701,80,84,4
201.120066,80,84,4
201.120517,80,84,4
201.125882,80,84,4
201.126333,80,84,4
201.131698,80,84,4
201.132149,80,84,4
201.137514,80,84,4
201.137965,80,84,4
201.14333,80,84,4
201.143781,80,84,4
201.149146,80,84,4
201.149597,80,84,4
201.154962,80,84,4
201.155413,80,84,4
201.160778,80,84,4
201.161229,80,84,4
201.166594,80,84,4
201.167045,80,84,4
201.17241,80,84,4
201.172861,80,84,4
201.178226,80,84,4
201.178677,80,84,4
201.184042,80,85,5
201.184493,80,85,5
201.189858,80,85,5
201.190309,80,85,5
201.195674,80,85,5
201.196125,80,85,5
201.20149,80,85,5
201.201941,80,85,5
201.207306,80,85,5
201.207757,80,85,5
201.213122,80,85,5
201.213573,80,85,5
201.218938,80,85,5
201.219389,80,85,5
201.224754,80,85,5
201.225205,80,85,5
201.23057,80,85,5
201.231021,80,85,5
201.236386,80,85,5
201.236837,80,85,5
201.242202,80,85,5
201.242653,80,85,5
201.248018,80,85,5
201.248469,80,85,5
201.253834,80,85,5
201.254285,80,85,5
201.25965,80,85,5
201.260101,80,85,5
201.265466,80,85,5
201.265917,80,85,5
201.271282,80,85,5
201.271733,80,85,5
201.277098,80,85,5
201.277549,80,85,5
201.282914,80,85,5
201.283365,80,85,5
201.28873,80,85,5
201.289181,80,85,5
201.294546,80,85,5
201.294997,80,85,5
201.300362,80,85,5
201.300813,80,85,5
201.306178,80,85,5
201.306629,80,85,5
201.311994,80,85,5
201.312445,80,85,5
201.31781,80,85,5
201.318261,80,85,5
201.323626,80,85,5
201.324077,80,85,5
201.329442,80,85,5
201.329893,80,85,5
201.335258,80,85,5
201.335709,80,85,5
201.341074,81,85,4
201.341525,81,85,4
201.34689,81,85,4
201.347341,81,85,4
201.352706,81,85,4
201.353157,81,85,4
201.358522,81,85,4
201.358973,81,85,4
201.364338,81,85,4
201.364789,81,85,4
201.370154,81,85,4
201.370605,81,85,4
201.37597,81,85,4
201.376421,81,85,4
201.381786,81,85,4
201.382237,81,85,4
201.387602,81,85,4
201.388053,81,85,4
201.393418,81,85,4
201.393869,81,85,4
201.399234,81,85,4
201.399685,81,85,4
201.40505,81,85,4
201.405501,81,85,4
201.410866,81,85,4
201.411317,81,85,4
201.416682,81,85,4
201.417133,81,85,4
201.422498,81,85,4
201.422949,81,85,4
201.428314,81,85,4
201.428765,81,85,4
201.43413,81,85,4
201.434581,81,85,4
201.439946,81,85,4
201.440397,81,85,4
201.445762,81,85,4
201.446213,81,85,4
201.451578,81,85,4
201.452029,81,85,4
201.457394,81,85,4
201.457845,81,85,4
201.46321,81,85,4
201.463661,81,85,4
201.469026,81,85,4
201.469477,81,85,4
201.474842,81,85,4
201.475293,81,85,4
201.480658,81,85,4
201.481109,81,85,4
201.486474,81,85,4
201.486925,81,85,4
201.49229,81,85,4
201.492741,81,85,4
201.498106,81,85,4
201.498557,81,85,4
201.503922,81,85,4
201.504373,81,85,4
201.509738,81,85,4
201.510189,81,85,4
201.515554,81,85,4
201.516005,81,85,4
201.52137,81,85,4
201.521821,81,85,4
201.527186,81,85,4
201.527637,81,85,4
201.533002,81,85,4
201.533453,81,85,4
201.538818,81,85,4
201.539269,81,85,4
201.544634,81,85,4
201.545085,81,85,4
201.550452,81,85,4
201.550901,81,85,4
201.556266,81,85,4
201.556717,81,85,4
201.562082,81,85,4
201.562533,81,85,4
201.567898,81,85,4
201.568349,81,85,4
201.573714,81,85,4
201.574165,81,85,4
201.57953,81,85,4
201.579981,81,85,4
201.585346,81,85,4
201.585797,81,85,4
201.591162,81,85,4
201.591613,81,85,4
201.596978,81,85,4
201.597429,81,85,4
201.602794,81,85,4
201.603245,81,85,4
201.60861,81,85,4
201.609061,81,85,4
201.614426,81,85,4
201.614877,81,85,4
201.620242,81,85,4
201.620693,81,85,4
201.626058,81,85,4
201.626509,81,85,4
201.631874,81,85,4
201.632325,81,85,4
201.63769,81,85,4
201.638141,81,85,4
201.643506,81,85,4
201.643957,81,85,4
201.649322,81,85,4
201.649773,81,85,4
201.655138,81,85,4
201.655589,81,85,4
201.660954,81,85,4
201.661405,81,85,4
201.66677,81,85,4
201.667221,81,85,4
201.672586,81,85,4
201.673037,81,85,4
201.678402,81,85,4
201.678853,81,85,4
201.684218,81,85,4
201.684669,81,85,4
201.690034,81,85,4
201.690485,81,86,5
201.69585,81,86,5
201.696301,81,86,5
201.701666,81,86,5
201.702117,81,86,5
201.707482,81,86,5
201.707933,81,86,5
201.713298,81,86,5
201.713749,81,86,5
201.719114,81,86,5
201.719565,81,86,5
201.72493,81,86,5
201.725381,81,86,5
201.730746,81,86,5
201.731197,81,86,5
201.736562,81,86,5
201.737013,81,86,5
201.742378,81,86,5
201.742829,81,86,5
201.748194,81,86,5
201.748645,81,86,5
201.75401,81,86,5
201.754461,81,86,5
201.759826,81,86,5
201.760277,81,86,5
201.765642,81,86,5
201.766093,81,86,5
201.771458,81,86,5
201.771909,81,86,5
201.777274,81,86,5
201.777725,81,86,5
201.78309,81,86,5
201.783541,81,86,5
201.788907,81,86,5
201.789357,81,86,5
201.794722,81,86,5
201.795173,81,86,5
201.800538,81,86,5
201.800989,81,86,5
201.806354,81,86,5
201.806805,81,86,5
201.81217,81,86,5
201.812621,81,86,5
201.817986,81,86,5
201.818437,81,86,5
201.823802,81,86,5
201.824253,81,86,5
201.829618,81,86,5
201.830069,81,86,5
201.835434,81,86,5
201.835885,81,86,5
201.84125,82,86,4
201.841701,82,86,4
201.847066,82,86,4
201.847517,82,86,4
201.852882,82,86,4
201.853333,82,86,4
201.858698,82,86,4
201.859149,82,86,4
201.864514,82,86,4
201.864965,82,86,4
201.870334,82,86,4
201.870781,82,86,4
201.876146,82,86,4
201.876597,82,86,4
201.881962,82,86,4
201.882413,82,86,4
201.887778,82,86,4
201.888229,82,86,4
201.893594,82,86,4
201.894045,82,86,4
201.89941,82,86,4
201.899861,82,86,4
201.905226,82,86,4
201.905677,82,86,4
201.911042,82,86,4
201.911493,82,86,4
201.916858,82,86,4
201.917309,82,86,4
201.922674,82,86,4
201.923125,82,86,4
201.92849,82,86,4
201.928941,82,86,4
201.934306,82,86,4
201.934757,82,86,4
201.940122,82,86,4
201.940573,82,86,4
201.945938,82,86,4
201.946389,82,86,4
201.951754,82,86,4
201.952205,82,86,4
201.95757,82,86,4
201.958021,82,86,4
201.963386,82,86,4
201.963837,82,86,4
201.969202,82,86,4
201.969653,82,86,4
201.975018,82,86,4
201.975469,82,86,4
201.980834,82,86,4
201.981285,82,86,4
201.98665,82,86,4
201.987101,82,86,4
201.992466,82,86,4
201.992917,82,86,4
201.998282,82,86,4
201.998733,82,86,4
202.004098,82,86,4
202.004549,82,86,4
202.009914,82,86,4
202.010365,82,86,4
202.01573,82,86,4
202.016181,82,86,4
202.021546,82,86,4
202.021997,82,86,4
202.027362,82,86,4
202.027813,82,86,4
202.033178,82,86,4
202.033629,82,86,4
202.038994,82,86,4
202.039445,82,86,4
202.04481,82,86,4
202.045261,82,86,4
202.050626,82,86,4
202.051077,82,86,4
202.056442,82,86,4
202.056893,82,86,4
202.062258,82,86,4
202.062709,82,86,4
202.068074,82,86,4
202.068525,82,86,4
202.07389,82,86,4
202.074341,82,86,4
202.079706,82,86,4
202.080157,82,86,4
202.085522,82,86,4
202.085973,82,86,4
202.091338,82,86,4
202.091789,82,86,4
202.097154,82,86,4
202.097605,82,86,4
202.10297,82,86,4
202.103421,82,86,4
202.108786,82,86,4
202.109237,82,86,4
202.114602,82,86,4
202.115053,82,86,4
202.12042,82,86,4
202.120869,82,86,4
202.126234,82,86,4
202.126685,82,86,4
202.13205,82,86,4
202.132501,82,86,4
202.137866,82,86,4
202.138317,82,86,4
202.143682,82,86,4
202.144133,82,86,4
202.149498,82,86,4
202.149949,82,86,4
202.155315,82,86,4
202.155765,82,86,4
202.16113,82,86,4
202.161581,82,86,4
202.166946,82,86,4
202.167397,82,86,4
202.172762,82,86,4
202.173213,82,86,4
202.178578,82,86,4
202.179029,82,86,4
202.184394,82,86,4
202.184845,82,86,4
202.19021,82,86,4
202.190661,82,86,4
202.196026,82,86,4
202.196477,82,87,5
202.201842,82,87,5
202.202293,82,87,5
202.207658,82,87,5
202.208109,82,87,5
202.213474,82,87,5
202.213925,82,87,5
202.21929,82,87,5
202.219741,82,87,5
202.225106,82,87,5
202.225557,82,87,5
202.230922,82,87,5
202.231373,82,87,5
202.236738,82,87,5
202.237189,82,87,5
202.242554,82,87,5
202.243005,82,87,5
202.24837,82,87,5
202.248821,82,87,5
202.254186,82,87,5
202.254637,82,87,5
202.260002,82,87,5
202.260453,82,87,5
202.265818,82,87,5
202.266269,82,87,5
202.271634,82,87,5
202.272085,82,87,5
202.27745,82,87,5
202.277901,82,87,5
202.283266,82,87,5
202.283717,82,87,5
202.289082,82,87,5
202.289533,82,87,5
202.294898,82,87,5
202.295349,82,87,5
202.300714,82,87,5
202.301165,82,87,5
202.30653,82,87,5
202.306981,82,87,5
202.312346,82,87,5
202.312797,82,87,5
202.318162,82,87,5
202.318613,82,87,5
202.323978,82,87,5
202.324429,82,87,5
202.329794,82,87,5
202.330245,82,87,5
202.33561,82,87,5
202.336061,82,87,5
202.341426,83,87,4
202.341877,83,87,4
202.347242,83,87,4
202.347693,83,87,4
202.353058,83,87,4
202.353509,83,87,4
202.358874,83,87,4
202.359325,83,87,4
202.36469,83,87,4
202.365141,83,87,4
202.370506,83,87,4
202.370957,83,87,4
202.376322,83,87,4
202.376773,83,87,4
202.382138,83,87,4
202.382589,83,87,4
202.387954,83,87,4
202.388405,83,87,4
202.393772,83,87,4
202.394221,83,87,4
202.399586,83,87,4
202.400037,83,87,4
202.405402,83,87,4
202.405853,83,87,4
202.411218,83,87,4
202.411669,83,87,4
202.417034,83,87,4
202.417485,83,87,4
202.42285,83,87,4
202.423301,83,87,4
202.428666,83,87,4
202.429117,83,87,4
202.434482,83,87,4
202.434933,83,87,4
202.440298,83,87,4
202.440749,83,87,4
202.446114,83,87,4
202.446565,83,87,4
202.45193,83,87,4
202.452381,83,87,4
202.457746,83,87,4
202.458197,83,87,4
202.463562,83,87,4
202.464013,83,87,4
202.469378,83,87,4
202.469829,83,87,4
202.475194,83,87,4
202.475645,83,87,4
202.48101,83,87,4
202.481461,83,87,4
202.486826,83,87,4
202.487277,83,87,4
202.492642,83,87,4
202.493093,83,87,4
202.498458,83,87,4
202.498909,83,87,4
202.504274,83,87,4
202.504725,83,87,4
202.51009,83,87,4
202.510541,83,87,4
202.515906,83,87,4
202.516357,83,87,4
202.521722,83,87,4
202.522173,83,87,4
202.527538,83,87,4
202.527989,83,87,4
202.533354,83,87,4
202.533805,83,87,4
202.53917,83,87,4
202.539621,83,87,4
202.544986,83,87,4
202.545437,83,87,4
202.550802,83,87,4
202.551253,83,87,4
202.556618,83,87,4
202.557069,83,87,4
202.562434,83,87,4
202.562885,83,87,4
202.56825,83,87,4
202.568701,83,87,4
202.574066,83,87,4
202.574517,83,87,4
202.579882,83,87,4
202.580333,83,87,4
202.585698,83,87,4
202.586149,83,87,4
202.591514,83,87,4
202.591965,83,87,4
202.59733,83,87,4
202.597781,83,87,4
202.603146,83,87,4
202.603597,83,87,4
202.608962,83,87,4
202.609413,83,87,4
202.614778,83,87,4
202.615229,83,87,4
202.620594,83,87,4
202.621045,83,87,4
202.62641,83,87,4
202.626861,83,87,4
202.632226,83,87,4
202.632677,83,87,4
202.638042,83,87,4
202.638493,83,87,4
202.643858,83,87,4
202.644309,83,87,4
202.649674,83,87,4
202.650125,83,87,4
202.65549,83,87,4
202.655941,83,87,4
202.661306,83,87,4
202.661757,83,87,4
202.667122,83,87,4
202.667573,83,87,4
202.672938,83,87,4
202.673389,83,87,4
202.678754,83,87,4
202.679205,83,87,4
202.68457,83,87,4
202.685021,83,87,4
202.690386,83,87,4
202.690837,83,87,4
202.696202,83,87,4
202.696653,83,87,4
202.702018,83,88,5
202.702469,83,88,5
202.707834,83,88,5
202.708285,83,88,5
202.71365,83,88,5
202.714101,83,88,5
202.719466,83,88,5
202.719917,83,88,5
202.725282,83,88,5
202.725733,83,88,5
202.731098,83,88,5
202.731549,83,88,5
202.736914,83,88,5
202.737365,83,88,5
202.74273,83,88,5
202.743181,83,88,5
202.748546,83,88,5
202.748997,83,88,5
202.754362,83,88,5
202.754813,83,88,5
202.760178,83,88,5
202.760629,83,88,5
202.765994,83,88,5
202.766445,83,88,5
202.77181,83,88,5
202.772261,83,88,5
202.777626,83,88,5
202.778077,83,88,5
202.783442,83,88,5
202.783893,83,88,5
202.789258,83,88,5
202.789709,83,88,5
202.795074,83,88,5
202.795525,83,88,5
202.80089,83,88,5
202.801341,83,88,5
202.806706,83,88,5
202.807157,83,88,5
202.812522,83,88,5
202.812973,83,88,5
202.818338,83,88,5
202.818789,83,88,5
202.824154,83,88,5
202.824605,83,88,5
202.82997,83,88,5
202.830421,83,88,5
202.835786,83,88,5
202.836237,83,88,5
202.841602,84,88,4
202.842053,84,88,4
202.847418,84,88,4
202.847869,84,88,4
202.853234,84,88,4
202.853685,84,88,4
202.859063,84,88,4
202.859501,84,88,4
202.864879,84,88,4
202.865317,84,88,4
202.870797,84,88,4
202.871133,84,88,4
202.876613,84,88,4
202.876949,84,88,4
202.882429,84,88,4
202.882765,84,88,4
202.888363,84,88,4
202.888581,84,88,4
202.894179,84,88,4
202.894397,84,88,4
202.899995,84,88,4
202.900213,84,88,4
202.905811,84,88,4
202.906029,84,88,4
202.911627,84,88,4
202.911845,84,88,4
202.917443,84,88,4
202.917661,84,88,4
202.923259,84,88,4
202.923477,84,88,4
202.929075,84,88,4
202.929293,84,88,4
202.934891,84,88,4
202.935109,84,88,4
202.940707,84,88,4
202.940925,84,88,4
202.946523,84,88,4
202.946741,84,88,4
202.952339,84,88,4
202.952557,84,88,4
202.958281,84,88,4
202.958373,84,88,4
202.964097,84,88,4
202.964189,84,88,4
202.969913,84,88,4
202.970005,84,88,4
202.975729,84,88,4
202.975821,84,88,4
202.981637,84,88,4
202.981678,84,88,4
202.987453,84,88,4
202.987656,84,88,4
202.993269,84,88,4
202.993487,84,88,4
202.999085,84,88,4
202.999303,84,88,4
203.004901,84,88,4
203.005119,84,88,4
203.010717,84,88,4
203.010935,84,88,4
203.016533,84,88,4
203.016751,84,88,4
203.022349,84,88,4
203.022634,84,88,4
203.028165,84,88,4
203.028735,84,88,4
203.033981,84,88,4
203.035107,84,88,4
203.039797,84,88,4
203.040923,84,88,4
203.045613,84,88,4
203.047078,84,88,4
203.051429,84,88,4
203.052894,84,88,4
203.057245,84,88,4
203.05871,84,88,4
203.063061,84,88,4
203.06476,84,88,4
203.068877,84,88,4
203.070576,84,88,4
203.074693,84,88,4
203.076392,84,88,4
203.080509,84,88,4
203.082208,84,88,4
203.086325,84,88,4
203.088202,84,88,4
203.092141,84,88,4
203.094105,84,88,4
203.097957,84,88,4
203.099966,84,88,4
203.103773,84,88,4
203.106117,84,88,4
203.109589,84,88,4
203.112065,84,88,4
203.115405,84,88,4
203.117881,84,88,4
203.121221,84,88,4
203.123949,84,88,4
203.127037,84,88,4
203.129765,84,88,4
203.132853,84,88,4
203.135845,84,88,4
203.138669,84,88,4
203.1421,84,88,4
203.144485,84,88,4
203.147913,84,88,4
203.150301,84,88,4
203.153805,84,88,4
203.156117,84,88,4
203.160056,84,88,4
203.161933,84,88,4
203.165888,84,88,4
203.167749,84,88,4
203.171881,84,88,4
203.173565,84,88,4
203.177855,84,88,4
203.179381,84,88,4
203.183919,84,88,4
203.185197,84,88,4
203.189912,84,88,4
203.191013,84,88,4
203.196047,84,88,4
203.196829,84,88,4
203.201866,84,88,4
203.202645,84,88,4
203.208059,84,88,4
203.208461,84,88,4
203.213875,84,88,4
203.214277,84,88,4
203.220093,84,88,4
203.220213,84,88,4
203.225909,84,88,4
203.226029,84,88,4
203.231725,84,88,4
203.232027,84,88,4
203.237541,84,88,4
203.238289,84,88,4
203.243357,84,88,4
203.244105,84,88,4
203.249173,84,88,4
203.250133,84,88,4
203.254989,84,88,4
203.255949,84,88,4
203.260805,84,88,4
203.261765,84,88,4
203.266621,84,88,4
203.267581,84,88,4
203.272437,84,88,4
203.273546,84,88,4
203.278253,84,88,4
203.279362,84,88,4
203.284069,84,88,4
203.285538,84,88,4
203.289885,84,88,4
203.291354,84,88,4
203.295701,84,88,4
203.29717,84,88,4
203.301517,84,89,5
203.302986,84,89,5
203.307333,84,89,5
203.308802,84,89,5
203.313149,84,89,5
203.314618,84,89,5
203.318965,84,89,5
203.320434,84,89,5
203.324781,84,89,5
203.32636,84,89,5
203.330597,84,89,5
203.332176,84,89,5
203.336413,84,89,5
203.337992,84,89,5
203.342229,85,89,4
203.343808,85,89,4
203.348045,85,89,4
203.349624,85,89,4
203.353861,85,89,4
203.355522,85,89,4
203.359677,85,89,4
203.361338,85,89,4
203.365493,85,89,4
203.367154,85,89,4
203.371309,85,89,4
203.37297,85,89,4
203.377125,85,89,4
203.378864,85,89,4
203.382941,85,89,4
203.384797,85,89,4
203.388757,85,89,4
203.390613,85,89,4
203.394573,85,89,4
203.396429,85,89,4
203.400389,85,89,4
203.40267,85,89,4
203.406205,85,89,4
203.408486,85,89,4
203.412021,85,89,4
203.414302,85,89,4
203.417837,85,89,4
203.420118,85,89,4
203.423653,85,89,4
203.425934,85,89,4
203.429469,85,89,4
203.43175,85,89,4
203.435285,85,89,4
203.437761,85,89,4
203.441101,85,89,4
203.443795,85,89,4
203.446917,85,89,4
203.449875,85,89,4
203.452733,85,89,4
203.455721,85,89,4
203.458549,85,89,4
203.461669,85,89,4
203.464365,85,89,4
203.467485,85,89,4
203.470181,85,89,4
203.473301,85,89,4
203.475997,85,89,4
203.479117,85,89,4
203.481813,85,89,4
203.484933,85,89,4
203.487629,85,89,4
203.490749,85,89,4
203.493445,85,89,4
203.496569,85,89,4
203.499261,85,89,4
203.502385,85,89,4
203.505077,85,89,4
203.508201,85,89,4
203.510893,85,89,4
203.514017,85,89,4
203.516709,85,89,4
203.519833,85,89,4
203.522525,85,89,4
203.52565,85,89,4
203.528341,85,89,4
203.531465,85,89,4
203.534157,85,89,4
203.537281,85,89,4
203.539973,85,89,4
203.543097,85,89,4
203.545789,85,89,4
203.548913,85,89,4
203.551605,85,89,4
203.554729,85,89,4
203.557421,85,89,4
203.560574,85,89,4
203.563237,85,89,4
203.56639,85,89,4
203.569053,85,89,4
203.572206,85,89,4
203.574869,85,89,4
203.578053,85,89,4
203.580685,85,89,4
203.583869,85,89,4
203.586501,85,89,4
203.589685,85,89,4
203.592317,85,89,4
203.595503,85,89,4
203.598133,85,89,4
203.601319,85,89,4
203.603949,85,89,4
203.607135,85,89,4
203.609765,85,89,4
203.613103,85,89,4
203.615581,85,89,4
203.621397,85,89,4
203.624915,85,89,4
203.627213,85,89,4
203.630731,85,89,4
203.633029,85,89,4
203.636639,85,89,4
203.638845,85,89,4
203.642455,85,89,4
203.644661,85,88,3
203.650477,85,88,3
203.653772,85,88,3
203.656293,85,88,3
203.659882,85,88,3
203.662109,85,87,2
203.665698,85,87,2
203.667925,85,87,2
203.671514,85,87,2
203.673741,85,87,2
203.67733,85,86,1
203.679557,85,86,1
203.683146,85,86,1
203.685373,85,86,1
203.688962,85,86,1
203.691189,85,85,0
203.694778,85,85,0
203.697005,85,85,0
203.700594,85,85,0
203.702821,85,85,0
203.70641,85,84,1
203.708637,85,84,1
203.712226,85,84,1
203.714453,85,84,1
203.718042,85,83,2
203.720269,85,83,2
203.726085,85,83,2
203.729094,85,82,3
203.731901,85,82,3
203.737717,85,82,3
203.741249,78,82,4
203.743533,78,82,4
203.747065,78,81,3
203.749349,78,81,3
203.752881,78,81,3
203.755165,78,81,3
203.758697,78,80,2
203.760981,78,80,2
203.764513,78,80,2
203.766797,78,79,1
203.770329,78,79,1
203.772613,78,79,1
203.776145,78,79,1
203.778429,78,78,0
203.781961,78,78,0
203.784245,78,78,0
203.787777,78,77,1
203.790061,78,77,1
203.793593,78,77,1
203.795877,78,77,1
203.799409,78,76,2
203.801693,78,76,2
203.805225,78,76,2
203.807509,78,75,3
203.811041,78,75,3
203.813325,78,75,3
203.816857,78,75,3
203.819141,78,74,4
203.822673,78,74,4
203.824957,78,74,4
203.828489,78,73,5
203.830773,78,73,5
203.834305,78,73,5
203.836589,78,73,5
203.840121,68,72,4
203.842405,68,72,4
203.845937,68,72,4
203.851753,68,71,3
203.852804,68,71,3
203.857569,68,71,3
203.863385,68,71,3
203.864436,68,70,2
203.866316,68,70,2
203.869201,68,70,2
203.875017,68,69,1
203.876068,68,69,1
203.880833,68,69,1
203.886649,68,68,0
203.8877,68,68,0
203.892465,68,68,0
203.898281,68,67,1
203.899332,68,67,1
203.904097,68,67,1
203.909913,68,67,1
203.915729,68,66,2
203.91678,68,66,2
203.921545,68,66,2
203.927361,68,66,2
203.928412,68,65,3
203.933177,68,65,3
203.938993,59,65,6
203.940044,59,64,5
203.944809,59,64,5
203.950625,59,64,5
203.951676,59,63,4
203.956441,59,63,4
203.962257,59,63,4
203.963308,59,62,3
203.968073,59,62,3
203.973889,59,62,3
203.97494,59,61,2
203.979705,59,61,2
203.985521,59,61,2
203.986572,59,60,1
203.991337,59,60,1
203.997153,59,59,0
203.998204,59,59,0
204.002969,59,59,0
204.008785,59,58,1
204.009836,59,58,1
204.014601,59,58,1
204.020417,59,57,2
204.021468,59,57,2
204.026233,59,56,3
204.032049,59,56,3
204.0331,59,56,3
204.037865,59,55,4
204.043681,46,55,9
204.049499,46,54,8
204.055313,46,54,8
204.061129,46,53,7
204.066945,46,53,7
204.072761,46,52,6
204.078577,46,51,5
204.084393,46,51,5
204.090209,46,50,4
204.096025,46,50,4
204.101841,46,49,3
204.107657,46,49,3
204.113476,46,48,2
204.114524,46,48,2
204.119289,46,48,2
204.12034,46,47,1
204.125105,46,47,1
204.126156,46,46,0
204.130888,46,46,0
204.131972,46,45,1
204.136704,46,45,1
204.137788,46,45,1
204.14252,42,45,3
204.143606,42,45,3
204.148336,42,45,3
204.149422,42,44,2
204.154152,42,44,2
204.155238,42,44,2
204.159968,42,44,2
204.161054,42,44,2
204.165752,42,44,2
204.16687,42,44,2
204.171535,42,44,2
204.172686,42,44,2
204.177351,42,44,2
204.178502,42,44,2
204.179231,42,44,2
204.184318,42,44,2
204.185047,42,44,2
204.190134,42,44,2
204.190863,42,44,2
204.19595,42,44,2
204.196679,42,44,2
204.201766,42,44,2
204.202495,42,44,2
204.207583,42,44,2
204.208311,42,44,2
204.213399,42,44,2
204.214127,42,44,2
204.219215,42,44,2
204.219943,42,44,2
204.225031,42,44,2
204.225759,42,44,2
204.230847,42,44,2
204.231575,42,44,2
204.236663,42,44,2
204.237391,42,44,2
204.242479,44,44,0
204.243269,44,44,0
204.248295,44,44,0
204.25171,44,44,0
204.254111,44,44,0
204.259927,44,44,0
204.260845,44,44,0
204.265743,44,44,0
204.269452,44,44,0
204.271559,44,44,0
204.277375,44,44,0
204.283191,44,44,0
204.289007,44,44,0
204.294823,44,44,0
204.300639,44,44,0
204.306455,44,44,0
204.312271,44,44,0
204.318087,44,44,0
204.323903,44,44,0
204.329707,44,44,0
204.329719,44,44,0
204.335523,44,44,0
204.335535,44,44,0
204.341339,44,44,0
204.341351,44,44,0
204.347155,44,44,0
204.347167,44,44,0
204.352971,44,44,0
204.352983,44,44,0
204.358787,44,44,0
204.358799,44,44,0
204.364603,44,44,0
204.364615,44,44,0
204.370419,44,44,0
204.370431,44,44,0
204.376235,44,44,0
204.376247,44,44,0
204.382051,44,44,0
204.382063,44,44,0
204.387867,44,44,0
204.387879,44,44,0
204.393683,44,44,0
204.393695,44,44,0
204.399499,44,44,0
204.399511,44,44,0
204.405315,44,44,0
204.405327,44,44,0
204.411131,44,44,0
204.411143,44,44,0
204.416947,44,44,0
204.416959,44,44,0
204.422763,44,44,0
204.422775,44,44,0
204.428579,44,44,0
204.428591,44,44,0
204.434395,44,44,0
204.434407,44,44,0
204.440211,44,44,0
204.440223,44,44,0
204.446027,44,45,1
204.446039,44,45,1
204.451843,44,45,1
204.451855,44,45,1
204.457659,44,45,1
204.457671,44,45,1
204.463475,44,45,1
204.463487,44,45,1
204.469291,44,45,1
204.469303,44,45,1
204.475107,44,45,1
204.480923,44,45,1
204.486739,44,45,1
204.492555,44,45,1
204.498371,44,45,1
204.504187,44,45,1
204.510003,44,45,1
204.515819,44,45,1
204.521635,44,45,1
204.527451,44,45,1
204.528406,44,45,1
204.533267,44,45,1
204.534222,44,45,1
204.539083,44,45,1
204.540038,44,45,1
204.544899,44,45,1
204.545854,44,45,1
204.550715,44,45,1
204.55167,44,45,1
204.556531,44,45,1
204.557486,44,45,1
204.562347,44,45,1
204.563302,44,45,1
204.568163,44,45,1
204.569118,44,45,1
204.573979,44,45,1
204.574934,44,45,1
204.579795,44,45,1
204.58075,44,45,1
204.585611,44,45,1
204.586566,44,45,1
204.591427,44,45,1
204.592382,44,45,1
204.597243,44,45,1
204.598198,44,45,1
204.603059,44,45,1
204.604014,44,45,1
204.608875,44,45,1
204.60983,44,45,1
204.614691,44,45,1
204.615646,44,45,1
204.620507,44,45,1
204.621462,44,45,1
204.626323,44,45,1
204.627278,44,45,1
204.632139,44,45,1
204.633094,44,45,1
204.637955,44,45,1
204.63891,45,45,0
204.643771,45,45,0
204.644726,45,45,0
204.649587,45,45,0
204.650542,45,45,0
204.655403,45,45,0
204.656358,45,45,0
204.661219,45,45,0
204.662174,45,45,0
204.667035,45,45,0
204.66799,45,45,0
204.672851,45,45,0
204.673806,45,45,0
204.678667,45,45,0
204.679622,45,45,0
204.684483,45,45,0
204.685438,45,45,0
204.691254,45,45,0
204.69707,45,45,0
204.70042,45,45,0
204.702886,45,45,0
204.706468,45,45,0
204.708702,45,45,0
204.712284,45,45,0
204.714518,45,45,0
204.7181,45,45,0
204.720334,45,45,0
204.723916,45,45,0
204.72615,45,45,0
204.729732,45,45,0
204.731966,45,45,0
204.735548,45,45,0
204.737782,45,45,0
204.741364,45,45,0
204.743598,45,45,0
204.74718,45,45,0
204.749414,45,46,1
204.752996,45,46,1
204.75523,45,46,1
204.75909,45,46,1
204.761046,45,46,1
204.765023,45,46,1
204.766862,45,46,1
204.771071,45,46,1
204.772678,45,46,1
204.77712,45,46,1
204.778494,45,46,1
204.783634,45,46,1
204.78431,45,46,1
204.78945,45,46,1
204.794431,45,46,1
204.795731,45,46,1
204.800479,45,46,1
204.801663,45,46,1
204.806295,45,46,1
204.807712,45,46,1
204.812111,45,46,1
204.813644,45,46,1
204.817927,45,46,1
204.819693,45,46,1
204.823743,45,46,1
204.825509,45,46,1
204.829559,45,46,1
204.831441,45,46,1
204.835375,45,46,1
204.837606,45,46,1
204.841191,46,46,0
204.843422,46,46,0
204.847007,46,46,0
204.849238,46,46,0
204.853101,46,46,0
204.855171,46,46,0
204.859034,46,46,0
204.861801,46,46,0
204.865082,46,46,0
204.867966,46,46,0
204.871131,46,46,0
204.874014,46,46,0
204.876947,46,46,0
204.880063,46,46,0
204.882763,46,46,0
204.886344,46,46,0
204.888579,46,46,0
204.89216,46,46,0
204.894395,46,46,0
204.898325,46,46,0
204.900211,46,46,0
204.904141,46,46,0
204.906027,46,46,0
204.909957,46,46,0
204.911843,46,46,0
204.915773,46,46,0
204.917659,46,46,0
204.921822,46,46,0
204.923475,46,46,0
204.927754,46,46,0
204.929291,46,46,0
204.933687,46,46,0
204.935107,46,46,0
204.939619,46,46,0
204.940923,46,46,0
204.945668,46,46,0
204.946739,46,46,0
204.951484,46,46,0
204.952555,46,46,0
204.957532,46,46,0
204.958371,46,46,0
204.963465,46,46,0
204.964187,46,46,0
204.970003,46,46,0
204.974166,46,46,0
204.975819,46,46,0
204.980098,46,46,0
204.981635,46,46,0
204.985914,46,46,0
204.987451,46,46,0
204.99173,46,46,0
204.993267,46,46,0
204.997663,46,46,0
204.999083,46,46,0
205.00406,46,46,0
205.004899,46,46,0
205.010225,46,46,0
205.010715,46,46,0
205.01639,46,46,0
205.016531,46,46,0
205.022347,46,46,0
205.022788,46,46,0
205.028163,46,46,0
205.028836,46,46,0
205.033979,46,47,1
205.03535,46,47,1
205.039795,46,47,1
205.041399,46,47,1
205.045611,46,47,1
205.048262,46,47,1
205.051543,46,47,1
205.054427,46,47,1
205.057475,46,47,1
205.060708,46,47,1
205.066989,46,47,1
205.068177,46,47,1
205.073154,46,47,1
205.074109,46,47,1
205.079319,46,47,1
205.079925,46,47,1
205.085741,46,47,1
205.085833,46,47,1
205.091674,46,47,1
205.091765,46,47,1
205.09793,46,47,1
205.098071,46,47,1
205.104095,46,47,1
205.104236,46,47,1
205.11026,46,47,1
205.110401,46,47,1
205.116309,46,47,1
205.116799,46,47,1
205.12259,46,47,1
205.122847,46,47,1
205.128872,46,47,1
205.129361,46,47,1
205.135153,46,47,1
205.13541,46,47,1
205.141085,47,47,0
205.142273,47,47,0
205.147483,47,47,0
205.148438,47,47,0
205.15388,47,47,0
205.154719,47,47,0
205.160278,47,47,0
205.160535,47,47,0
205.166351,47,47,0
205.166443,47,47,0
205.172167,47,47,0
205.172492,47,47,0
205.177983,47,47,0
205.178424,47,47,0
205.183799,47,47,0
205.184356,47,47,0
205.189615,47,47,0
205.190172,47,47,0
205.195431,47,47,0
205.195988,47,47,0
205.201247,47,47,0
205.202502,47,47,0
205.207063,47,47,0
205.208318,47,47,0
205.212879,47,47,0
205.21425,47,47,0
205.218695,47,47,0
205.220299,47,47,0
205.224511,47,47,0
205.226115,47,47,0
205.230327,47,47,0
205.232164,47,47,0
205.236143,47,47,0
205.238329,47,47,0
205.241959,47,47,0
205.244261,47,47,0
205.247891,47,47,0
205.250426,47,47,0
205.254289,47,47,0
205.260454,47,47,0
205.261476,47,47,0
205.266503,47,47,0
205.267525,47,47,0
205.272435,47,47,0
205.273574,47,47,0
205.278367,47,47,0
205.279739,47,47,0
205.284183,47,47,0
205.286253,47,47,0
205.289999,47,47,0
205.293115,47,47,0
205.296513,47,47,0
205.299978,47,47,0
205.302329,47,47,0
205.306376,47,47,0
205.308261,47,47,0
205.312773,47,47,0
205.31431,47,47,0
205.31952,47,47,0
205.320126,47,47,0
205.32615,47,47,0
205.326175,47,47,0
205.33234,47,48,1
205.332897,47,48,1
205.338272,47,48,1
205.340225,47,48,1
205.344437,47,48,1
205.346739,47,48,1
205.353369,47,48,1
205.355487,47,48,1
205.35965,47,48,1
205.361536,47,48,1
205.365699,47,48,1
205.367585,47,48,1
205.371748,47,48,1
205.37375,47,48,1
205.377796,47,48,1
205.380263,47,48,1
205.384194,47,48,1
205.387126,47,48,1
205.390243,47,48,1
205.393989,47,48,1
205.396175,47,48,1
205.400387,47,48,1
205.402573,47,48,1
205.406784,47,48,1
205.408505,47,48,1
205.413531,47,48,1
205.414321,47,48,1
205.420137,47,48,1
205.420161,47,48,1
205.425953,47,48,1
205.426908,47,48,1
205.432118,47,48,1
205.434236,47,48,1
205.438399,48,48,0
205.44075,48,48,0
205.444797,48,48,0
205.44738,48,48,0
205.450845,48,48,0
205.453661,48,48,0
205.457359,48,48,0
205.459477,48,48,0
205.463757,48,48,0
205.465293,48,48,0
205.470038,48,48,0
205.471109,48,48,0
205.476087,48,48,0
205.476925,48,48,0
205.482135,48,48,0
205.482741,48,48,0
205.487951,48,48,0
205.488557,48,48,0
205.493884,48,48,0
205.494373,48,48,0
205.500189,48,48,0
205.500979,48,48,0
205.506005,48,48,0
205.506795,48,48,0
205.511821,48,48,0
205.512611,48,48,0
205.517637,48,48,0
205.519241,48,48,0
205.523453,48,48,0
205.525057,48,48,0
205.529269,48,48,0
205.531106,48,48,0
205.535085,48,48,0
205.537504,48,48,0
205.540901,48,48,0
205.543436,48,48,0
205.546717,48,48,0
205.549485,48,48,0
205.552533,48,48,0
205.558349,48,48,0
205.560884,48,48,0
205.564165,48,48,0
205.567514,48,48,0
205.570098,48,48,0
205.574028,48,48,0
205.576146,48,48,0
205.580309,48,48,0
205.581962,48,48,0
205.587172,48,48,0
205.587895,48,48,0
205.594966,48,48,0
205.59499,48,48,0
205.600806,48,48,0
205.601945,48,48,0
205.606622,48,48,0
205.608575,48,48,0
205.613252,48,48,0
205.615089,48,48,0
205.619068,48,48,0
205.622068,48,48,0
205.625117,48,48,0
205.629513,48,48,0
205.631515,48,48,0
205.636143,48,48,0
205.637447,48,48,0
205.643496,48,49,1
205.64382,48,49,1
205.65045,48,49,1
205.654895,48,49,1
205.657779,48,49,1
205.661525,48,49,1
205.663944,48,49,1
205.668039,48,49,1
205.670225,48,49,1
205.67432,48,49,1
205.67639,48,49,1
205.681183,48,49,1
205.682555,48,49,1
205.688836,48,49,1
205.688977,48,49,1
205.695001,48,49,1
205.695956,48,49,1
205.700817,48,49,1
205.702586,48,49,1
205.706633,48,49,1
205.7091,48,49,1
205.712449,48,49,1
205.716079,48,49,1
205.718498,48,49,1
205.723524,48,49,1
205.724546,48,49,1
205.730154,48,49,1
205.730362,48,49,1
205.736411,48,49,1
205.737831,48,49,1
205.742343,49,49,0
205.744461,49,49,0
205.748625,49,49,0
205.75179,49,49,0
205.754673,49,49,0
205.757955,49,49,0
205.761187,49,49,0
205.764236,49,49,0
205.767003,49,49,0
205.770052,49,49,0
205.772819,49,49,0
205.775868,49,49,0
205.778868,49,49,0
205.781684,49,49,0
205.784684,49,49,0
205.7875,49,49,0
205.7905,49,49,0
205.793316,49,49,0
205.796548,49,49,0
205.799132,49,49,0
205.802597,49,49,0
205.804948,49,49,0
205.809693,49,49,0
205.810764,49,49,0
205.815509,49,49,0
205.81658,49,49,0
205.821325,49,49,0
205.822396,49,49,0
205.828187,49,49,0
205.828212,49,49,0
205.834003,49,49,0
205.834028,49,49,0
205.839844,49,49,0
205.840168,49,49,0
205.84566,49,49,0
205.846682,49,49,0
205.851476,49,49,0
205.852615,49,49,0
205.857292,49,49,0
205.858663,49,49,0
205.863108,49,49,0
205.868924,49,49,0
205.870761,49,49,0
205.87474,49,49,0
205.877391,49,49,0
205.880556,49,49,0
205.884952,49,49,0
205.886372,49,49,0
205.891349,49,49,0
205.892188,49,49,0
205.898004,49,49,0
205.898561,49,49,0
205.90382,49,49,0
205.907052,49,49,0
205.909636,49,49,0
205.913683,49,49,0
205.915452,49,49,0
205.920662,49,49,0
205.922198,49,49,0
205.928014,49,49,0
205.928106,49,49,0
205.934179,49,49,0
205.935318,49,49,0
205.940693,49,49,0
205.942763,49,49,0
205.946626,49,49,0
205.949974,49,49,0
205.952674,49,49,0
205.957535,49,49,0
205.964631,49,49,0
205.964771,49,50,1
205.971402,49,50,1
205.971843,49,50,1
205.97824,49,50,1
205.978963,49,50,1
205.984521,49,50,1
205.98536,49,50,1
205.991035,49,50,1
205.992572,49,50,1
205.997433,49,50,1
206.001063,49,50,1
206.003365,49,50,1
206.007694,49,50,1
206.009298,49,50,1
206.014673,49,50,1
206.015346,49,50,1
206.021162,49,50,1
206.022117,49,50,1
206.027095,49,50,1
206.029329,49,50,1
206.033027,49,50,1
206.036774,49,50,1
206.038843,50,50,0
206.043985,50,50,0
206.044775,50,50,0
206.051057,50,50,0
206.051546,50,50,0
206.056873,50,50,0
206.058642,50,50,0
206.062689,50,50,0
206.065854,50,50,0
206.068621,50,50,0
206.072251,50,50,0
206.075135,50,50,0
206.078532,50,50,0
206.081067,50,50,0
206.085046,50,50,0
206.086883,50,50,0
206.090862,50,50,0
206.092932,50,50,0
206.096678,50,50,0
206.098748,50,50,0
206.102494,50,50,0
206.104564,50,50,0
206.10831,50,50,0
206.11038,50,50,0
206.114126,50,50,0
206.116196,50,50,0
206.119942,50,50,0
206.122128,50,50,0
206.125758,50,50,0
206.127944,50,50,0
206.131574,50,50,0
206.13376,50,50,0
206.13739,50,50,0
206.139576,50,50,0
206.143206,50,50,0
206.146206,50,50,0
206.149022,50,50,0
206.152139,50,50,0
206.154838,50,50,0
206.158769,50,50,0
206.160654,50,50,0
206.164934,50,50,0
206.16647,50,50,0
206.171099,50,50,0
206.172286,50,50,0
206.17738,50,50,0
206.178102,50,50,0
206.183918,50,50,0
206.189734,50,50,0
206.189826,50,50,0
206.19555,50,50,0
206.197503,50,50,0
206.201366,50,50,0
206.204832,50,50,0
206.207182,50,50,0
206.211811,50,50,0
206.212998,50,50,0
206.218814,50,50,0
206.219023,50,50,0
206.22463,50,50,0
206.228445,50,50,0
206.230446,50,50,0
206.234842,50,50,0
206.236262,50,50,0
206.242078,50,50,0
206.242287,50,50,0
206.247894,50,50,0
206.249615,50,50,0
206.25371,50,50,0
206.25799,50,50,0
206.259526,50,50,0
206.265342,50,50,0
206.265434,50,50,0
206.271391,50,50,0
206.27253,50,50,0
206.279858,50,50,0
206.283837,50,50,0
206.287651,50,50,0
206.291514,50,50,0
206.295096,50,50,0
206.298843,50,50,0
206.301493,50,51,1
206.305822,50,51,1
206.30824,50,51,1
206.313034,50,51,1
206.315219,50,51,1
206.321268,50,51,1
206.322455,50,51,1
206.327433,50,51,1
206.328853,50,51,1
206.333481,50,51,1
206.336298,50,51,1
206.339414,50,51,1
206.343626,50,51,1
206.345346,50,51,1
206.351162,50,51,1
206.352001,50,51,1
206.357327,50,51,1
206.359445,50,51,1
206.363143,50,51,1
206.366541,50,51,1
206.368959,50,51,1
206.373869,50,51,1
206.374891,50,51,1
206.380824,50,51,1
206.381662,50,51,1
206.38664,50,51,1
206.389107,50,51,1
206.392572,50,51,1
206.395504,50,51,1
206.398504,50,51,1
206.402251,50,51,1
206.40432,50,51,1
206.40923,50,51,1
206.410718,50,51,1
206.415279,50,51,1
206.41665,50,51,1
206.421095,50,51,1
206.422699,50,51,1
206.426911,50,51,1
206.428515,50,51,1
206.432727,50,51,1
206.434331,50,51,1
206.438543,51,51,0
206.440147,51,51,0
206.444359,51,51,0
206.445963,51,51,0
206.450175,51,51,0
206.451779,51,51,0
206.455991,51,51,0
206.457595,51,51,0
206.461807,51,51,0
206.463411,51,51,0
206.467623,51,51,0
206.469227,51,51,0
206.473439,51,51,0
206.475276,51,51,0
206.479255,51,51,0
206.481092,51,51,0
206.485071,51,51,0
206.486908,51,51,0
206.490887,51,51,0
206.492956,51,51,0
206.496703,51,51,0
206.499121,51,51,0
206.502519,51,51,0
206.505751,51,51,0
206.508335,51,51,0
206.514151,51,51,0
206.517965,51,51,0
206.519967,51,51,0
206.525783,51,51,0
206.525991,51,51,0
206.531599,51,51,0
206.534133,51,51,0
206.537415,51,51,0
206.541113,51,51,0
206.543231,51,51,0
206.548441,51,51,0
206.549047,51,51,0
206.554863,51,51,0
206.558561,51,51,0
206.560679,51,51,0
206.565424,51,51,0
206.566495,51,51,0
206.572311,51,51,0
206.572403,51,51,0
206.578127,51,51,0
206.580545,51,51,0
206.583943,51,51,0
206.589153,51,51,0
206.589759,51,51,0
206.595575,51,51,0
206.596248,51,51,0
206.601391,51,51,0
206.603693,51,51,0
206.611603,51,51,0
206.611976,51,51,0
206.619163,51,51,0
206.620002,51,51,0
206.626259,51,51,0
206.628144,51,51,0
206.633122,51,51,0
206.635124,51,51,0
206.640334,51,51,0
206.642452,51,52,1
206.647894,51,52,1
206.652572,51,52,1
206.654059,51,52,1
206.659435,51,52,1
206.660108,51,52,1
206.666157,51,52,1
206.666414,51,52,1
206.672322,51,52,1
206.674556,51,52,1
206.678138,51,52,1
206.683164,51,52,1
206.68407,51,52,1
206.690002,51,52,1
206.690259,51,52,1
206.695818,51,52,1
206.697704,51,52,1
206.701751,51,52,1
206.705614,51,52,1
206.707567,51,52,1
206.713174,51,52,1
206.713499,51,52,1
206.719315,51,52,1
206.72027,51,52,1
206.725131,51,52,1
206.727133,51,52,1
206.730947,51,52,1
206.734345,51,52,1
206.737112,51,52,1
206.741905,52,52,0
206.743161,52,52,0
206.74807,52,52,0
206.749209,52,52,0
206.754119,52,52,0
206.75549,52,52,0
206.759935,52,52,0
206.761306,52,52,0
206.765751,52,52,0
206.767122,52,52,0
206.771567,52,52,0
206.772938,52,52,0
206.777383,52,52,0
206.778754,52,52,0
206.783199,52,52,0
206.78457,52,52,0
206.789015,52,52,0
206.790386,52,52,0
206.794831,52,52,0
206.796202,52,52,0
206.800647,52,52,0
206.802018,52,52,0
206.806463,52,52,0
206.807951,52,52,0
206.812279,52,52,0
206.813767,52,52,0
206.818095,52,52,0
206.819699,52,52,0
206.823911,52,52,0
206.82598,52,52,0
206.829727,52,52,0
206.832145,52,52,0
206.835543,52,52,0
206.838078,52,52,0
206.841359,52,52,0
206.843894,52,52,0
206.847175,52,52,0
206.852991,52,52,0
206.855212,52,52,0
206.858807,52,52,0
206.863618,52,52,0
206.864623,52,52,0
206.870439,52,52,0
206.872008,52,52,0
206.876255,52,52,0
206.87919,52,52,0
206.882071,52,52,0
206.886649,52,52,0
206.887887,52,52,0
206.893703,52,52,0
206.897498,52,52,0
206.899519,52,52,0
206.903981,52,52,0
206.905335,52,52,0
206.911151,52,52,0
206.911557,52,52,0
206.916967,52,52,0
206.919963,52,52,0
206.922783,52,52,0
206.928599,52,52,0
206.928657,52,52,0
206.934415,52,52,0
206.936,52,52,0
206.940231,52,52,0
206.942732,52,52,0
206.949223,52,52,0
206.951122,52,52,0
206.957629,52,52,0
206.958931,52,52,0
206.965895,52,52,0
206.966019,52,52,0
206.973201,52,52,0
206.973238,52,52,0
206.98066,52,52,0
206.981163,52,52,0
206.988972,52,52,0
206.991509,52,52,0
206.99534,52,52,0
206.997992,52,52,0
207.001636,52,52,0
207.005568,52,52,0
207.007452,52,52,0
207.013764,52,53,1
207.013974,52,53,1
207.019666,52,53,1
207.022668,52,53,1
207.025497,52,53,1
207.030011,52,53,1
207.031328,52,53,1
207.036743,52,53,1
207.037144,52,53,1
207.04296,52,53,1
207.045133,52,53,1
207.048776,52,53,1
207.052942,52,53,1
207.054592,52,53,1
207.059906,52,53,1
207.060408,52,53,1
207.066458,52,53,1
207.067249,52,53,1
207.072274,52,53,1
207.075174,52,53,1
207.07812,52,53,1
207.082983,52,53,1
207.084255,52,53,1
207.089351,52,53,1
207.090319,52,53,1
207.095647,52,53,1
207.096499,52,53,1
207.101463,52,53,1
207.102315,52,53,1
207.107279,52,53,1
207.108232,52,53,1
207.113095,52,53,1
207.114064,52,53,1
207.118911,52,53,1
207.120229,52,53,1
207.124727,52,53,1
207.126045,52,53,1
207.130543,52,53,1
207.131861,52,53,1
207.136359,52,53,1
207.137677,52,53,1
207.142175,53,53,0
207.143493,53,53,0
207.147991,53,53,0
207.149658,53,53,0
207.153807,53,53,0
207.155474,53,53,0
207.159623,53,53,0
207.161305,53,53,0
207.165439,53,53,0
207.167485,53,53,0
207.171255,53,53,0
207.173301,53,53,0
207.177071,53,53,0
207.179219,53,53,0
207.182887,53,53,0
207.185632,53,53,0
207.188703,53,53,0
207.191463,53,53,0
207.194519,53,53,0
207.200335,53,53,0
207.201103,53,53,0
207.206151,53,53,0
207.209493,53,53,0
207.211967,53,53,0
207.217783,53,53,0
207.218348,53,53,0
207.223599,53,53,0
207.225778,53,53,0
207.229415,53,53,0
207.233587,53,53,0
207.235231,53,53,0
207.241047,53,53,0
207.244389,53,53,0
207.246863,53,53,0
207.251035,53,53,0
207.252679,53,53,0
207.258495,53,53,0
207.258844,53,53,0
207.264311,53,53,0
207.267553,53,53,0
207.270127,53,53,0
207.275943,53,53,0
207.276059,53,53,0
207.281759,53,53,0
207.283752,53,53,0
207.287575,53,53,0
207.290483,53,53,0
207.295114,53,53,0
207.299106,53,53,0
207.303504,53,53,0
207.306798,53,53,0
207.312359,53,53,0
207.314258,53,53,0
207.319789,53,53,0
207.322037,53,53,0
207.327598,53,53,0
207.329962,53,53,0
207.337841,53,53,0
207.3384,53,53,0
207.344719,53,53,0
207.345046,53,53,0
207.3509,53,53,0
207.352855,53,53,0
207.356847,53,53,0
207.361564,53,53,0
207.362663,53,53,0
207.368929,53,53,0
207.37007,53,53,0
207.374993,53,53,0
207.377763,53,54,1
207.380825,53,54,1
207.384494,53,54,1
207.386728,53,54,1
207.392674,53,54,1
207.393117,53,54,1
207.39849,53,54,1
207.400809,53,54,1
207.404337,53,54,1
207.408269,53,54,1
207.410239,53,54,1
207.416048,53,54,1
207.41607,53,54,1
207.421942,53,54,1
207.423973,53,54,1
207.428148,53,54,1
207.431852,53,54,1
207.434065,53,54,1
207.43873,54,54,0
207.439912,54,54,0
207.444911,54,54,0
207.446021,54,54,0
207.450858,54,54,0
207.452141,54,54,0
207.456674,54,54,0
207.458291,54,54,0
207.46249,54,54,0
207.464107,54,54,0
207.468306,54,54,0
207.470014,54,54,0
207.474122,54,54,0
207.476089,54,54,0
207.479938,54,54,0
207.481905,54,54,0
207.485754,54,54,0
207.487812,54,54,0
207.49157,54,54,0
207.493891,54,54,0
207.497386,54,54,0
207.499707,54,54,0
207.503202,54,54,0
207.505523,54,54,0
207.509018,54,54,0
207.511456,54,54,0
207.514834,54,54,0
207.517489,54,54,0
207.52065,54,54,0
207.523523,54,54,0
207.526466,54,54,0
207.529602,54,54,0
207.532282,54,54,0
207.535681,54,54,0
207.538098,54,54,0
207.541497,54,54,0
207.543914,54,54,0
207.547632,54,54,0
207.54973,54,54,0
207.555546,54,54,0
207.555573,54,54,0
207.561362,54,54,0
207.564181,54,54,0
207.567178,54,54,0
207.572994,54,54,0
207.573021,54,54,0
207.57881,54,54,0
207.580496,54,54,0
207.584626,54,54,0
207.588871,54,54,0
207.590442,54,54,0
207.596258,54,54,0
207.600125,54,54,0
207.602074,54,54,0
207.606785,54,54,0
207.60789,54,54,0
207.613706,54,54,0
207.61423,54,54,0
207.619522,54,54,0
207.623333,54,54,0
207.625338,54,54,0
207.631154,54,54,0
207.631825,54,54,0
207.63697,54,54,0
207.639735,54,54,0
207.642786,54,54,0
207.646512,54,54,0
207.649583,54,54,0
207.655469,54,54,0
207.658191,54,54,0
207.663612,54,54,0
207.667032,54,54,0
207.671552,54,54,0
207.674507,54,54,0
207.678794,54,54,0
207.682882,54,54,0
207.686775,54,54,0
207.694136,54,54,0
207.695196,54,54,0
207.700796,54,54,0
207.701665,54,54,0
207.708194,54,54,0
207.708241,54,54,0
207.714389,54,54,0
207.717344,54,54,0
207.720236,54,54,0
207.725836,54,54,0
207.726356,54,54,0
207.732303,54,54,0
207.733746,54,54,0
207.738382,54,54,0
207.740523,54,54,0
207.744229,54,54,0
207.74948,54,54,0
207.750045,54,55,1
207.755861,54,55,1
207.757623,54,55,1
207.761794,54,55,1
207.765563,54,55,1
207.767757,54,55,1
207.772805,54,55,1
207.773573,54,55,1
207.779389,54,55,1
207.780786,54,55,1
207.785321,54,55,1
207.789207,54,55,1
207.791269,54,55,1
207.795676,54,55,1
207.797389,54,55,1
207.802205,54,55,1
207.803468,54,55,1
207.8084,54,55,1
207.809299,54,55,1
207.814247,54,55,1
207.815449,54,55,1
207.820367,54,55,1
207.821731,54,55,1
207.826183,54,55,1
207.827547,54,55,1
207.831999,54,55,1
207.833363,54,55,1
207.837815,54,55,1
207.839179,55,55,0
207.843631,55,55,0
207.845056,55,55,0
207.849447,55,55,0
207.851161,55,55,0
207.855263,55,55,0
207.856977,55,55,0
207.861079,55,55,0
207.862854,55,55,0
207.866895,55,55,0
207.868726,55,55,0
207.872711,55,55,0
207.874921,55,55,0
207.878527,55,55,0
207.880737,55,55,0
207.884343,55,55,0
207.886553,55,55,0
207.890159,55,55,0
207.892486,55,55,0
207.895975,55,55,0
207.898681,55,55,0
207.901791,55,55,0
207.904558,55,55,0
207.907607,55,55,0
207.910794,55,55,0
207.913423,55,55,0
207.91834,55,55,0
207.919239,55,55,0
207.925055,55,55,0
207.927155,55,55,0
207.930871,55,55,0
207.935718,55,55,0
207.936687,55,55,0
207.942503,55,55,0
207.943425,55,55,0
207.948319,55,55,0
207.952079,55,55,0
207.954135,55,55,0
207.959951,55,55,0
207.963448,55,55,0
207.965767,55,55,0
207.970109,55,55,0
207.971583,55,55,0
207.977399,55,55,0
207.977933,55,55,0
207.983215,55,55,0
207.987209,55,55,0
207.989031,55,55,0
207.994847,55,55,0
207.995306,55,55,0
208.000663,55,55,0
208.003869,55,55,0
208.006479,55,55,0
208.010529,55,55,0
208.012351,55,55,0
208.019719,55,55,0
208.021166,55,55,0
208.028327,55,55,0
208.029729,55,55,0
208.036383,55,55,0
208.037436,55,55,0
208.043363,55,55,0
208.04609,55,55,0
208.051855,55,55,0
208.057459,55,55,0
208.059795,55,55,0
208.06412,55,55,0
208.066455,55,55,0
208.071944,55,55,0
208.073198,55,55,0
208.079074,55,55,0
208.081219,55,55,0
208.08527,55,55,0
208.089317,55,55,0
208.091653,55,55,0
208.097773,55,55,0
208.09788,55,55,0
208.103649,55,55,0
208.10454,55,55,0
208.109642,55,55,0
208.11373,55,55,0
208.115762,55,55,0
208.122028,55,55,0
208.122338,55,55,0
208.127844,55,55,0
208.130394,55,55,0
208.13366,55,56,1
208.137374,55,55,0
208.139476,55,56,1
208.145292,55,56,1
208.145866,55,56,1
208.151108,55,56,1
208.153806,55,56,1
208.157162,55,56,1
208.160466,55,56,1
208.163151,55,56,1
208.167209,55,56,1
208.168967,55,56,1
208.173085,55,56,1
208.175658,55,56,1
208.179281,55,56,1
208.181692,55,56,1
208.185663,55,56,1
208.187508,55,56,1
208.191783,55,56,1
208.193456,55,56,1
208.197599,55,56,1
208.199272,55,56,1
208.203415,55,56,1
208.20529,55,56,1
208.209231,55,56,1
208.211106,55,56,1
208.215047,55,56,1
208.217216,55,56,1
208.220863,55,56,1
208.22325,55,56,1
208.226679,55,56,1
208.229066,55,56,1
208.232495,55,56,1
208.235013,55,56,1
208.238311,56,56,0
208.24128,56,56,0
208.244127,56,56,0
208.247126,56,56,0
208.249943,56,56,0
208.252942,56,56,0
208.255759,56,56,0
208.258758,56,56,0
208.261575,56,56,0
208.264808,56,56,0
208.267391,56,56,0
208.270624,56,56,0
208.273207,56,56,0
208.276601,56,56,0
208.279023,56,56,0
208.282793,56,56,0
208.284839,56,56,0
208.289104,56,56,0
208.290655,56,56,0
208.296471,56,56,0
208.297671,56,56,0
208.302287,56,56,0
208.306902,56,56,0
208.308103,56,56,0
208.313919,56,56,0
208.314655,56,56,0
208.319735,56,56,0
208.323379,56,56,0
208.325551,56,56,0
208.331367,56,56,0
208.334708,56,56,0
208.337183,56,56,0
208.341717,56,56,0
208.342999,56,56,0
208.348815,56,56,0
208.349856,56,56,0
208.354631,56,56,0
208.358584,56,56,0
208.360447,56,56,0
208.366263,56,56,0
208.367106,56,56,0
208.372079,56,56,0
208.375451,56,56,0
208.377895,56,56,0
208.382112,56,56,0
208.383711,56,56,0
208.391682,56,56,0
208.392116,56,56,0
208.400724,56,56,0
208.400913,56,56,0
208.408666,56,56,0
208.409013,56,56,0
208.415482,56,56,0
208.41739,56,56,0
208.424368,56,56,0
208.428719,56,56,0
208.432192,56,56,0
208.435728,56,56,0
208.43905,56,56,0
208.443867,56,56,0
208.445827,56,56,0
208.451704,56,56,0
208.452595,56,56,0
208.458365,56,56,0
208.461117,56,56,0
208.464717,56,56,0
208.469462,56,56,0
208.471216,56,56,0
208.476123,56,56,0
208.477179,56,56,0
208.483055,56,56,0
208.486127,56,56,0
208.488871,56,56,0
208.494735,56,56,0
208.495209,56,56,0
208.501025,56,56,0
208.503024,56,56,0
208.506841,56,56,0
208.509493,56,56,0
208.513007,56,56,0
208.518379,56,56,0
208.518825,56,57,1
208.524639,56,57,1
208.526203,56,57,1
208.530572,56,57,1
208.533061,56,57,1
208.536388,56,57,1
208.539838,57,57,0
208.542208,57,57,0
208.545715,57,57,0
208.54852,57,57,0
208.552375,57,57,0
208.554595,57,57,0
208.558728,57,57,0
208.560471,57,57,0
208.565227,57,57,0
208.566359,57,57,0
208.57119,57,57,0
208.572175,57,57,0
208.577006,57,57,0
208.578583,57,57,0
208.582822,57,57,0
208.58443,57,57,0
208.588638,57,57,0
208.590423,57,57,0
208.594454,57,57,0
208.596239,57,57,0
208.60027,57,57,0
208.602227,57,57,0
208.606086,57,57,0
208.608043,57,57,0
208.611902,57,57,0
208.613864,57,57,0
208.617718,57,57,0
208.620141,57,57,0
208.623534,57,57,0
208.626018,57,57,0
208.62935,57,57,0
208.631834,57,57,0
208.635166,57,57,0
208.63765,57,57,0
208.640982,57,57,0
208.643583,57,57,0
208.646798,57,57,0
208.649576,57,57,0
208.652614,57,57,0
208.655771,57,57,0
208.65843,57,57,0
208.662124,57,57,0
208.664246,57,57,0
208.668071,57,57,0
208.670062,57,57,0
208.675878,57,57,0
208.67633,57,57,0
208.681694,57,57,0
208.685332,57,57,0
208.68751,57,57,0
208.693326,57,57,0
208.693895,57,57,0
208.699142,57,57,0
208.702432,57,57,0
208.704958,57,57,0
208.710774,57,57,0
208.714267,57,57,0
208.71659,57,57,0
208.720973,57,57,0
208.722406,57,57,0
208.728222,57,57,0
208.729727,57,57,0
208.734038,57,57,0
208.737911,57,57,0
208.739854,57,57,0
208.74567,57,57,0
208.74706,57,57,0
208.751486,57,57,0
208.755157,57,57,0
208.757302,57,57,0
208.762091,57,57,0
208.763118,57,57,0
208.770341,57,57,0
208.772448,57,57,0
208.779343,57,57,0
208.780677,57,57,0
208.787906,57,57,0
208.789083,57,57,0
208.795976,57,57,0
208.796443,57,57,0
208.804625,57,57,0
208.808278,57,57,0
208.81261,57,57,0
208.814984,57,57,0
208.819736,57,57,0
208.823738,57,57,0
208.825927,57,57,0
208.83192,57,57,0
208.831922,57,57,0
208.838465,57,57,0
208.841071,57,57,0
208.845399,57,57,0
208.849168,57,57,0
208.8521,57,57,0
208.856102,57,57,0
208.858296,57,57,0
208.864289,57,57,0
208.866459,57,57,0
208.870555,57,57,0
208.874688,57,57,0
208.876371,57,57,0
208.882551,57,57,0
208.883094,57,57,0
208.888544,57,57,0
208.889987,57,57,0
208.89436,57,57,0
208.898636,57,57,0
208.900233,57,57,0
208.906049,57,57,0
208.906621,57,57,0
208.911865,57,57,0
208.913747,57,57,0
208.917914,57,57,0
208.919938,57,57,0
208.92373,57,57,0
208.925931,57,58,1
208.929753,57,58,1
208.932475,57,58,1
208.936297,57,58,1
208.93941,58,58,0
208.942113,58,58,0
208.946111,58,58,0
208.947929,58,58,0
208.952307,58,58,0
208.953745,58,58,0
208.958299,58,58,0
208.959896,58,58,0
208.964115,58,58,0
208.966046,58,58,0
208.969931,58,58,0
208.972125,58,58,0
208.975747,58,58,0
208.978088,58,58,0
208.981563,58,58,0
208.983904,58,58,0
208.987379,58,58,0
208.989923,58,58,0
208.993195,58,58,0
208.995739,58,58,0
208.999011,58,58,0
209.001555,58,58,0
209.004827,58,58,0
209.007953,58,58,0
209.010643,58,58,0
209.013916,58,58,0
209.016459,58,58,0
209.019732,58,58,0
209.022275,58,58,0
209.025548,58,58,0
209.028091,58,58,0
209.031597,58,58,0
209.033907,58,58,0
209.037631,58,58,0
209.039723,58,58,0
209.043781,58,58,0
209.045539,58,58,0
209.049744,58,58,0
209.051355,58,58,0
209.05562,58,58,0
209.057171,58,58,0
209.062987,58,58,0
209.063065,58,58,0
209.068803,58,58,0
209.072052,58,58,0
209.074619,58,58,0
209.080435,58,58,0
209.080979,58,58,0
209.086251,58,58,0
209.089384,58,58,0
209.092067,58,58,0
209.097883,58,58,0
209.101189,58,58,0
209.103699,58,58,0
209.108431,58,58,0
209.109515,58,58,0
209.115331,58,58,0
209.11755,58,58,0
209.121147,58,58,0
209.124982,58,58,0
209.126963,58,58,0
209.132779,58,58,0
209.134837,58,58,0
209.138595,58,58,0
209.142702,58,58,0
209.144411,58,58,0
209.150227,58,58,0
209.150334,58,58,0
209.157076,58,58,0
209.160458,58,58,0
209.166063,58,58,0
209.168687,58,58,0
209.17499,58,58,0
209.17686,58,58,0
209.183395,58,58,0
209.183637,58,58,0
209.192402,58,58,0
209.1952,58,58,0
209.200388,58,58,0
209.202442,58,58,0
209.207863,58,58,0
209.211561,58,58,0
209.214286,58,58,0
209.218993,58,58,0
209.220396,58,58,0
209.22694,58,58,0
209.228848,58,58,0
209.233454,58,58,0
209.236713,58,58,0
209.240854,58,58,0
209.244345,58,58,0
209.246771,58,58,0
209.253315,58,58,0
209.254469,58,58,0
209.259192,58,58,0
209.262698,58,58,0
209.265545,58,58,0
209.270871,58,58,0
209.271361,58,58,0
209.277338,58,58,0
209.277648,58,58,0
209.283529,58,58,0
209.286413,58,58,0
209.289345,58,58,0
209.294399,58,58,0
209.295369,58,58,0
209.301185,58,58,0
209.301874,58,58,0
209.307001,58,58,0
209.308297,58,58,0
209.313224,58,58,0
209.314407,58,58,0
209.31904,58,58,0
209.320951,58,58,0
209.325321,58,58,0
209.327465,58,58,0
209.331138,58,59,1
209.334865,58,59,1
209.337495,58,59,1
209.340782,59,59,0
209.343589,59,59,0
209.347326,59,59,0
209.349405,59,59,0
209.353203,59,59,0
209.355409,59,59,0
209.359019,59,59,0
209.361225,59,59,0
209.364835,59,59,0
209.36712,59,59,0
209.370651,59,59,0
209.373323,59,59,0
209.376467,59,59,0
209.379417,59,59,0
209.382283,59,59,0
209.385233,59,59,0
209.388099,59,59,0
209.391125,59,59,0
209.393915,59,59,0
209.397332,59,59,0
209.399731,59,59,0
209.403148,59,59,0
209.405547,59,59,0
209.408964,59,59,0
209.411363,59,59,0
209.414856,59,59,0
209.417179,59,59,0
209.420672,59,59,0
209.422995,59,59,0
209.426838,59,59,0
209.428811,59,59,0
209.432654,59,59,0
209.434627,59,59,0
209.438819,59,59,0
209.440443,59,59,0
209.444636,59,59,0
209.446259,59,59,0
209.45073,59,59,0
209.452075,59,59,0
209.457755,59,59,0
209.457891,59,59,0
209.463707,59,59,0
209.466535,59,59,0
209.469523,59,59,0
209.475339,59,59,0
209.475901,59,59,0
209.481155,59,59,0
209.484105,59,59,0
209.486971,59,59,0
209.492787,59,59,0
209.495895,59,59,0
209.498603,59,59,0
209.50382,59,59,0
209.504419,59,59,0
209.510235,59,59,0
209.513142,59,59,0
209.516051,59,59,0
209.519903,59,59,0
209.521867,59,59,0
209.527683,59,59,0
209.530084,59,59,0
209.533499,59,59,0
209.53805,59,59,0
209.539315,59,59,0
209.545131,59,59,0
209.546092,59,59,0
209.551766,59,59,0
209.556126,59,59,0
209.560546,59,59,0
209.564006,59,59,0
209.569912,59,59,0
209.572401,59,59,0
209.578116,59,59,0
209.579421,59,59,0
209.58848,59,59,0
209.589906,59,59,0
209.596525,59,59,0
209.597831,59,59,0
209.603313,59,59,0
209.607153,59,59,0
209.609989,59,59,0
209.613914,59,59,0
209.615967,59,59,0
209.622755,59,59,0
209.624095,59,59,0
209.629704,59,59,0
209.632061,59,59,0
209.637007,59,59,0
209.640103,59,59,0
209.643056,59,59,0
209.649454,59,59,0
209.650137,59,59,0
209.655897,59,59,0
209.658017,59,59,0
209.661713,59,59,0
209.666412,59,59,0
209.668344,59,59,0
209.673432,59,59,0
209.674509,59,59,0
209.680326,59,59,0
209.682491,59,59,0
209.686262,59,59,0
209.690536,59,59,0
209.692078,59,59,0
209.697324,59,59,0
209.69824,59,59,0
209.704,59,59,0
209.704289,59,59,0
209.709978,59,59,0
209.710105,59,59,0
209.715921,59,59,0
209.716766,59,59,0
209.722203,59,59,0
209.723715,59,59,0
209.728368,59,59,0
209.731018,59,59,0
209.734417,59,60,1
209.737067,59,60,1
209.740234,60,60,0
209.743465,60,60,0
209.746632,60,60,0
209.749908,60,60,0
209.752609,60,60,0
209.755724,60,60,0
209.758658,60,60,0
209.76154,60,60,0
209.764778,60,60,0
209.767356,60,60,0
209.770594,60,60,0
209.773172,60,60,0
209.77641,60,60,0
209.778988,60,60,0
209.782226,60,60,0
209.784804,60,60,0
209.788089,60,60,0
209.79062,60,60,0
209.793908,60,60,0
209.796436,60,60,0
209.799898,60,60,0
209.802252,60,60,0
209.805992,60,60,0
209.808068,60,60,0
209.81182,60,60,0
209.813884,60,60,0
209.817636,60,60,0
209.8197,60,60,0
209.823452,60,60,0
209.825516,60,60,0
209.829344,60,60,0
209.831332,60,60,0
209.835494,60,60,0
209.837148,60,60,0
209.84131,60,60,0
209.842964,60,60,0
209.847131,60,60,0
209.84878,60,60,0
209.853221,60,60,0
209.854596,60,60,0
209.8602,60,60,0
209.860412,60,60,0
209.866228,60,60,0
209.869233,60,60,0
209.872044,60,60,0
209.87786,60,60,0
209.87852,60,60,0
209.883676,60,60,0
209.886869,60,60,0
209.889492,60,60,0
209.895308,60,60,0
209.898705,60,60,0
209.901124,60,60,0
209.906544,60,60,0
209.90694,60,60,0
209.912756,60,60,0
209.916229,60,60,0
209.918572,60,60,0
209.922829,60,60,0
209.924388,60,60,0
209.930204,60,60,0
209.933794,60,60,0
209.93602,60,60,0
209.941401,60,60,0
209.941836,60,60,0
209.947652,60,60,0
209.948977,60,60,0
209.954211,60,60,0
209.959709,60,60,0
209.963244,60,60,0
209.967124,60,60,0
209.972531,60,60,0
209.975949,60,60,0
209.98088,60,60,0
209.983207,60,60,0
209.992498,60,60,0
209.992715,60,60,0
210.000074,60,60,0
210.000555,60,60,0
210.006634,60,60,0
210.01024,60,60,0
210.012885,60,60,0
210.01684,60,60,0
210.019445,60,60,0
210.02647,60,60,0
210.027805,60,60,0
210.033768,60,60,0
210.035411,60,60,0
210.041213,60,60,0
210.042988,60,60,0
210.04731,60,60,0
210.053401,60,60,0
210.05372,60,60,0
210.060073,60,60,0
210.061135,60,60,0
210.066354,60,60,0
210.06996,60,60,0
210.07217,60,60,0
210.077218,60,60,0
210.078457,60,60,0
210.084273,60,60,0
210.086509,60,60,0
210.090089,60,60,0
210.094085,60,60,0
210.096285,60,60,0
210.100645,60,60,0
210.102607,60,60,0
210.106896,60,60,0
210.10854,60,60,0
210.113456,60,60,0
210.114356,60,60,0
210.120409,60,60,0
210.120481,60,60,0
210.126732,60,60,0
210.127779,60,60,0
210.132548,60,60,0
210.135224,60,60,0
210.138364,61,60,1
210.141321,61,60,1
210.144722,61,60,1
210.147412,61,61,0
210.150725,61,61,0
210.154084,61,61,0
210.156703,61,61,0
210.160365,61,61,0
210.162636,61,61,0
210.166181,61,61,0
210.168614,61,61,0
210.171997,61,61,0
210.174966,61,61,0
210.177813,61,61,0
210.180782,61,61,0
210.183629,61,61,0
210.186598,61,61,0
210.189445,61,61,0
210.192577,61,61,0
210.195261,61,61,0
210.198393,61,61,0
210.201077,61,61,0
210.204209,61,61,0
210.206893,61,61,0
210.210537,61,61,0
210.212709,61,61,0
210.216353,61,61,0
210.218525,61,61,0
210.222169,61,61,0
210.224341,61,61,0
210.228102,61,61,0
210.230157,61,61,0
210.233952,61,61,0
210.235973,61,61,0
210.239768,61,61,0
210.241789,61,61,0
210.2459,61,61,0
210.247605,61,61,0
210.251746,61,61,0
210.253421,61,61,0
210.257562,61,61,0
210.259237,61,61,0
210.263424,61,61,0
210.265053,61,61,0
210.270055,61,61,0
210.270869,61,61,0
210.276685,61,61,0
210.279578,61,61,0
210.282501,61,61,0
210.288317,61,61,0
210.288779,61,61,0
210.294133,61,61,0
210.29765,61,61,0
210.299949,61,61,0
210.305765,61,61,0
210.309241,61,61,0
210.311581,61,61,0
210.317397,61,61,0
210.317516,61,61,0
210.323213,61,61,0
210.327272,61,61,0
210.329029,61,61,0
210.333756,61,61,0
210.334845,61,61,0
210.340661,61,61,0
210.344954,61,61,0
210.346477,61,61,0
210.352293,61,61,0
210.352459,61,61,0
210.358109,61,61,0
210.36002,61,61,0
210.364066,61,61,0
210.370722,61,61,0
210.373589,61,61,0
210.378561,61,61,0
210.38279,61,61,0
210.386847,61,61,0
210.391661,61,61,0
210.394498,61,61,0
210.403252,61,61,0
210.403866,61,61,0
210.410738,61,61,0
210.411527,61,61,0
210.417531,61,61,0
210.421283,61,61,0
210.423857,61,61,0
210.427767,61,61,0
210.430999,61,61,0
210.437558,61,61,0
210.438965,61,61,0
210.445434,61,61,0
210.44647,61,61,0
210.452661,61,61,0
210.454031,61,61,0
210.458902,61,61,0
210.464733,61,61,0
210.464905,61,61,0
210.472572,61,61,0
210.472598,61,61,0
210.478647,61,61,0
210.480858,61,61,0
210.48509,61,61,0
210.488509,61,61,0
210.490906,61,61,0
210.496794,61,61,0
210.497877,61,61,0
210.502772,61,61,0
210.504749,61,61,0
210.508896,61,61,0
210.511542,61,61,0
210.514941,61,61,0
210.517868,61,61,0
210.521384,61,61,0
210.52501,61,61,0
210.5272,61,61,0
210.531569,61,61,0
210.533051,61,61,0
210.538867,62,61,1
210.539445,62,61,1
210.544957,62,61,1
210.546672,62,61,1
210.551314,62,61,1
210.552913,62,61,1
210.557172,62,61,1
210.558916,62,61,1
210.563337,62,61,1
210.566609,62,61,1
210.569461,62,61,1
210.572658,62,61,1
210.575277,62,62,0
210.579101,62,62,0
210.581413,62,62,0
210.584917,62,62,0
210.587229,62,62,0
210.590733,62,62,0
210.593075,62,62,0
210.596549,62,62,0
210.59917,62,62,0
210.602365,62,62,0
210.605102,62,62,0
210.608181,62,62,0
210.610918,62,62,0
210.613997,62,62,0
210.616734,62,62,0
210.619813,62,62,0
210.622601,62,62,0
210.625629,62,62,0
210.628413,62,62,0
210.631445,62,62,0
210.6343,62,62,0
210.637261,62,62,0
210.640394,62,62,0
210.643077,62,62,0
210.646402,62,62,0
210.648893,62,62,0
210.652218,62,62,0
210.654709,62,62,0
210.658076,62,62,0
210.660525,62,62,0
210.663892,62,62,0
210.666341,62,62,0
210.669855,62,62,0
210.672157,62,62,0
210.675758,62,62,0
210.677973,62,62,0
210.68172,62,62,0
210.683789,62,62,0
210.687815,62,62,0
210.689605,62,62,0
210.695421,62,62,0
210.697571,62,62,0
210.701237,62,62,0
210.707024,62,62,0
210.707053,62,62,0
210.712869,62,62,0
210.715955,62,62,0
210.718685,62,62,0
210.724501,62,62,0
210.727861,62,62,0
210.730317,62,62,0
210.735786,62,62,0
210.736133,62,62,0
210.741949,62,62,0
210.745659,62,62,0
210.747765,62,62,0
210.752218,62,62,0
210.753581,62,62,0
210.759397,62,62,0
210.763618,62,62,0
210.765213,62,62,0
210.770917,62,62,0
210.771029,62,62,0
210.776845,62,62,0
210.778917,62,62,0
210.782661,62,62,0
210.789417,62,62,0
210.791582,62,62,0
210.79708,62,62,0
210.801035,62,62,0
210.805545,62,62,0
210.809966,62,62,0
210.81335,62,62,0
210.821872,62,62,0
210.822717,62,62,0
210.82916,62,62,0
210.829797,62,62,0
210.836266,62,62,0
210.83967,62,62,0
210.843179,62,62,0
210.846229,62,62,0
210.849922,62,62,0
210.856593,62,62,0
210.857629,62,62,0
210.864372,62,62,0
210.864928,62,62,0
210.872024,62,62,0
210.872928,62,62,0
210.878422,62,62,0
210.883428,62,62,0
210.884587,62,62,0
210.891091,62,62,0
210.892471,62,62,0
210.898591,62,62,0
210.899556,62,62,0
210.905308,62,62,0
210.907361,62,62,0
210.911316,62,62,0
210.916727,62,62,0
210.91741,62,62,0
210.923171,62,62,0
210.923298,62,62,0
210.929463,62,62,0
210.930277,62,62,0
210.935557,62,62,0
210.937189,62,62,0
210.941723,62,62,0
210.943933,62,62,0
210.947888,62,62,0
210.950604,62,62,0
210.953821,62,62,0
210.958383,62,62,0
210.959915,62,62,0
210.965731,62,62,0
210.966035,62,62,0
210.971851,62,62,0
210.972433,62,62,0
210.977945,62,62,0
210.978598,62,62,0
210.983762,62,62,0
210.986482,62,62,0
210.989578,62,62,0
210.992602,62,62,0
210.995394,62,62,0
210.999319,62,62,0
211.00121,62,63,1
211.005327,62,63,1
211.007026,62,63,1
211.011421,62,63,1
211.012842,62,63,1
211.017237,62,63,1
211.018731,62,63,1
211.023053,62,63,1
211.028869,62,63,1
211.029627,62,63,1
211.034685,62,63,1
211.03559,62,63,1
211.040501,63,62,1
211.041447,63,62,1
211.046317,63,62,1
211.047541,63,62,1
211.052133,63,62,1
211.053665,63,62,1
211.057949,63,62,1
211.059481,63,61,2
211.063765,63,61,2
211.065297,63,61,2
211.069581,63,60,3
211.071113,63,60,3
211.075397,63,60,3
211.076929,63,59,4
211.081213,63,59,4
211.082745,63,59,4
211.087029,63,58,5
211.088561,63,58,5
211.092845,63,58,5
211.094377,63,58,5
211.098661,63,57,6
211.100193,63,57,6
211.104477,63,56,7
211.106009,63,56,7
211.110293,63,56,7
211.111825,63,56,7
211.116109,63,55,8
211.120178,63,55,8
211.12367,63,55,8
211.129237,63,54,9
211.129633,63,54,9
211.13549,63,54,9
211.138836,57,54,3
211.150671,57,53,4
211.15851,57,53,4
211.15934,57,52,5
211.168195,57,52,5
211.170972,57,51,6
211.174797,57,51,6
211.182604,57,51,6
211.186271,57,50,7
211.193205,57,50,7
211.194236,57,49,8
211.200984,57,49,8
211.205868,57,49,8
211.211878,57,48,9
211.219364,57,48,9
211.22328,57,47,10
211.227916,57,47,10
211.235609,57,46,11
211.244714,50,46,4
211.2449,50,46,4
211.251226,50,45,5
211.258206,50,45,5
211.262238,50,44,6
211.265388,50,44,6
211.272064,50,43,7
211.279367,50,43,7
211.280314,50,43,7
211.287057,50,43,7
211.294793,50,42,8
211.295027,50,42,8
211.300887,50,41,9
211.306921,50,41,9
211.313407,50,40,10
211.315398,50,40,10
211.321214,50,39,11
211.327612,50,39,11
211.329651,50,39,11
211.334212,50,39,11
211.340408,44,39,5
211.345269,44,38,6
211.346224,44,38,6
211.35204,44,38,6
211.357856,44,38,6
211.359431,44,38,6
211.363672,44,38,6
211.369488,44,38,6
211.37341,44,38,6
211.375331,44,38,6
211.38141,44,38,6
211.387226,44,38,6
211.388836,44,38,6
211.393042,44,38,6
211.398858,44,38,6
211.400964,44,38,6
211.404751,44,38,6
211.410567,44,38,6
211.415257,44,38,6
211.416383,44,38,6
211.422199,44,38,6
211.428015,44,38,6
211.428255,44,38,6
211.433831,44,38,6
211.439647,36,38,2
211.440267,36,38,2
211.445463,36,38,2
211.451833,36,37,1
211.451899,36,38,2
211.457649,36,38,2
211.463433,36,38,2
211.463531,36,38,2
211.475453,36,38,2
211.485232,36,37,1
211.487085,36,38,2
211.496166,36,38,2
211.498794,36,38,2
211.507222,36,38,2
211.510426,36,38,2
211.517762,36,38,2
211.528505,36,37,1
211.53369,36,38,2
211.539506,33,38,5
211.543284,33,38,5
211.544987,33,38,5
211.551692,33,37,4
211.557508,33,38,5
211.563324,33,37,4
211.564009,33,38,5
211.56914,33,38,5
211.574956,33,37,4
211.579247,33,37,4
211.580772,33,37,4
211.586588,33,38,5
211.592404,33,37,4
211.594693,33,37,4
211.601233,33,37,4
211.607017,33,37,4
211.611773,33,37,4
211.622139,33,37,4
211.622516,33,37,4
211.635708,33,38,5
211.638998,33,37,4
211.648811,33,37,4
211.658019,33,38,5
211.660661,33,38,5
211.672673,33,38,5
211.673258,33,38,5
211.68557,33,38,5
211.688704,33,38,5
211.695589,33,38,5
211.701028,33,38,5
211.707192,33,38,5
211.71615,33,38,5
211.717162,33,38,5
211.726336,33,38,5
211.729719,33,38,5
211.734742,33,38,5
211.742822,34,38,4
211.743451,34,38,4
211.748638,34,38,4
211.752625,34,38,4
211.754672,34,38,4
211.761936,34,38,4
211.766684,34,38,4
211.771242,34,38,4
211.779581,34,38,4
211.780725,34,38,4
211.7896,34,38,4
211.799119,34,38,4
211.801203,34,38,4
211.804935,34,38,4
211.808159,34,38,4
211.811173,34,38,4
211.813975,34,38,4
211.819791,34,38,4
211.820347,34,38,4
211.825607,34,38,4
211.828753,34,38,4
211.831423,34,38,4
211.837239,34,38,4
211.837462,34,38,4
211.843055,34,38,4
211.846636,34,38,4
211.848871,34,38,4
211.854687,34,38,4
211.855947,34,38,4
211.860503,34,38,4
211.865253,34,38,4
211.866319,34,38,4
211.872135,34,38,4
211.874735,34,38,4
211.882797,34,38,4
211.89313,34,38,4
211.898667,34,38,4
211.898946,34,38,4
211.910764,34,38,4
211.913802,34,38,4
211.919618,34,38,4
211.924213,34,38,4
211.925434,34,38,4
211.93125,34,38,4
211.935001,34,38,4
211.937066,34,38,4
211.942882,34,38,4
211.948378,34,38,4
211.948698,34,38,4
211.954514,34,38,4
211.959498,34,38,4
211.96033,34,38,4
211.966146,34,38,4
211.970121,34,38,4
211.975937,34,38,4
211.976808,34,38,4
211.981753,34,38,4
211.988849,34,38,4
211.992678,34,38,4
212.000019,34,38,4
212.004775,34,39,5
212.007809,34,39,5
212.017467,34,39,5
212.018224,34,39,5
212.025838,34,39,5
212.029012,34,39,5
212.033632,34,38,4
212.040656,35,39,4
212.042389,35,39,4
212.048333,35,39,4
212.053509,35,39,4
212.056127,35,39,4
212.064132,35,39,4
212.065121,35,39,4
212.069948,35,39,4
212.072798,35,39,4
212.075764,35,39,4
212.08158,35,39,4
212.081639,35,39,4
212.087396,35,39,4
212.09403,35,39,4
212.097807,35,39,4
212.10182,35,39,4
212.103623,35,39,4
212.111478,35,39,4
212.116186,35,39,4
212.119849,35,39,4
212.122002,35,39,4
212.127643,35,39,4
212.127818,35,39,4
212.133634,35,39,4
212.134667,35,39,4
212.13945,35,39,4
212.142344,35,39,4
212.145266,35,39,4
212.150138,35,39,4
212.151082,35,39,4
212.156898,35,39,4
212.159132,35,39,4
212.162714,35,39,4
212.166809,35,39,4
212.16853,35,39,4
212.174346,35,39,4
212.17565,35,39,4
212.184814,35,39,4
212.191818,35,39,4
212.195516,35,39,4
212.197634,35,39,4
212.208078,35,39,4
212.210197,35,39,4
212.216013,35,39,4
212.218315,35,39,4
212.221829,35,39,4
212.227645,35,39,4
212.23111,35,39,4
212.233461,35,39,4
212.239277,35,39,4
212.241859,35,39,4
212.245093,35,39,4
212.250909,35,39,4
212.251893,35,39,4
212.256725,35,39,4
212.257795,35,39,4
212.262541,35,39,4
212.263743,35,39,4
212.268357,35,39,4
212.269807,35,39,4
212.275754,35,39,4
212.278825,35,39,4
212.282703,35,39,4
212.289527,35,39,4
212.289932,35,39,4
212.300038,35,39,4
212.302089,35,39,4
212.308542,35,39,4
212.312326,35,39,4
212.316715,35,39,4
212.323783,35,39,4
212.325121,35,39,4
212.331821,35,39,4
212.33587,35,39,4
212.339514,36,39,3
212.345904,36,39,3
212.349037,36,40,4
212.351806,36,40,4
212.356497,36,40,4
212.357622,36,40,4
212.363438,36,40,4
212.366531,36,40,4
212.369254,36,40,4
212.37507,36,40,4
212.380886,36,40,4
212.383382,36,40,4
212.386702,36,40,4
212.389446,36,40,4
212.394049,36,40,4
212.402553,36,40,4
212.402575,36,40,4
212.408639,36,40,4
212.410726,36,40,4
212.414905,36,40,4
212.417794,36,40,4
212.420721,36,40,4
212.425832,36,40,4
212.426669,36,40,4
212.432485,36,40,4
212.433525,36,40,4
212.438448,36,40,4
212.443048,36,40,4
212.444264,36,40,4
212.450181,36,40,4
212.450508,36,40,4
212.455997,36,40,4
212.460542,36,40,4
212.461813,36,40,4
212.471018,36,40,4
212.477393,36,40,4
212.481168,36,40,4
212.483457,36,40,4
212.493832,36,40,4
212.496586,36,40,4
212.50265,36,40,4
212.503588,36,40,4
212.508916,36,40,4
212.514732,36,40,4
212.516646,36,40,4
212.52068,36,40,4
212.526496,36,40,4
212.5271,36,40,4
212.532459,36,40,4
212.537701,36,40,4
212.538275,36,40,4
212.543765,36,40,4
212.544192,36,40,4
212.549945,36,40,4
212.550008,36,40,4
212.555824,36,40,4
212.555963,36,40,4
212.562027,36,40,4
212.565029,36,40,4
212.568324,36,40,4
212.574155,36,40,4
212.575179,36,40,4
212.58029,36,40,4
212.587843,36,40,4
212.588098,36,40,4
212.597273,36,40,4
212.597599,36,40,4
212.605081,36,40,4
212.610657,36,40,4
212.612657,36,40,4
212.621111,36,40,4
212.621832,36,40,4
212.629524,36,40,4
212.631712,36,40,4
212.637775,36,40,4
212.639779,37,40,3
212.643956,37,40,3
212.647321,37,40,3
212.649772,37,40,3
212.655588,37,41,4
212.658272,37,41,4
212.661404,37,41,4
212.66722,37,41,4
212.673036,37,41,4
212.675486,37,41,4
212.678852,37,41,4
212.682015,37,41,4
212.684668,37,41,4
212.691284,37,41,4
212.69561,37,41,4
212.699092,37,41,4
212.702139,37,41,4
212.706668,37,41,4
212.708319,37,41,4
212.714469,37,41,4
212.715843,37,41,4
212.720751,37,41,4
212.723535,37,41,4
212.726567,37,41,4
212.732529,37,41,4
212.73379,37,41,4
212.738345,37,41,4
212.741332,37,41,4
212.744263,37,41,4
212.750079,37,41,4
212.752283,37,41,4
212.755895,37,41,4
212.764867,37,41,4
212.769497,37,41,4
212.775118,37,41,4
212.776026,37,41,4
212.787332,37,41,4
212.789621,37,41,4
212.79615,37,41,4
212.796886,37,41,4
212.80233,37,41,4
212.80848,37,41,4
212.81045,37,41,4
212.814762,37,41,4
212.820578,37,41,4
212.820904,37,41,4
212.82654,37,41,4
212.83194,37,41,4
212.832356,37,41,4
212.838236,37,41,4
212.838274,37,41,4
212.84409,37,41,4
212.844533,37,41,4
212.849906,37,41,4
212.851062,37,41,4
212.856878,37,41,4
212.858878,37,41,4
212.862911,37,41,4
212.869129,37,41,4
212.869208,37,41,4
212.87511,37,41,4
212.881343,37,41,4
212.881407,37,41,4
212.887354,37,41,4
212.890897,37,41,4
212.894465,37,41,4
212.903088,37,41,4
212.904461,37,41,4
212.910664,37,41,4
212.914915,37,41,4
212.920536,37,41,4
212.925951,37,41,4
212.928228,37,41,4
212.932247,37,41,4
212.938543,38,41,3
212.939148,38,41,3
212.945073,38,41,3
212.946491,38,41,3
212.950889,38,41,3
212.956705,38,41,3
212.957992,38,41,3
212.962521,38,42,4
212.968337,38,42,4
212.974153,38,42,4
212.976371,38,42,4
212.979969,38,42,4
212.983016,38,42,4
212.985785,38,42,4
212.991601,38,42,4
212.997354,38,42,4
212.997417,38,42,4
213.004001,38,42,4
213.004675,38,42,4
213.010528,38,42,4
213.014547,38,42,4
213.016431,38,42,4
213.022239,38,42,4
213.022611,38,42,4
213.028427,38,42,4
213.033159,38,42,4
213.034738,38,42,4
213.040502,38,42,4
213.040554,38,42,4
213.04637,38,42,4
213.052003,38,42,4
213.052186,38,42,4
213.058002,38,42,4
213.066798,38,42,4
213.070382,38,42,4
213.077027,38,42,4
213.077095,38,42,4
213.089263,38,42,4
213.091365,38,42,4
213.098012,38,42,4
213.09904,38,42,4
213.104539,38,42,4
213.110442,38,42,4
213.112853,38,42,4
213.116622,38,42,4
213.122438,38,42,4
213.123382,38,42,4
213.128749,38,42,4
213.134565,38,42,4
213.135217,38,42,4
213.140381,38,42,4
213.141412,38,42,4
213.146197,38,42,4
213.14784,38,42,4
213.152013,38,42,4
213.154572,38,42,4
213.160606,38,42,4
213.160809,38,42,4
213.166917,38,42,4
213.171106,38,42,4
213.173184,38,42,4
213.179218,38,42,4
213.183274,38,42,4
213.185762,38,42,4
213.191578,38,42,4
213.193051,38,42,4
213.197642,38,42,4
213.203676,38,42,4
213.206863,38,42,4
213.209639,38,42,4
213.216997,38,42,4
213.217393,38,42,4
213.227669,38,42,4
213.229228,38,42,4
213.23526,38,42,4
213.235423,38,42,4
213.241851,39,42,3
213.246442,39,42,3
213.248583,39,42,3
213.254105,39,42,3
213.254617,39,42,3
213.260433,39,42,3
213.266101,39,42,3
213.266249,39,42,3
213.272065,39,43,4
213.277881,39,43,4
213.283697,39,43,4
213.285805,39,43,4
213.289513,39,43,4
213.29242,39,43,4
213.295329,39,43,4
213.301145,39,43,4
213.306961,39,43,4
213.307295,39,43,4
213.312777,39,43,4
213.314072,39,43,4
213.320935,39,43,4
213.32168,39,43,4
213.327085,39,43,4
213.329271,39,43,4
213.333164,39,43,4
213.33898,39,43,4
213.340453,39,43,4
213.345161,39,43,4
213.348115,39,43,4
213.350977,39,43,4
213.356808,39,43,4
213.360112,39,43,4
213.362624,39,43,4
213.36844,39,43,4
213.376977,39,43,4
213.379816,39,43,4
213.386431,39,43,4
213.387138,39,43,4
213.399994,39,43,4
213.401306,39,43,4
213.408083,39,43,4
213.409619,39,43,4
213.414946,39,43,4
213.421096,39,43,4
213.423638,39,43,4
213.427175,39,43,4
213.432991,39,43,4
213.434543,39,43,4
213.439171,39,43,4
213.444987,39,43,4
213.446291,39,43,4
213.450819,39,43,4
213.452836,39,43,4
213.456635,39,43,4
213.459234,39,43,4
213.462451,39,43,4
213.467057,39,43,4
213.470988,39,43,4
213.473091,39,43,4
213.479474,39,43,4
213.481149,39,43,4
213.48532,39,43,4
213.491516,39,43,4
213.494005,39,43,4
213.497549,39,43,4
213.503467,39,43,4
213.50363,39,43,4
213.509546,39,43,4
213.515509,39,43,4
213.517649,39,43,4
213.521527,39,43,4
213.527693,39,43,4
213.528554,39,43,4
213.533888,39,43,4
213.540302,40,43,3
213.543108,40,43,3
213.546847,40,43,3
213.550552,40,43,3
213.553245,40,43,3
213.561068,40,43,3
213.562271,40,43,3
213.567102,40,43,3
213.570181,40,43,3
213.573485,40,43,3
213.579301,40,43,3
213.582673,40,44,4
213.585117,40,44,4
213.590933,40,44,4
213.596749,40,44,4
213.602565,40,44,4
213.603045,40,44,4
213.608381,40,44,4
213.609938,40,44,4
213.614197,40,44,4
213.620013,40,44,4
213.625394,40,44,4
213.625829,40,44,4
213.631645,40,44,4
213.632404,40,44,4
213.637461,40,44,4
213.639135,40,44,4
213.644563,40,44,4
213.645301,40,44,4
213.651117,40,44,4
213.656282,40,44,4
213.656933,40,44,4
213.663214,40,44,4
213.664192,40,44,4
213.66903,40,44,4
213.674862,40,44,4
213.676684,40,44,4
213.680678,40,44,4
213.686494,40,44,4
213.69577,40,44,4
213.697056,40,44,4
213.703949,40,44,4
213.705238,40,44,4
213.719298,40,44,4
213.719405,40,44,4
213.726415,40,44,4
213.728765,40,44,4
213.733146,40,44,4
213.739312,40,44,4
213.743407,40,44,4
213.745128,40,44,4
213.750944,40,44,4
213.754311,40,44,4
213.757225,40,44,4
213.763041,40,44,4
213.766151,40,44,4
213.768873,40,44,4
213.773464,40,44,4
213.774689,40,44,4
213.780049,40,44,4
213.780505,40,44,4
213.787727,40,44,4
213.789781,40,44,4
213.793952,40,44,4
213.799249,40,44,4
213.800537,40,44,4
213.806384,40,44,4
213.812534,40,44,4
213.813309,40,44,4
213.818643,40,44,4
213.822776,40,44,4
213.824879,40,44,4
213.830913,40,44,4
213.836906,40,44,4
213.837418,40,44,4
213.842909,40,44,4
213.848322,40,44,4
213.848943,40,44,4
213.854936,40,44,4
213.860162,40,44,4
213.860785,40,44,4
213.8667,40,44,4
213.867475,40,44,4
213.874028,40,44,4
213.87406,40,44,4
213.881738,40,44,4
213.886404,40,44,4
213.887963,40,44,4
213.894548,40,44,4
213.894896,40,44,4
213.900395,40,45,5
213.906211,40,45,5
213.907286,40,45,5
213.912027,40,45,5
213.917843,40,45,5
213.923659,40,45,5
213.928427,40,45,5
213.929475,40,45,5
213.935291,40,45,5
213.935669,40,45,5
213.941107,41,45,4
213.946923,41,45,4
213.950938,41,45,4
213.952739,41,45,4
213.958251,41,45,4
213.958555,41,45,4
213.964371,41,45,4
213.965692,41,45,4
213.970187,41,45,4
213.972352,41,45,4
213.978168,41,45,4
213.980415,41,45,4
213.984075,41,45,4
213.988907,41,45,4
213.990266,41,45,4
213.996082,41,45,4
214.001297,41,45,4
214.001898,41,45,4
214.007907,41,45,4
214.013794,41,45,4
214.022438,41,45,4
214.022594,41,45,4
214.02968,41,45,4
214.032294,41,45,4
214.044949,41,45,4
214.047285,41,45,4
214.052262,41,45,4
214.056286,41,45,4
214.059703,41,45,4
214.066363,41,45,4
214.071626,41,45,4
214.072179,41,45,4
214.078086,41,45,4
214.08246,41,45,4
214.084277,41,45,4
214.090093,41,45,4
214.094876,41,45,4
214.095909,41,45,4
214.101918,41,45,4
214.102816,41,45,4
214.107805,41,45,4
214.109128,41,45,4
214.116605,41,45,4
214.116952,41,45,4
214.123188,41,45,4
214.126305,41,45,4
214.130006,41,45,4
214.136318,41,45,4
214.141295,41,45,4
214.14266,41,45,4
214.148476,41,45,4
214.150297,41,45,4
214.154348,41,45,4
214.160922,41,45,4
214.165637,41,45,4
214.166738,41,45,4
214.172554,41,45,4
214.176471,41,45,4
214.178487,41,45,4
214.184303,41,45,4
214.188887,41,45,4
214.190135,41,45,4
214.195951,41,45,4
214.196827,41,45,4
214.201929,41,45,4
214.203139,41,45,4
214.208357,41,45,4
214.210963,41,45,4
214.217199,41,45,4
214.218796,41,45,4
214.224017,41,45,4
214.22752,41,45,4
214.230329,41,45,4
214.236671,41,45,4
214.240139,42,45,3
214.242487,42,45,3
214.248303,42,46,4
214.254119,42,46,4
214.259935,42,46,4
214.262023,42,46,4
214.265751,42,46,4
214.269847,42,46,4
214.271567,42,46,4
214.277383,42,46,4
214.283199,42,46,4
214.284883,42,46,4
214.289015,42,46,4
214.292591,42,46,4
214.294831,42,46,4
214.300501,42,46,4
214.300647,42,46,4
214.306463,42,46,4
214.307086,42,46,4
214.312807,42,46,4
214.312902,42,46,4
214.318718,42,46,4
214.321531,42,46,4
214.324884,42,46,4
214.331312,42,46,4
214.33415,42,46,4
214.337128,42,46,4
214.342944,42,46,4
214.348877,42,46,4
214.356034,42,46,4
214.358374,42,46,4
214.363858,42,46,4
214.36768,42,46,4
214.378894,42,46,4
214.383647,42,46,4
214.386602,42,46,4
214.391789,42,46,4
214.394512,42,46,4
214.401097,42,46,4
214.406913,42,46,4
214.407756,42,46,4
214.412729,42,46,4
214.418895,42,46,4
214.419242,42,46,4
214.425323,42,46,4
214.431139,42,46,4
214.431981,42,46,4
214.436955,42,46,4
214.439614,42,46,4
214.442887,42,46,4
214.446315,42,46,4
214.452385,42,46,4
214.454533,42,46,4
214.460845,42,46,4
214.461691,42,46,4
214.467577,42,46,4
214.474237,42,46,4
214.477658,42,46,4
214.480782,42,46,4
214.4858,42,46,4
214.487048,42,46,4
214.493198,42,46,4
214.499393,42,46,4
214.501767,42,46,4
214.505589,42,46,4
214.511405,42,46,4
214.513253,42,46,4
214.517221,42,46,4
214.523037,42,46,4
214.525992,42,46,4
214.528853,42,46,4
214.533625,42,46,4
214.534669,42,46,4
214.540326,43,46,3
214.540673,43,46,3
214.546869,43,46,3
214.548544,43,46,3
214.552685,43,46,3
214.554856,43,46,3
214.55882,43,46,3
214.561588,43,46,3
214.568212,43,46,3
214.568248,43,46,3
214.574793,43,46,3
214.580517,43,46,3
214.581059,43,46,3
214.586875,43,46,3
214.592691,43,47,4
214.598507,43,47,4
214.603766,43,47,4
214.604323,43,47,4
214.610139,43,47,4
214.611515,43,47,4
214.615955,43,47,4
214.621771,43,47,4
214.627395,43,47,4
214.627587,43,47,4
214.633403,43,47,4
214.634724,43,47,4
214.639219,43,47,4
214.642866,43,47,4
214.645035,43,47,4
214.649527,43,47,4
214.650851,43,47,4
214.65549,43,47,4
214.656667,43,47,4
214.661524,43,47,4
214.662483,43,47,4
214.667557,43,47,4
214.674528,43,47,4
214.6748,43,47,4
214.680762,43,47,4
214.686796,43,47,4
214.692612,43,47,4
214.697777,43,47,4
214.702136,43,47,4
214.705526,43,47,4
214.711487,43,47,4
214.721406,43,47,4
214.72796,43,47,4
214.728735,43,47,4
214.735945,43,47,4
214.736877,43,47,4
214.743538,43,47,4
214.749501,43,47,4
214.752185,43,47,4
214.755535,43,47,4
214.761568,43,47,4
214.764025,43,47,4
214.768811,43,47,4
214.774773,43,47,4
214.776644,43,47,4
214.780807,43,47,4
214.784978,43,47,4
214.786623,43,47,4
214.791593,43,47,4
214.796147,43,47,4
214.799969,43,47,4
214.805498,43,47,4
214.80628,43,47,4
214.813796,43,47,4
214.820341,43,47,4
214.821971,43,47,4
214.827189,43,47,4
214.829956,43,47,4
214.83392,43,47,4
214.839999,43,47,4
214.845962,43,47,4
214.846196,43,47,4
214.852112,43,47,4
214.857928,43,47,4
214.858035,43,47,4
214.863744,43,47,4
214.86956,43,47,4
214.870655,43,47,4
214.87564,43,47,4
214.878989,43,47,4
214.881456,43,47,4
214.885604,43,47,4
214.887404,43,47,4
214.893321,43,47,4
214.89398,43,47,4
214.899704,43,47,4
214.900291,43,47,4
214.90552,43,47,4
214.907807,43,47,4
214.911336,43,47,4
214.914351,43,47,4
214.917663,43,47,4
214.921199,43,47,4
214.927931,43,47,4
214.929847,43,47,4
214.93401,43,47,4
214.939826,44,48,4
214.945642,44,48,4
214.951458,44,48,4
214.953607,44,48,4
214.957274,44,48,4
214.961476,44,48,4
214.96309,44,48,4
214.968906,44,48,4
214.974722,44,48,4
214.977949,44,48,4
214.980538,44,48,4
214.985424,44,48,4
214.986354,44,48,4
214.99217,44,48,4
214.993521,44,48,4
214.997986,44,48,4
214.999833,44,48,4
215.003802,44,48,4
215.006291,44,48,4
215.009618,44,48,4
215.012209,44,48,4
215.015434,44,48,4
215.018677,44,48,4
215.023858,44,48,4
215.02589,44,48,4
215.032231,44,48,4
215.038468,44,48,4
215.044501,44,48,4
215.047618,44,48,4
215.05451,44,48,4
215.055487,44,48,4
215.063391,44,48,4
215.07196,44,48,4
215.079435,44,48,4
215.080101,44,48,4
215.087532,44,48,4
215.088198,44,48,4
215.093844,44,48,4
215.100302,44,48,4
215.105182,44,48,4
215.106219,44,48,4
215.112688,44,48,4
215.116784,44,48,4
215.119901,44,48,4
215.126242,44,48,4
215.129873,44,48,4
215.132479,44,48,4
215.138512,44,48,4
215.138627,44,48,4
215.145171,44,48,4
215.148521,44,48,4
215.153749,44,48,4
215.157402,44,48,4
215.160365,44,48,4
215.168537,44,48,4
215.174112,44,48,4
215.174849,44,48,4
215.181581,44,48,4
215.182209,44,48,4
215.188358,44,48,4
215.195176,44,48,4
215.199193,44,48,4
215.200992,44,48,4
215.206808,44,48,4
215.210795,44,48,4
215.212816,44,48,4
215.218632,44,48,4
215.223884,44,48,4
215.224448,44,48,4
215.230264,44,48,4
215.232638,44,48,4
215.23608,44,48,4
215.239182,44,48,4
215.241896,44,48,4
215.24776,44,48,4
215.247946,44,48,4
215.254258,44,48,4
215.254376,44,48,4
215.260074,44,48,4
215.262548,44,48,4
215.266021,44,48,4
215.26886,44,48,4
215.272172,44,48,4
215.275592,44,48,4
215.278018,44,48,4
215.282369,44,49,5
215.287395,44,49,5
215.289187,44,49,5
215.295003,44,49,5
215.300819,44,49,5
215.306635,44,49,5
215.311621,44,49,5
215.312451,44,49,5
215.318267,44,49,5
215.319298,44,49,5
215.324083,44,49,5
215.329899,44,49,5
215.335715,44,49,5
215.336311,44,49,5
215.341531,45,49,4
215.343524,45,49,4
215.347347,45,49,4
215.351974,45,49,4
215.353163,45,49,4
215.358822,45,49,4
215.358979,45,49,4
215.364795,45,49,4
215.365321,45,49,4
215.370611,45,49,4
215.371405,45,49,4
215.376427,45,49,4
215.378218,45,49,4
215.382243,45,49,4
215.385385,45,49,4
215.391697,45,49,4
215.398125,45,49,4
215.404391,45,49,4
215.405631,45,49,4
215.413309,45,49,4
215.414511,45,49,4
215.42363,45,49,4
215.430322,45,49,4
215.437535,45,49,4
215.44073,45,49,4
215.445985,45,49,4
215.449368,45,49,4
215.452833,45,49,4
215.459332,45,49,4
215.465415,45,49,4
215.466816,45,49,4
215.472229,45,49,4
215.478697,45,49,4
215.479396,45,49,4
215.485708,45,49,4
215.491158,45,49,4
215.492136,45,49,4
215.498402,45,49,4
215.500434,45,49,4
215.506978,45,49,4
215.508522,45,49,4
215.514919,45,49,4
215.517641,45,49,4
215.522551,45,49,4
215.530926,45,49,4
215.534741,45,49,4
215.537733,45,49,4
215.543379,45,49,4
215.544202,45,49,4
215.550908,45,49,4
215.557756,45,49,4
215.560827,45,49,4
215.563906,45,49,4
215.570101,45,49,4
215.572707,45,49,4
215.575917,45,49,4
215.581733,45,49,4
215.585169,45,49,4
215.587549,45,49,4
215.593365,45,49,4
215.594445,45,49,4
215.599181,45,49,4
215.600989,45,49,4
215.604997,45,49,4
215.60893,45,49,4
215.610961,45,49,4
215.616562,45,49,4
215.616995,45,49,4
215.622811,45,49,4
215.624937,45,49,4
215.628875,45,49,4
215.631744,45,49,4
215.634793,45,49,4
215.638213,46,49,3
215.640988,46,49,3
215.644919,46,49,3
215.647022,46,49,3
215.651767,46,49,3
215.653015,46,49,3
215.657917,46,49,3
215.664112,46,50,4
215.669928,46,50,4
215.675744,46,50,4
215.677398,46,50,4
215.68156,46,50,4
215.685338,46,50,4
215.687376,46,50,4
215.693192,46,50,4
215.699008,46,50,4
215.702554,46,50,4
215.704824,46,50,4
215.709912,46,50,4
215.71064,46,50,4
215.716456,46,50,4
215.718434,46,50,4
215.722272,46,50,4
215.725297,46,50,4
215.728088,46,50,4
215.732115,46,50,4
215.733904,46,50,4
215.738265,46,50,4
215.73972,46,50,4
215.745536,46,50,4
215.745857,46,50,4
215.751352,46,50,4
215.75275,46,50,4
215.759062,46,50,4
215.765298,46,50,4
215.771409,46,50,4
215.771827,46,50,4
215.779349,46,50,4
215.782589,46,50,4
215.791733,46,50,4
215.796565,46,50,4
215.803923,46,50,4
215.809257,46,50,4
215.812445,46,50,4
215.818301,46,50,4
215.819308,46,50,4
215.826126,46,50,4
215.832276,46,50,4
215.836098,46,50,4
215.839867,46,50,4
215.846761,46,50,4
215.848398,46,50,4
215.853073,46,50,4
215.859309,46,50,4
215.860208,46,50,4
215.865838,46,50,4
215.869893,46,50,4
215.8766,46,50,4
215.876902,46,50,4
215.884666,46,50,4
215.885744,46,50,4
215.892606,46,50,4
215.901128,46,50,4
215.903268,46,50,4
215.908295,46,50,4
215.912312,46,50,4
215.914764,46,50,4
215.921469,46,50,4
215.928783,46,50,4
215.930109,46,50,4
215.935211,46,50,4
215.941057,46,50,4
215.942409,46,50,4
215.946975,46,50,4
215.953125,46,50,4
215.954219,46,50,4
215.958941,46,50,4
215.963903,46,50,4
215.964889,46,50,4
215.970705,46,50,4
215.970913,46,50,4
215.976521,46,50,4
215.978677,46,50,4
215.982453,46,50,4
215.986617,46,50,4
215.988765,46,50,4
215.994683,46,50,4
215.995139,46,50,4
216.000716,46,50,4
216.002306,46,50,4
216.006795,46,50,4
216.008775,46,50,4
216.012713,46,50,4
216.01548,46,50,4
216.018793,46,50,4
216.022794,46,50,4
216.024608,46,50,4
216.029222,46,50,4
216.030859,46,50,4
216.035068,46,51,5
216.040986,47,51,4
216.046802,47,51,4
216.050796,47,51,4
216.052618,47,51,4
216.058434,47,51,4
216.059288,47,51,4
216.06425,47,51,4
216.070066,47,51,4
216.075882,47,51,4
216.07662,47,51,4
216.081698,47,51,4
216.084444,47,51,4
216.087514,47,51,4
216.092819,47,51,4
216.09333,47,51,4
216.099146,47,51,4
216.099829,47,51,4
216.104962,47,51,4
216.107071,47,51,4
216.110778,47,51,4
216.11357,47,51,4
216.116594,47,51,4
216.120941,47,51,4
216.12241,47,51,4
216.127994,47,51,4
216.128226,47,51,4
216.134726,47,51,4
216.141038,47,51,4
216.144807,47,51,4
216.147233,47,51,4
216.153299,47,51,4
216.159068,47,51,4
216.167939,47,51,4
216.170631,47,51,4
216.178455,47,51,4
216.185823,47,51,4
216.18683,47,51,4
216.19384,47,51,4
216.195174,47,51,4
216.201082,47,51,4
216.207581,47,51,4
216.213669,47,51,4
216.214951,47,51,4
216.222005,47,51,4
216.225666,47,51,4
216.228737,47,51,4
216.235049,47,51,4
216.237895,47,51,4
216.241244,47,51,4
216.247201,47,51,4
216.253079,47,51,4
216.254833,47,51,4
216.26195,47,51,4
216.263167,47,51,4
216.270916,47,51,4
216.279834,47,51,4
216.280034,47,51,4
216.287044,47,51,4
216.289185,47,51,4
216.293194,47,51,4
216.299809,47,51,4
216.307138,47,51,4
216.30768,47,51,4
216.31387,47,51,4
216.319677,47,51,4
216.319832,47,51,4
216.325952,47,51,4
216.331906,47,51,4
216.331945,47,51,4
216.337761,47,51,4
216.341212,47,51,4
216.343577,47,51,4
216.348844,47,51,4
216.349393,47,51,4
216.355503,47,51,4
216.357178,47,51,4
216.361739,47,51,4
216.364927,47,51,4
216.367555,47,51,4
216.373417,47,51,4
216.374045,47,51,4
216.379612,47,51,4
216.381055,47,51,4
216.385428,47,51,4
216.387205,47,51,4
216.391331,47,51,4
216.39382,47,51,4
216.397177,47,51,4
216.401149,47,51,4
216.40314,47,51,4
216.407881,47,51,4
216.40929,47,51,4
216.413843,47,51,4
216.415106,47,51,4
216.419963,47,51,4
216.425956,47,51,4
216.431772,47,51,4
216.432191,47,51,4
216.437588,47,52,5
216.440945,48,51,3
216.443404,48,52,4
216.44922,48,52,4
216.455036,48,52,4
216.458863,48,52,4
216.460852,48,52,4
216.46642,48,52,4
216.466668,48,52,4
216.472484,48,52,4
216.475377,48,52,4
216.4783,48,52,4
216.482736,48,52,4
216.484116,48,52,4
216.489513,48,52,4
216.489932,48,52,4
216.495748,48,52,4
216.49629,48,52,4
216.501564,48,52,4
216.503573,48,52,4
216.50738,48,52,4
216.511367,48,52,4
216.513196,48,52,4
216.518215,48,52,4
216.52441,48,52,4
216.526202,48,52,4
216.530676,48,52,4
216.534956,48,52,4
216.543138,48,52,4
216.552181,48,52,4
216.552874,48,52,4
216.560431,48,52,4
216.569388,48,52,4
216.570444,48,52,4
216.576747,48,52,4
216.580058,48,52,4
216.583524,48,52,4
216.590301,48,52,4
216.597584,48,52,4
216.598873,48,52,4
216.605378,48,52,4
216.610783,48,52,4
216.612226,48,52,4
216.618421,48,52,4
216.623214,48,52,4
216.624687,48,52,4
216.632217,48,52,4
216.637149,48,52,4
216.640344,48,52,4
216.646192,48,52,4
216.649155,48,52,4
216.656908,48,52,4
216.664455,48,52,4
216.666401,48,52,4
216.672945,48,52,4
216.674069,48,52,4
216.678792,48,52,4
216.685958,48,52,4
216.692883,48,52,4
216.693246,48,52,4
216.70056,48,52,4
216.704794,48,52,4
216.707062,48,52,4
216.713254,48,52,4
216.717225,48,52,4
216.71907,48,52,4
216.725017,48,52,4
216.726228,48,52,4
216.730833,48,52,4
216.734355,48,52,4
216.736898,48,52,4
216.743093,48,52,4
216.743166,48,52,4
216.748909,48,52,4
216.750919,48,52,4
216.754725,48,52,4
216.760412,48,52,4
216.760774,48,52,4
216.766808,48,52,4
216.766956,48,52,4
216.772624,48,52,4
216.772803,48,52,4
216.77844,48,52,4
216.779969,48,52,4
216.784257,48,52,4
216.787257,48,52,4
216.790452,48,52,4
216.794571,48,52,4
216.796602,48,52,4
216.801073,48,52,4
216.802636,48,52,4
216.807265,48,52,4
216.808599,48,52,4
216.813081,48,52,4
216.819028,48,52,4
216.821713,48,52,4
216.824844,48,52,4
216.830291,48,52,4
216.83066,48,52,4
216.836476,48,52,4
216.842292,49,52,3
216.848108,49,52,3
216.848903,49,52,3
216.853924,49,52,3
216.857005,49,52,3
216.85974,49,52,3
216.865556,49,52,3
216.865613,49,52,3
216.871372,49,52,3
216.873594,49,52,3
216.877188,49,52,3
216.880254,49,52,3
216.883004,49,52,3
216.886915,49,52,3
216.88882,49,53,4
216.894636,49,53,4
216.894739,49,53,4
216.900452,49,53,4
216.901983,49,53,4
216.906268,49,53,4
216.909381,49,53,4
216.915724,49,53,4
216.915733,49,53,4
216.922277,49,53,4
216.924302,49,53,4
216.934931,49,53,4
216.942914,49,53,4
216.944004,49,53,4
216.951015,49,53,4
216.959623,49,53,4
216.963547,49,53,4
216.967605,49,53,4
216.973217,49,53,4
216.974265,49,53,4
216.980926,49,53,4
216.98875,49,53,4
216.992106,49,53,4
216.995994,49,53,4
217.003391,49,53,4
217.004174,49,53,4
217.009744,49,53,4
217.016288,49,53,4
217.016797,49,53,4
217.025477,49,53,4
217.028942,49,53,4
217.034013,49,53,4
217.038015,49,53,4
217.042419,49,53,4
217.050794,49,53,4
217.057558,49,53,4
217.059984,49,53,4
217.06711,49,53,4
217.067228,49,53,4
217.072926,49,53,4
217.080048,49,53,4
217.086117,49,53,4
217.087173,49,53,4
217.094881,49,53,4
217.098185,49,53,4
217.101613,49,53,4
217.107924,49,53,4
217.110808,49,53,4
217.11374,49,53,4
217.119488,49,53,4
217.119845,49,53,4
217.126071,49,53,4
217.128024,49,53,4
217.131917,49,53,4
217.13643,49,53,4
217.137835,49,53,4
217.144217,49,53,4
217.144805,49,53,4
217.150033,49,53,4
217.153995,49,53,4
217.155849,49,53,4
217.161121,49,53,4
217.161711,49,53,4
217.166937,49,53,4
217.167527,49,53,4
217.173359,49,53,4
217.174059,49,53,4
217.179175,49,53,4
217.181184,49,53,4
217.18531,49,53,4
217.188892,49,53,4
217.191738,49,53,4
217.195624,49,53,4
217.197554,49,53,4
217.201935,49,53,4
217.203618,49,53,4
217.207751,49,53,4
217.209434,49,53,4
217.213856,49,53,4
217.218842,49,53,4
217.220082,49,53,4
217.225898,49,53,4
217.227379,49,53,4
217.231714,49,53,4
217.23753,49,53,4
217.243346,50,53,3
217.246617,50,53,3
217.249162,50,53,3
217.254978,50,53,3
217.255326,50,53,3
217.260794,50,53,3
217.264253,50,53,3
217.26661,50,53,3
217.272426,50,53,3
217.272542,50,53,3
217.278242,50,53,3
217.278779,50,53,3
217.284058,50,53,3
217.28509,50,53,3
217.289874,50,53,3
217.293931,50,53,3
217.29569,50,53,3
217.301406,50,53,3
217.301506,50,53,3
217.307322,50,53,3
217.308648,50,53,3
217.313138,50,53,3
217.314727,50,53,3
217.32139,50,54,4
217.321459,50,54,4
217.334705,50,54,4
217.340628,50,54,4
217.344521,50,54,4
217.349337,50,54,4
217.358264,50,54,4
217.364342,50,54,4
217.366553,50,54,4
217.37279,50,54,4
217.374315,50,54,4
217.379101,50,54,4
217.387942,50,54,4
217.393115,50,54,4
217.395417,50,54,4
217.402659,50,54,4
217.404924,50,54,4
217.408738,50,54,4
217.41547,50,54,4
217.418241,50,54,4
217.426732,50,54,4
217.428716,50,54,4
217.435183,50,54,4
217.438532,50,54,4
217.443948,50,54,4
217.452166,50,54,4
217.458353,50,54,4
217.461356,50,54,4
217.468326,50,54,4
217.468336,50,54,4
217.474369,50,54,4
217.481495,50,54,4
217.487126,50,54,4
217.489203,50,54,4
217.49691,50,54,4
217.498935,50,54,4
217.503728,50,54,4
217.51043,50,54,4
217.512252,50,54,4
217.516276,50,54,4
217.520743,50,54,4
217.522385,50,54,4
217.528697,50,54,4
217.529194,50,54,4
217.534539,50,54,4
217.537959,50,54,4
217.540618,50,54,4
217.546177,50,54,4
217.546727,50,54,4
217.552543,50,54,4
217.555367,50,54,4
217.558532,50,54,4
217.562347,50,54,4
217.564525,50,54,4
217.56838,50,54,4
217.570341,50,54,4
217.575506,50,54,4
217.576213,50,54,4
217.582206,50,54,4
217.583214,50,54,4
217.588549,50,54,4
217.590921,50,54,4
217.594365,50,54,4
217.597739,50,54,4
217.600181,50,54,4
217.604441,50,54,4
217.605997,50,54,4
217.610287,50,54,4
217.611813,50,54,4
217.616396,50,54,4
217.61776,50,54,4
217.622708,50,54,4
217.624027,50,54,4
217.62855,50,54,4
217.633303,50,54,4
217.634366,50,54,4
217.640182,51,54,3
217.645998,51,54,3
217.651814,51,54,3
217.652076,51,54,3
217.65763,51,54,3
217.661964,51,54,3
217.663446,51,54,3
217.669262,51,54,3
217.670688,51,54,3
217.675078,51,54,3
217.678512,51,54,3
217.680894,51,54,3
217.68536,51,54,3
217.68671,51,54,3
217.69148,51,54,3
217.692526,51,54,3
217.698342,51,54,3
217.700249,51,54,3
217.704158,51,54,3
217.707957,51,54,3
217.709974,51,54,3
217.71579,51,54,3
217.715822,51,54,3
217.721606,51,54,3
217.722017,51,54,3
217.727422,51,54,3
217.729027,51,54,3
217.742505,51,54,3
217.746087,51,55,4
217.752858,51,54,3
217.755975,51,55,4
217.764699,51,55,4
217.772523,51,55,4
217.772997,51,55,4
217.779371,51,55,4
217.783001,51,55,4
217.785491,51,55,4
217.79426,51,55,4
217.801968,51,55,4
217.80201,51,55,4
217.809833,51,55,4
217.813887,51,55,4
217.816028,51,55,4
217.823038,51,55,4
217.827133,51,55,4
217.836049,51,55,4
217.836516,51,55,4
217.844233,51,55,4
217.846869,51,55,4
217.852916,51,55,4
217.861059,51,55,4
217.867008,51,55,4
217.870597,51,55,4
217.877012,51,55,4
217.877374,51,55,4
217.883686,51,55,4
217.890534,51,55,4
217.896021,51,55,4
217.899067,51,55,4
217.906936,51,55,4
217.907898,51,55,4
217.914062,51,55,4
217.920561,51,55,4
217.921144,51,55,4
217.92664,51,55,4
217.93006,51,55,4
217.933068,51,55,4
217.938244,51,55,4
217.939608,51,55,4
217.945424,51,55,4
217.946927,51,55,4
217.95124,51,55,4
217.95507,51,55,4
217.957248,51,55,4
217.96309,51,55,4
217.964608,51,55,4
217.968967,51,55,4
217.971385,51,55,4
217.975046,51,55,4
217.977697,51,55,4
217.981166,51,55,4
217.984545,51,55,4
217.987346,51,55,4
217.993078,51,55,4
217.993192,51,55,4
217.999008,51,55,4
218.000947,51,55,4
218.004956,51,55,4
218.008073,51,55,4
218.010772,51,55,4
218.014572,51,55,4
218.016836,51,55,4
218.020651,51,55,4
218.022652,51,55,4
218.027079,51,55,4
218.028671,51,55,4
218.033619,51,55,4
218.034634,51,55,4
218.039435,52,55,3
218.040713,52,55,3
218.045251,52,55,3
218.046701,52,55,3
218.051067,52,55,3
218.056883,52,55,3
218.062699,52,55,3
218.066102,52,55,3
218.068515,52,55,3
218.074331,52,55,3
218.075727,52,55,3
218.080147,52,55,3
218.084481,52,55,3
218.085963,52,55,3
218.091779,52,55,3
218.092654,52,55,3
218.097595,52,55,3
218.09975,52,55,3
218.103411,52,55,3
218.105708,52,55,3
218.109227,52,55,3
218.114669,52,55,3
218.115043,52,55,3
218.120859,52,55,3
218.122304,52,55,3
218.126675,52,55,3
218.130864,52,55,3
218.132491,52,55,3
218.137176,52,55,3
218.138307,52,55,3
218.144123,52,55,3
218.144302,52,55,3
218.157972,52,55,3
218.160113,52,55,3
218.168411,52,55,3
218.169738,52,55,3
218.178492,52,55,3
218.186665,52,55,3
218.189597,52,55,3
218.193761,52,55,3
218.199646,52,55,3
218.199719,52,55,3
218.20868,52,55,3
218.216315,52,55,3
218.21884,52,55,3
218.224875,52,55,3
218.230604,52,56,4
218.231187,52,56,4
218.238313,52,56,4
218.243688,52,56,4
218.251983,52,56,4
218.252577,52,56,4
218.261253,52,56,4
218.262422,52,56,4
218.269906,52,56,4
218.278079,52,56,4
218.283608,52,56,4
218.287704,52,56,4
218.293657,52,56,4
218.294248,52,56,4
218.300792,52,56,4
218.307873,52,56,4
218.312851,52,56,4
218.316481,52,56,4
218.324615,52,56,4
218.32474,52,56,4
218.332099,52,56,4
218.337699,52,56,4
218.338643,52,56,4
218.344909,52,56,4
218.346588,52,56,4
218.350913,52,56,4
218.355264,52,56,4
218.357341,52,56,4
218.363566,52,56,4
218.363917,52,56,4
218.369382,52,56,4
218.37209,52,56,4
218.375604,52,56,4
218.381713,52,56,4
218.381715,52,56,4
218.387792,52,56,4
218.388259,52,56,4
218.393608,52,56,4
218.394803,52,56,4
218.399424,52,56,4
218.401884,52,56,4
218.40559,52,56,4
218.410492,52,56,4
218.411623,52,56,4
218.417439,52,56,4
218.418751,52,56,4
218.423255,52,56,4
218.42611,52,56,4
218.429234,52,56,4
218.432654,52,56,4
218.43505,52,56,4
218.43892,53,56,3
218.440952,53,56,3
218.444924,53,56,3
218.446799,53,56,3
218.451352,53,56,3
218.452615,53,56,3
218.457577,53,56,3
218.459144,53,56,3
218.463393,53,56,3
218.465061,53,56,3
218.469615,53,56,3
218.471095,53,56,3
218.475431,53,56,3
218.481247,53,56,3
218.487063,53,56,3
218.488079,53,56,3
218.492879,53,56,3
218.497576,53,56,3
218.498695,53,56,3
218.504511,53,56,3
218.506301,53,56,3
218.510327,53,56,3
218.514676,53,56,3
218.516143,53,56,3
218.521918,53,56,3
218.521959,53,56,3
218.527734,53,56,3
218.527775,53,56,3
218.533591,53,56,3
218.536995,53,56,3
218.539407,53,56,3
218.545168,53,56,3
218.545223,53,56,3
218.551039,53,56,3
218.553382,53,56,3
218.556855,53,56,3
218.560083,53,56,3
218.562671,53,56,3
218.567603,53,56,3
218.568487,53,56,3
218.581694,53,56,3
218.58209,53,56,3
218.591587,53,56,3
218.592365,53,56,3
218.600311,53,56,3
218.608687,53,56,3
218.613278,53,56,3
218.615929,53,56,3
218.621745,53,56,3
218.624066,53,56,3
218.631006,53,56,3
218.639179,53,56,3
218.642925,53,56,3
218.647393,53,56,3
218.654094,53,56,3
218.655068,53,56,3
218.661614,53,56,3
218.668082,53,56,3
218.675705,53,56,3
218.676619,53,56,3
218.685838,53,56,3
218.686376,53,56,3
218.694649,53,56,3
218.702473,53,56,3
218.707289,53,56,3
218.712214,53,56,3
218.718077,53,56,3
218.718642,53,56,3
218.725535,53,56,3
218.733167,53,56,3
218.736936,53,56,3
218.741846,53,57,4
218.749079,53,57,4
218.749528,53,57,4
218.757742,53,57,4
218.762093,53,57,4
218.764706,53,57,4
218.770583,53,57,4
218.77063,53,57,4
218.776429,53,57,4
218.779849,53,57,4
218.782782,53,57,4
218.788598,53,57,4
218.78866,53,57,4
218.794778,53,57,4
218.796484,53,57,4
218.801277,53,57,4
218.806225,53,57,4
218.807165,53,57,4
218.812653,53,57,4
218.813011,53,57,4
218.818827,53,57,4
218.819546,53,57,4
218.824643,53,57,4
218.827178,53,57,4
218.830459,53,57,4
218.835857,53,57,4
218.836275,53,57,4
218.843539,53,57,4
218.848057,53,57,4
218.851753,53,57,4
218.853873,53,57,4
218.858717,53,57,4
218.859689,53,57,4
218.864594,53,57,4
218.865505,53,57,4
218.87044,53,57,4
218.871321,53,57,4
218.876793,53,56,3
218.877138,53,56,3
218.882609,53,56,3
218.882954,53,56,3
218.88877,53,55,2
218.888789,53,55,2
218.894703,53,55,2
218.895288,53,54,1
218.900519,53,54,1
218.901175,53,54,1
218.906991,53,53,0
218.912807,53,53,0
218.914215,53,53,0
218.918623,53,53,0
218.923248,53,52,1
218.924439,53,52,1
218.930255,53,52,1
218.931856,53,51,2
218.936071,53,51,2
218.940115,49,50,1
218.9421,49,50,1
218.94759,49,49,0
218.947916,49,49,0
218.953406,49,49,0
218.953732,49,48,1
218.96255,49,48,1
218.971001,49,48,1
218.976997,49,47,2
218.97965,49,47,2
218.985729,49,46,3
218.988746,49,46,3
218.993204,49,46,3
219.007497,49,45,4
219.008258,49,45,4
219.018127,49,44,5
219.025899,49,44,5
219.038803,43,43,0
219.041633,43,43,0
219.04955,43,43,0
219.056593,43,42,1
219.068177,43,42,1
219.073693,43,41,2
219.080593,43,41,2
219.087247,43,41,2
219.093839,43,41,2
219.102129,43,40,3
219.111637,43,40,3
219.11217,43,40,3
219.120129,43,40,3
219.12769,43,40,3
219.13739,43,40,3
219.143593,39,40,1
219.144126,39,40,1
219.151248,39,40,1
219.159274,39,40,1
219.167335,39,40,1
219.174636,39,40,1
219.175312,39,40,1
219.183687,39,39,0
219.190348,39,39,0
219.196171,39,39,0
219.196196,39,39,0
219.202344,39,39,0
219.208494,39,39,0
219.214172,39,39,0
219.21431,39,39,0
219.22042,39,38,1
219.227268,39,38,1
219.231433,39,38,1
219.233084,39,38,1
219.2389,33,38,5
219.244716,33,37,4
219.245291,33,38,5
219.250532,33,37,4
219.256348,33,37,4
219.261378,33,37,4
219.262164,33,37,4
219.26798,33,37,4
219.273796,33,37,4
219.27773,33,36,3
219.279615,33,36,3
219.285395,33,37,4
219.290239,33,36,3
219.302537,33,36,3
219.305102,33,36,3
219.314463,33,36,3
219.316052,33,36,3
219.327127,33,36,3
219.332964,33,36,3
219.338759,29,36,7
219.348552,29,36,7
219.356207,29,36,7
219.362023,29,36,7
219.362646,29,36,7
219.367839,29,36,7
219.373658,29,36,7
219.375543,29,36,7
219.379474,29,36,7
219.38529,29,36,7
219.39043,29,36,7
219.391106,29,36,7
219.399113,29,37,8
219.40135,29,37,8
219.410063,29,37,8
219.421377,29,37,8
219.426975,29,37,8
219.442563,29,37,8
219.447114,29,37,8
219.456657,29,36,7
219.469554,29,37,8
219.472609,29,37,8
219.484441,29,36,7
219.48856,29,37,8
219.495361,29,37,8
219.502635,29,37,8
219.515388,29,37,8
219.516012,29,37,8
219.526667,29,37,8
219.538528,29,37,8
219.541125,29,36,7
219.550889,29,37,8
219.560556,29,37,8
219.56662,29,37,8
219.570757,29,37,8
219.580326,29,37,8
219.582571,29,37,8
219.59084,29,37,8
219.596646,29,37,8
219.599898,29,37,8
219.610023,29,37,8
219.613674,29,37,8
219.61949,29,37,8
219.620678,29,37,8
219.625306,29,37,8
219.631122,29,37,8
219.632539,29,37,8
219.636938,29,37,8
219.642754,29,37,8
219.6449,29,37,8
219.64857,29,37,8
219.654386,29,37,8
219.654567,29,37,8
219.660202,29,37,8
219.664768,29,37,8
219.673573,29,37,8
219.674337,29,37,8
219.684851,29,37,8
219.687415,29,37,8
219.693909,29,37,8
219.699513,29,37,8
219.699725,29,37,8
219.707685,29,37,8
219.711028,29,37,8
219.713501,29,37,8
219.719317,29,37,8
219.724521,29,37,8
219.725133,29,37,8
219.730949,29,37,8
219.734757,29,37,8
219.736765,29,37,8
219.742581,30,37,7
219.748397,30,37,7
219.752408,30,37,7
219.754213,30,37,7
219.767584,30,37,7
219.774675,30,37,7
219.781426,30,38,8
219.793523,30,38,8
219.797939,30,37,7
219.805039,30,38,8
219.812944,30,38,8
219.818532,30,38,8
219.824693,30,38,8
219.828768,30,38,8
219.836608,30,38,8
219.845334,30,38,8
219.846419,30,38,8
219.855568,30,38,8
219.866619,30,38,8
219.868686,30,38,8
219.874645,30,38,8
219.88395,30,38,8
219.89195,30,38,8
219.892093,30,38,8
219.901282,30,38,8
219.906955,30,38,8
219.90989,30,38,8
219.915706,30,38,8
219.918703,30,37,7
219.921871,30,38,8
219.927687,30,38,8
219.930619,30,38,8
219.933503,30,38,8
219.939319,30,38,8
219.939345,30,38,8
219.945135,30,38,8
219.949579,30,38,8
219.950951,30,38,8
219.956767,30,38,8
219.96063,30,38,8
219.962583,30,38,8
219.968399,30,38,8
219.968656,30,38,8
219.975262,30,38,8
219.977961,30,38,8
219.986104,30,38,8
219.987865,30,38,8
219.995293,30,38,8
219.99848,30,38,8
220.003901,30,38,8
220.009602,30,38,8
220.009717,30,38,8
220.015533,30,38,8
220.021349,30,38,8
220.02173,30,38,8
220.027165,30,38,8
220.031021,30,38,8
220.032981,30,38,8
220.038797,31,38,7
220.044613,31,38,7
220.049081,31,38,7
220.050429,31,38,7
220.056245,31,38,7
220.062061,31,38,7
220.067877,31,38,7
220.070615,31,38,7
220.073693,31,38,7
220.081876,31,38,7
220.092491,31,38,7
220.095058,31,38,7
220.103613,31,38,7
220.110296,31,38,7
220.115741,31,38,7
220.122844,31,38,7
220.125031,31,38,7
220.134956,31,38,7
220.143091,31,38,7
220.143362,31,38,7
220.154165,31,38,7
220.164626,31,38,7
220.165549,31,38,7
220.174288,31,38,7
220.183958,31,38,7
220.189069,31,38,7
220.192318,31,38,7
220.201639,31,38,7
220.204307,31,38,7
220.210393,31,38,7
220.216209,31,38,7
220.216855,31,38,7
220.222243,31,38,7
220.228074,31,38,7
220.228967,31,38,7
220.23389,31,38,7
220.237373,31,38,7
220.239706,31,39,8
220.245523,31,38,7
220.248176,31,39,8
220.251339,31,39,8
220.257155,31,39,8
220.25956,31,39,8
220.262971,31,39,8
220.268299,31,39,8
220.268787,31,39,8
220.274603,31,39,8
220.277969,31,39,8
220.280419,31,39,8
220.286329,31,39,8
220.288112,31,39,8
220.29565,31,39,8
220.298727,31,39,8
220.304404,31,39,8
220.310145,31,39,8
220.31022,31,39,8
220.316254,31,39,8
220.32207,31,39,8
220.322288,31,39,8
220.327886,31,39,8
220.331215,31,39,8
220.333702,31,39,8
220.339518,32,39,7
220.345334,32,39,7
220.349392,32,39,7
220.35115,32,39,7
220.356966,32,39,7
220.362782,32,39,7
220.368598,32,39,7
220.371411,32,39,7
220.374414,32,39,7
220.38023,32,39,7
220.386046,32,39,7
220.392738,32,39,7
220.396447,32,39,7
220.404156,32,39,7
220.413112,32,39,7
220.416299,32,39,7
220.425226,32,39,7
220.42566,32,39,7
220.438035,32,39,7
220.443403,32,39,7
220.446294,32,39,7
220.458058,32,39,7
220.465422,32,39,7
220.470055,32,39,7
220.479462,32,39,7
220.489713,32,39,7
220.490458,32,39,7
220.498584,32,39,7
220.507123,32,39,7
220.508487,32,39,7
220.517049,32,39,7
220.519671,32,39,7
220.523113,32,39,7
220.529309,32,39,7
220.532046,32,39,7
220.535271,32,39,7
220.540305,32,39,7
220.541087,32,39,7
220.546903,32,39,7
220.552069,32,39,7
220.552719,32,39,7
220.558535,32,39,7
220.564066,32,39,7
220.564351,32,39,7
220.570167,32,39,7
220.573473,32,39,7
220.575983,32,39,7
220.581799,32,39,7
220.583724,32,39,7
220.587936,32,39,7
220.592595,32,39,7
220.593752,32,39,7
220.599731,32,39,7
220.602498,32,39,7
220.606432,32,39,7
220.61106,32,39,7
220.617124,32,39,7
220.617877,32,39,7
220.62332,32,39,7
220.629282,32,39,7
220.630545,32,39,7
220.635098,32,39,7
220.640357,33,39,6
220.640914,33,39,6
220.64673,33,39,6
220.652546,33,39,6
220.658362,33,39,6
220.658504,33,39,6
220.664178,33,39,6
220.669994,33,39,6
220.67581,33,39,6
220.680853,33,39,6
220.681626,33,39,6
220.687442,33,39,6
220.693258,33,39,6
220.699074,33,39,6
220.70489,33,39,6
220.706839,33,39,6
220.711888,33,39,6
220.724129,33,39,6
220.724556,33,39,6
220.734368,33,39,6
220.736501,33,39,6
220.748746,33,39,6
220.752515,33,39,6
220.757384,33,39,6
220.770078,33,39,6
220.774864,33,39,6
220.782773,33,39,6
220.792345,33,39,6
220.80085,33,39,6
220.803527,33,39,6
220.812879,33,39,6
220.81814,33,39,6
220.822807,33,39,6
220.830512,33,39,6
220.83184,33,39,6
220.83805,33,39,6
220.842757,33,39,6
220.84417,33,40,7
220.850497,33,40,7
220.851395,33,40,7
220.856313,33,40,7
220.862129,33,40,7
220.864089,33,40,7
220.867945,33,40,7
220.873761,33,40,7
220.876784,33,40,7
220.879577,33,40,7
220.885393,33,40,7
220.886356,33,40,7
220.891561,33,40,7
220.897377,33,40,7
220.897538,33,40,7
220.903587,33,40,7
220.90689,33,40,7
220.909591,33,40,7
220.915569,33,40,7
220.916818,33,40,7
220.921618,33,40,7
220.925851,33,40,7
220.927581,33,40,7
220.932061,33,40,7
220.93453,33,40,7
220.938181,34,40,6
220.944508,34,40,6
220.946673,34,40,6
220.950324,34,40,6
220.95614,34,40,6
220.957563,34,40,6
220.961956,34,40,6
220.967772,34,40,6
220.973588,34,40,6
220.976412,34,40,6
220.979404,34,40,6
220.98522,34,40,6
220.991036,34,40,6
220.996852,34,40,6
220.99905,34,40,6
221.002668,34,40,6
221.008484,34,40,6
221.0143,34,40,6
221.020116,34,40,6
221.024935,34,40,6
221.025932,34,40,6
221.031748,34,40,6
221.040684,34,40,6
221.042692,34,40,6
221.051574,34,40,6
221.055225,34,40,6
221.068096,34,40,6
221.070423,34,40,6
221.076993,34,40,6
221.090269,34,40,6
221.093061,34,40,6
221.103343,34,40,6
221.114105,34,40,6
221.118946,34,40,6
221.12561,34,40,6
221.135149,34,40,6
221.136703,34,40,6
221.145604,34,40,6
221.149236,34,40,6
221.154505,34,40,6
221.160963,34,40,6
221.162107,34,40,6
221.166997,34,40,6
221.171004,34,41,7
221.173339,34,41,7
221.179242,34,41,7
221.18428,34,41,7
221.185058,34,41,7
221.190874,34,41,7
221.196782,34,41,7
221.197354,34,41,7
221.202902,34,41,7
221.208116,34,41,7
221.208718,34,41,7
221.214813,34,41,7
221.219621,34,41,7
221.220629,34,41,7
221.226577,34,41,7
221.22916,34,41,7
221.232611,34,41,7
221.238705,35,41,6
221.239615,35,41,6
221.244724,35,41,6
221.248516,35,41,6
221.25054,35,41,6
221.254974,35,41,6
221.256665,35,41,6
221.261008,35,41,6
221.262729,35,41,6
221.26735,35,41,6
221.271874,35,41,6
221.273253,35,41,6
221.279069,35,41,6
221.283102,35,41,6
221.284885,35,41,6
221.290701,35,41,6
221.296517,35,41,6
221.302063,35,41,6
221.302333,35,41,6
221.308149,35,41,6
221.313965,35,41,6
221.319781,35,41,6
221.325597,35,41,6
221.325622,35,41,6
221.331413,35,41,6
221.337229,35,41,6
221.343045,35,41,6
221.348861,35,41,6
221.351477,35,41,6
221.354677,35,41,6
221.360493,35,41,6
221.366309,35,41,6
221.369831,35,41,6
221.377113,35,41,6
221.382586,35,41,6
221.395934,35,41,6
221.396074,35,41,6
221.404997,35,41,6
221.418794,35,41,6
221.419633,35,41,6
221.432653,35,41,6
221.443633,35,41,6
221.445488,35,41,6
221.455919,35,41,6
221.463842,35,41,6
221.46578,35,41,6
221.476235,35,41,6
221.476597,35,41,6
221.485061,35,41,6
221.489945,35,41,6
221.49117,35,41,6
221.497583,35,41,6
221.499007,35,41,6
221.504345,35,41,6
221.51048,35,41,6
221.512805,35,41,6
221.516357,35,41,6
221.522173,35,41,6
221.526663,35,41,6
221.528167,35,41,6
221.534039,35,41,6
221.537643,35,41,6
221.539916,35,41,6
221.545965,35,41,6
221.54993,35,42,7
221.551781,35,42,7
221.557714,35,42,7
221.559791,35,42,7
221.56353,35,42,7
221.569346,35,42,7
221.570246,35,42,7
221.575512,35,42,7
221.579071,35,42,7
221.581536,35,42,7
221.585181,35,42,7
221.587761,35,42,7
221.591594,35,42,7
221.594013,35,42,7
221.598356,35,42,7
221.600032,35,42,7
221.604491,35,42,7
221.605909,35,42,7
221.610368,35,42,7
221.616184,35,42,7
221.616712,35,42,7
221.622,35,42,7
221.627816,35,42,7
221.633632,35,42,7
221.636184,35,42,7
221.639448,36,42,6
221.645264,36,42,6
221.65108,36,42,6
221.656896,36,42,6
221.660279,36,42,6
221.662712,36,42,6
221.668528,36,42,6
221.674344,36,42,6
221.68016,36,42,6
221.685976,36,42,6
221.686442,36,42,6
221.691792,36,42,6
221.697608,36,42,6
221.703424,36,42,6
221.70588,36,42,6
221.710723,36,42,6
221.718646,36,42,6
221.730195,36,42,6
221.732099,36,42,6
221.741177,36,42,6
221.75429,36,42,6
221.755804,36,42,6
221.770158,36,42,6
221.780453,36,42,6
221.782038,36,42,6
221.79402,36,42,6
221.799891,36,42,6
221.804418,36,42,6
221.812657,36,42,6
221.814438,36,42,6
221.823511,36,42,6
221.82611,36,42,6
221.830319,36,42,6
221.835188,36,42,6
221.836934,36,42,6
221.843621,36,42,6
221.849815,36,42,6
221.849832,36,42,6
221.856057,36,42,6
221.861889,36,42,6
221.864169,36,42,6
221.867792,36,42,6
221.873608,36,42,6
221.876049,36,42,6
221.879424,36,42,6
221.885402,36,42,6
221.888031,36,42,6
221.891218,36,43,7
221.897034,36,43,7
221.898429,36,43,7
221.90285,36,43,7
221.908449,36,43,7
221.908666,36,43,7
221.914661,36,43,7
221.917522,36,43,7
221.920771,36,43,7
221.92433,36,43,7
221.927063,36,43,7
221.930945,36,43,7
221.933274,36,43,7
221.937632,36,43,7
221.939196,37,43,6
221.943843,37,43,6
221.945012,37,43,6
221.950068,37,43,6
221.950828,37,43,6
221.9559,37,43,6
221.9589,37,43,6
221.961803,37,43,6
221.967619,37,43,6
221.973435,37,43,6
221.978186,37,43,6
221.979251,37,43,6
221.985067,37,43,6
221.990883,37,43,6
221.996699,37,43,6
222.002515,37,43,6
222.003297,37,43,6
222.008331,37,43,6
222.014147,37,43,6
222.019963,37,43,6
222.025779,37,43,6
222.030288,37,43,6
222.031595,37,43,6
222.037411,37,43,6
222.043227,37,43,6
222.049043,37,43,6
222.050046,37,43,6
222.054859,37,43,6
222.062933,37,43,6
222.072197,37,43,6
222.076302,37,43,6
222.085988,37,43,6
222.097308,37,43,6
222.101152,37,43,6
222.115902,37,43,6
222.124299,37,43,6
222.128425,37,43,6
222.140429,37,43,6
222.144057,37,43,6
222.150808,37,43,6
222.156944,37,43,6
222.161139,37,43,6
222.170313,37,43,6
222.170377,37,43,6
222.177109,37,43,6
222.179999,37,43,6
222.183781,37,43,6
222.190907,37,43,6
222.195163,37,43,6
222.197568,37,43,6
222.20391,37,43,6
222.209726,37,43,6
222.209913,37,43,6
222.215542,37,43,6
222.221472,37,43,6
222.222436,37,43,6
222.227465,37,43,6
222.233547,37,43,6
222.234439,37,43,6
222.239363,37,43,6
222.244819,37,43,6
222.245179,37,43,6
222.250995,37,43,6
222.25515,37,43,6
222.256811,37,43,6
222.262914,37,43,6
222.264388,37,43,6
222.269049,37,43,6
222.27112,37,43,6
222.275485,37,44,7
222.277792,37,44,7
222.281406,37,44,7
222.284918,37,44,7
222.287399,37,44,7
222.291579,37,44,7
222.293549,37,44,7
222.297921,37,44,7
222.299365,37,44,7
222.303737,37,44,7
222.305542,37,44,7
222.309553,37,44,7
222.311358,37,44,7
222.315483,37,44,7
222.321299,37,44,7
222.327115,37,44,7
222.328875,37,44,7
222.332931,37,44,7
222.338747,38,44,6
222.344563,38,44,6
222.350379,38,44,6
222.354504,38,44,6
222.356195,38,44,6
222.362011,38,44,6
222.367827,38,44,6
222.373643,38,44,6
222.379459,38,44,6
222.382521,38,44,6
222.385275,38,44,6
222.391091,38,44,6
222.396907,38,44,6
222.402723,38,44,6
222.402822,38,44,6
222.408539,38,44,6
222.4151,38,44,6
222.422886,38,44,6
222.429149,38,44,6
222.438883,38,44,6
222.448515,38,44,6
222.454839,38,44,6
222.469909,38,44,6
222.476531,38,44,6
222.482788,38,44,6
222.494527,38,44,6
222.496833,38,44,6
222.505641,38,44,6
222.509111,38,44,6
222.515822,38,44,6
222.52316,38,44,6
222.5252,38,44,6
222.532337,38,44,6
222.532894,38,44,6
222.539186,38,44,6
222.545775,38,44,6
222.54885,38,44,6
222.552949,38,44,6
222.559671,38,44,6
222.56392,38,44,6
222.565701,38,44,6
222.571517,38,44,6
222.576799,38,44,6
222.577333,38,44,6
222.583428,38,44,6
222.588538,38,44,6
222.589244,38,44,6
222.59506,38,44,6
222.599652,38,44,6
222.600876,38,44,6
222.606692,38,44,6
222.609833,38,44,6
222.612508,38,44,6
222.618718,38,44,6
222.619211,38,44,6
222.624925,38,44,6
222.626348,38,44,6
222.631323,38,44,6
222.633196,38,44,6
222.637139,38,44,6
222.639786,39,44,5
222.643077,39,44,5
222.64696,39,44,5
222.649242,39,44,5
222.653682,39,44,5
222.655058,39,44,5
222.659711,39,44,5
222.660921,39,44,5
222.665527,39,44,5
222.66697,39,44,5
222.671343,39,44,5
222.67308,39,44,5
222.677439,39,44,5
222.683255,39,44,5
222.687434,39,44,5
222.689071,39,44,5
222.694887,39,45,6
222.700703,39,45,6
222.706519,39,45,6
222.712335,39,45,6
222.713801,39,45,6
222.718151,39,45,6
222.723967,39,45,6
222.729783,39,45,6
222.735599,39,45,6
222.741415,39,45,6
222.742449,39,45,6
222.747231,39,45,6
222.753047,39,45,6
222.758863,39,45,6
222.763742,39,45,6
222.764679,39,45,6
222.770495,39,45,6
222.775931,39,45,6
222.781445,39,45,6
222.789647,39,45,6
222.800335,39,45,6
222.807811,39,45,6
222.816981,39,45,6
222.831527,39,45,6
222.836459,39,45,6
222.844653,39,45,6
222.856756,39,45,6
222.857753,39,45,6
222.867954,39,45,6
222.869942,39,45,6
222.878642,39,45,6
222.883658,39,45,6
222.888226,39,45,6
222.894346,39,45,6
222.895499,39,45,6
222.901751,39,45,6
222.908705,39,45,6
222.910992,39,45,6
222.916094,39,45,6
222.92313,39,45,6
222.925538,39,45,6
222.929322,39,45,6
222.935259,39,45,6
222.938664,39,45,6
222.94144,39,45,6
222.947519,39,45,6
222.950767,39,45,6
222.953335,39,45,6
222.959151,39,45,6
222.961965,39,45,6
222.964967,39,45,6
222.970977,39,45,6
222.972653,39,45,6
222.976794,39,45,6
222.982237,39,45,6
222.982964,39,45,6
222.988867,39,45,6
222.98951,39,45,6
222.994942,39,45,6
222.995762,39,45,6
223.001461,39,45,6
223.002716,39,45,6
223.007484,39,45,6
223.010105,39,45,6
223.0133,39,45,6
223.017141,39,45,6
223.019117,39,45,6
223.023333,39,45,6
223.024932,39,45,6
223.02927,39,45,6
223.031171,39,45,6
223.035451,39,45,6
223.037104,39,45,6
223.04153,40,45,5
223.04292,40,45,5
223.047346,40,45,5
223.053162,40,45,5
223.054483,40,45,5
223.058978,40,45,5
223.064794,40,45,5
223.07061,40,45,5
223.076426,40,45,5
223.080965,40,45,5
223.082242,40,45,5
223.088058,40,45,5
223.093874,40,46,6
223.09969,40,46,6
223.105506,40,46,6
223.110417,40,46,6
223.111322,40,46,6
223.117138,40,46,6
223.122954,40,46,6
223.12877,40,46,6
223.132393,40,46,6
223.134586,40,46,6
223.140402,40,46,6
223.144968,40,46,6
223.148494,40,46,6
223.158643,40,46,6
223.169953,40,46,6
223.174976,40,46,6
223.186124,40,46,6
223.201277,40,46,6
223.204428,40,46,6
223.21514,40,46,6
223.226404,40,46,6
223.226743,40,46,6
223.238335,40,46,6
223.238979,40,46,6
223.249533,40,46,6
223.252654,40,46,6
223.258769,40,46,6
223.263964,40,46,6
223.266477,40,46,6
223.272992,40,46,6
223.279642,40,46,6
223.280135,40,46,6
223.286562,40,46,6
223.294599,40,46,6
223.295288,40,46,6
223.300623,40,46,6
223.307097,40,46,6
223.309151,40,46,6
223.313393,40,46,6
223.319833,40,46,6
223.320754,40,46,6
223.325649,40,46,6
223.331465,40,46,6
223.332346,40,46,6
223.337281,40,46,6
223.343407,40,46,6
223.343544,40,46,6
223.349223,40,46,6
223.35278,40,46,6
223.355232,40,46,6
223.360488,40,46,6
223.361211,40,46,6
223.367003,40,46,6
223.367128,40,46,6
223.373268,40,46,6
223.373653,40,46,6
223.379201,40,46,6
223.380573,40,46,6
223.385044,40,46,6
223.38861,40,46,6
223.390951,40,46,6
223.394634,40,46,6
223.397005,40,46,6
223.401107,40,46,6
223.40282,40,46,6
223.407404,40,46,6
223.409053,40,46,6
223.413844,40,46,6
223.414915,40,46,6
223.41966,40,46,6
223.421201,40,46,6
223.425476,40,46,6
223.429341,40,46,6
223.431292,40,46,6
223.437108,40,46,6
223.442924,41,46,5
223.44874,41,46,5
223.454556,41,46,5
223.456597,41,46,5
223.460372,41,46,5
223.466188,41,46,5
223.472004,41,47,6
223.47782,41,47,6
223.483636,41,47,6
223.486934,41,47,6
223.489452,41,47,6
223.495268,41,47,6
223.501084,41,47,6
223.5069,41,47,6
223.5093,41,47,6
223.512716,41,47,6
223.518532,41,47,6
223.522258,41,47,6
223.524348,41,47,6
223.536203,41,47,6
223.547405,41,47,6
223.550608,41,47,6
223.564071,41,47,6
223.579082,41,47,6
223.580945,41,47,6
223.593038,41,47,6
223.603311,41,47,6
223.605136,41,47,6
223.616269,41,47,6
223.617043,41,47,6
223.62781,41,47,6
223.630214,41,47,6
223.637207,41,47,6
223.641416,41,47,6
223.645366,41,47,6
223.651734,41,47,6
223.658082,41,47,6
223.658699,41,47,6
223.665431,41,47,6
223.673093,41,47,6
223.674292,41,47,6
223.680386,41,47,6
223.686875,41,47,6
223.687049,41,47,6
223.693086,41,47,6
223.699147,41,47,6
223.69957,41,47,6
223.705386,41,47,6
223.711054,41,47,6
223.711744,41,47,6
223.71756,41,47,6
223.721821,41,47,6
223.723377,41,47,6
223.729546,41,47,6
223.731218,41,47,6
223.73545,41,47,6
223.739377,41,47,6
223.741266,41,47,6
223.745745,41,47,6
223.747082,41,47,6
223.75271,41,47,6
223.753508,41,47,6
223.759441,41,47,6
223.759442,41,47,6
223.765257,41,47,6
223.768303,41,47,6
223.77119,41,47,6
223.774397,41,47,6
223.777123,41,47,6
223.780886,41,47,6
223.783263,41,47,6
223.787097,41,47,6
223.789312,41,47,6
223.793581,41,47,6
223.795128,41,47,6
223.799397,41,47,6
223.801527,41,47,6
223.805755,41,47,6
223.807344,41,47,6
223.811571,41,47,6
223.813423,41,47,6
223.817387,41,47,6
223.823203,41,47,6
223.829019,41,48,7
223.834835,41,48,7
223.840139,42,48,6
223.840651,42,48,6
223.846467,42,48,6
223.852283,42,48,6
223.858099,42,48,6
223.863915,42,48,6
223.869731,42,48,6
223.871305,42,48,6
223.875547,42,48,6
223.881363,42,48,6
223.887179,42,48,6
223.892995,42,48,6
223.894257,42,48,6
223.898811,42,48,6
223.904627,42,48,6
223.907286,42,48,6
223.910443,42,48,6
223.921524,42,48,6
223.933071,42,48,6
223.93415,42,47,5
223.949812,42,48,6
223.965316,42,48,6
223.965427,42,48,6
223.979285,42,48,6
223.988268,42,48,6
223.991237,42,48,6
224.001297,42,48,6
224.003381,42,48,6
224.014463,42,48,6
224.015535,42,48,6
224.023628,42,48,6
224.027082,42,48,6
224.032499,42,48,6
224.038751,42,48,6
224.043823,42,48,6
224.045584,42,48,6
224.052422,42,48,6
224.059438,42,48,6
224.061425,42,48,6
224.067707,42,48,6
224.073296,42,48,6
224.074237,42,48,6
224.080564,42,48,6
224.085248,42,48,6
224.087705,42,48,6
224.093521,42,48,6
224.097392,42,48,6
224.099616,42,48,6
224.105474,42,48,6
224.108474,42,48,6
224.111831,42,48,6
224.117639,42,48,6
224.117647,42,48,6
224.123463,42,48,6
224.12651,42,48,6
224.129443,42,48,6
224.132762,42,48,6
224.135406,42,48,6
224.139595,42,48,6
224.141617,42,48,6
224.146433,42,48,6
224.147433,42,48,6
224.153366,42,48,6
224.155436,42,48,6
224.159416,42,48,6
224.161718,42,48,6
224.16548,42,48,6
224.168247,42,48,6
224.171562,42,48,6
224.174575,42,48,6
224.177378,42,48,6
224.181716,42,48,6
224.183238,42,48,6
224.187532,42,48,6
224.189358,42,48,6
224.193627,42,48,6
224.195362,42,48,6
224.199485,42,48,6
224.201269,42,48,6
224.205842,42,48,6
224.20751,42,48,6
224.211658,42,48,6
224.217474,42,48,6
224.22329,42,48,6
224.229106,42,48,6
224.231637,42,48,6
224.234922,42,48,6
224.240738,43,48,5
224.246554,43,48,5
224.25237,43,48,5
224.258186,43,48,5
224.263546,43,48,5
224.264002,43,48,5
224.269818,43,49,6
224.275634,43,49,6
224.28145,43,49,6
224.287,43,49,6
224.287266,43,49,6
224.293082,43,49,6
224.298898,43,49,6
224.300559,43,49,6
224.304714,43,49,6
224.314808,43,49,6
224.325647,43,49,6
224.326557,43,49,6
224.343688,43,49,6
224.357557,43,49,6
224.35915,43,48,5
224.373567,43,49,6
224.381011,43,49,6
224.385704,43,49,6
224.39457,43,49,6
224.397619,43,49,6
224.408742,43,49,6
224.408819,43,49,6
224.418165,43,49,6
224.420568,43,49,6
224.426703,43,49,6
224.433536,43,49,6
224.437699,43,49,6
224.439676,43,49,6
224.446746,43,49,6
224.453161,43,49,6
224.456326,43,49,6
224.462974,43,49,6
224.467578,43,49,6
224.469345,43,49,6
224.475511,43,49,6
224.479715,43,49,6
224.483826,43,49,6
224.489642,43,49,6
224.49163,43,49,6
224.495696,43,49,6
224.501512,43,49,6
224.502753,43,49,6
224.507649,43,49,6
224.512176,43,49,6
224.513586,43,49,6
224.519665,43,49,6
224.520714,43,49,6
224.52568,43,49,6
224.527547,43,49,6
224.53185,43,49,6
224.533687,43,49,6
224.537671,43,49,6
224.540757,43,49,6
224.543746,43,49,6
224.54972,43,49,6
224.550337,43,49,6
224.555536,43,49,6
224.556985,43,49,6
224.562051,43,49,6
224.563356,43,49,6
224.568029,43,49,6
224.569522,43,49,6
224.573845,43,49,6
224.577837,43,49,6
224.579661,43,49,6
224.583653,43,49,6
224.585712,43,49,6
224.589707,43,49,6
224.591953,43,49,6
224.595523,43,49,6
224.597769,43,49,6
224.601659,43,49,6
224.603864,43,49,6
224.607597,43,49,6
224.61003,43,49,6
224.613413,43,49,6
224.619229,43,49,6
224.625045,43,49,6
224.630861,43,49,6
224.631206,43,49,6
224.636677,43,49,6
224.642493,44,49,5
224.648309,44,49,5
224.654125,44,49,5
224.659941,44,49,5
224.664639,44,49,5
224.665757,44,49,5
224.671573,44,49,5
224.677389,44,49,5
224.683205,44,49,5
224.688229,44,49,5
224.689021,44,49,5
224.694837,44,49,5
224.700653,44,49,5
224.701708,44,49,5
224.706469,44,49,5
224.715729,44,50,6
224.725217,44,50,6
224.727523,44,50,6
224.74512,44,50,6
224.75865,44,50,6
224.760698,44,50,6
224.775351,44,50,6
224.78224,44,50,6
224.787909,44,50,6
224.795719,44,50,6
224.799831,44,50,6
224.809739,44,50,6
224.810876,44,50,6
224.820355,44,50,6
224.821534,44,50,6
224.829373,44,50,6
224.835902,44,50,6
224.839131,44,50,6
224.842154,44,50,6
224.848968,44,50,6
224.854709,44,50,6
224.859098,44,50,6
224.865628,44,50,6
224.869362,44,50,6
224.872213,44,50,6
224.878383,44,50,6
224.881919,44,50,6
224.887569,44,50,6
224.893431,44,50,6
224.893842,44,50,6
224.899612,44,50,6
224.904887,44,50,6
224.905428,44,50,6
224.912089,44,50,6
224.914366,44,50,6
224.917992,44,50,6
224.923383,44,50,6
224.923808,44,50,6
224.929862,44,50,6
224.929913,44,50,6
224.93575,44,50,6
224.936165,44,50,6
224.941886,44,50,6
224.942979,44,50,6
224.947778,44,50,6
224.953109,44,50,6
224.953782,44,50,6
224.959639,44,50,6
224.960225,44,50,6
224.966041,44,50,6
224.966224,44,50,6
224.971857,44,50,6
224.972394,44,50,6
224.977673,44,50,6
224.98158,44,50,6
224.983653,44,50,6
224.987442,44,50,6
224.989733,44,50,6
224.993623,44,50,6
224.995549,44,50,6
224.999439,44,50,6
225.001877,44,50,6
225.0061,44,50,6
225.008001,44,50,6
225.012003,44,50,6
225.013889,44,50,6
225.017819,44,50,6
225.01971,44,50,6
225.023635,44,50,6
225.029451,44,50,6
225.035267,44,50,6
225.03889,45,50,5
225.041083,45,50,5
225.046899,45,50,5
225.052715,45,50,5
225.058531,45,50,5
225.064347,45,50,5
225.070163,45,50,5
225.073298,45,50,5
225.075979,45,50,5
225.081795,45,50,5
225.087611,45,50,5
225.093427,45,50,5
225.097657,45,50,5
225.099243,45,50,5
225.105059,45,50,5
225.110875,45,50,5
225.111186,45,50,5
225.116691,45,50,5
225.124793,45,51,6
225.132901,45,51,6
225.136385,45,51,6
225.154533,45,51,6
225.167309,45,51,6
225.169904,45,51,6
225.184915,45,51,6
225.191668,45,51,6
225.198005,45,51,6
225.205197,45,51,6
225.209435,45,51,6
225.218804,45,51,6
225.220952,45,51,6
225.230396,45,51,6
225.230492,45,51,6
225.23951,45,51,6
225.246227,45,51,6
225.248544,45,51,6
225.252498,45,51,6
225.259114,45,51,6
225.263915,45,51,6
225.269993,45,51,6
225.276042,45,51,6
225.278926,45,51,6
225.282764,45,51,6
225.28941,45,51,6
225.292016,45,51,6
225.298844,45,51,6
225.303446,45,51,6
225.30466,45,51,6
225.311453,45,51,6
225.314963,45,51,6
225.317269,45,51,6
225.323874,45,51,6
225.324503,45,51,6
225.32969,45,51,6
225.333521,45,51,6
225.335506,45,51,6
225.340238,45,51,6
225.341557,45,51,6
225.346509,45,51,6
225.347419,45,51,6
225.353125,45,51,6
225.353423,45,51,6
225.35924,45,51,6
225.364004,45,51,6
225.365567,45,51,6
225.370053,45,51,6
225.371459,45,51,6
225.376775,45,51,6
225.377695,45,51,6
225.383421,45,51,6
225.383511,45,51,6
225.389333,45,51,6
225.392855,45,51,6
225.395378,45,51,6
225.398671,45,51,6
225.401345,45,51,6
225.405464,45,51,6
225.407207,45,51,6
225.41128,45,51,6
225.413023,45,51,6
225.417885,45,51,6
225.418839,45,51,6
225.423701,45,51,6
225.424687,45,51,6
225.429517,45,51,6
225.430503,45,51,6
225.435568,45,51,6
225.436598,45,51,6
225.441384,46,51,5
225.4472,46,51,5
225.452926,46,51,5
225.453016,46,51,5
225.458832,46,51,5
225.464648,46,51,5
225.470464,46,51,5
225.47628,46,51,5
225.482096,46,51,5
225.487507,46,51,5
225.487912,46,51,5
225.493728,46,51,5
225.499544,46,51,5
225.50536,46,51,5
225.511176,46,51,5
225.511637,46,51,5
225.516992,46,51,5
225.522808,46,51,5
225.525188,46,51,5
225.528624,46,51,5
225.53444,46,51,5
225.538833,46,51,5
225.546937,46,51,5
225.550583,46,51,5
225.568194,46,51,5
225.581518,46,51,5
225.583716,46,51,5
225.598966,46,51,5
225.605648,46,51,5
225.611828,46,51,5
225.619199,46,52,6
225.622789,46,51,5
225.632844,46,51,5
225.634816,46,51,5
225.644052,46,52,6
225.644594,46,52,6
225.6531,46,52,6
225.659964,46,52,6
225.662205,46,52,6
225.666564,46,52,6
225.673053,46,52,6
225.677727,46,52,6
225.684161,46,52,6
225.689977,46,52,6
225.692977,46,52,6
225.696315,46,52,6
225.703108,46,52,6
225.705839,46,52,6
225.712824,46,52,6
225.7168,46,52,6
225.725349,46,52,6
225.728827,46,52,6
225.731165,46,52,6
225.737466,46,51,5
225.738063,46,51,5
225.743282,46,51,5
225.747111,46,51,5
225.749098,46,51,5
225.753975,46,51,5
225.755495,46,50,4
225.760575,46,50,4
225.761311,46,49,3
225.767064,46,49,3
225.767127,46,49,3
225.772943,46,48,2
225.778172,46,48,2
225.778759,46,47,1
225.783988,46,47,1
225.784575,46,47,1
225.790326,46,46,0
225.790661,46,46,0
225.796477,46,45,1
225.797119,46,45,1
225.802293,46,45,1
225.806835,46,44,2
225.808109,46,44,2
225.813925,46,43,3
225.819392,46,43,3
225.819741,46,43,3
225.825208,46,42,4
225.825557,46,42,4
225.831373,46,41,5
225.831509,46,41,5
225.837189,46,40,6
225.843005,39,40,1
225.848821,39,40,1
225.854637,39,40,1
225.855354,39,39,0
225.866297,39,39,0
225.866986,39,39,0
225.878618,39,39,0
225.89052,39,38,1
225.898991,39,38,1
225.902152,39,38,1
225.913784,39,38,1
225.921185,39,38,1
225.925416,39,38,1
225.934205,39,38,1
225.937048,39,38,1
225.945999,33,38,5
225.94868,33,38,5
225.956488,33,38,5
225.972325,33,38,5
225.98651,33,38,5
225.993034,33,38,5
225.999929,33,38,5
226.011911,33,38,5
226.02145,33,38,5
226.028248,33,38,5
226.032272,33,37,4
226.040052,30,37,7
226.048129,30,38,8
226.050531,30,37,7
226.053945,30,38,8
226.059761,30,37,7
226.065577,30,37,7
226.07384,30,37,7
226.079656,30,37,7
226.080553,30,37,7
226.085472,30,37,7
226.091288,30,36,6
226.097104,30,36,6
226.105954,30,36,6
226.106738,30,36,6
226.112554,30,36,6
226.118338,30,35,5
226.133577,30,35,5
226.134095,30,35,5
226.142269,23,35,12
226.147987,23,34,11
226.15063,23,34,11
226.159057,23,34,11
226.159619,23,34,11
226.167554,23,34,11
226.176252,23,34,11
226.179515,23,34,11
226.184132,23,34,11
226.185331,23,34,11
226.191147,23,34,11
226.192523,23,34,11
226.200781,23,34,11
226.201187,23,34,11
226.206597,23,34,11
226.212413,23,34,11
226.218229,23,34,11
226.224045,23,34,11
226.229861,23,34,11
226.234693,23,34,11
226.235677,23,34,11
226.241493,26,34,8
226.247309,26,34,8
226.253125,26,34,8
226.261099,26,34,8
226.261565,26,34,8
226.270263,26,34,8
226.276974,26,34,8
226.278143,26,34,8
226.286534,26,34,8
226.295198,26,34,8
226.298572,26,34,8
226.316939,26,34,8
226.328704,26,34,8
226.33763,26,34,8
226.348895,26,34,8
226.35511,26,34,8
226.35849,26,34,8
226.370985,26,34,8
226.374051,26,34,8
226.379867,26,34,8
226.385683,26,34,8
226.391499,26,34,8
226.392583,26,34,8
226.397315,26,34,8
226.403131,26,34,8
226.408947,26,34,8
226.41095,26,34,8
226.414763,26,34,8
226.420579,26,34,8
226.426395,26,34,8
226.431641,26,34,8
226.432211,26,34,8
226.438027,26,34,8
226.442906,26,34,8
226.443843,26,34,8
226.449659,26,35,9
226.452501,26,34,8
226.455475,26,34,8
226.461291,26,34,8
226.468062,26,35,9
226.468212,26,35,9
226.473878,26,34,8
226.476355,26,34,8
226.479694,26,35,9
226.48551,26,35,9
226.491326,26,35,9
226.497142,26,35,9
226.502958,26,35,9
226.506433,26,35,9
226.508774,26,35,9
226.51459,26,35,9
226.520406,26,35,9
226.526222,26,35,9
226.53079,26,35,9
226.532038,26,35,9
226.537854,26,35,9
226.54367,27,35,8
226.54706,27,35,8
226.549486,27,35,8
226.555302,27,35,8
226.561118,27,35,8
226.566934,27,35,8
226.567361,27,35,8
226.57275,27,35,8
226.586138,27,35,8
226.600443,27,34,7
226.605384,27,35,8
226.61648,27,34,7
226.624801,27,34,7
226.62618,27,34,7
226.641071,27,34,7
226.641489,27,35,8
226.647366,27,34,7
226.653182,27,35,8
226.659403,27,34,7
226.661372,27,35,8
226.665223,27,35,8
226.671633,27,35,8
226.677509,27,35,8
226.680149,27,35,8
226.683467,27,35,8
226.68943,27,35,8
226.695246,27,35,8
226.699395,27,35,8
226.701614,27,35,8
226.707577,27,35,8
226.710491,27,35,8
226.713453,27,35,8
226.719603,27,35,8
226.720191,27,35,8
226.725956,27,35,8
226.732065,27,35,8
226.7355,27,35,8
226.73829,28,35,7
226.741377,28,35,7
226.744527,28,35,7
226.747193,28,35,7
226.750561,28,35,7
226.753414,28,35,7
226.759234,28,35,7
226.765643,28,35,7
226.77152,28,35,7
226.777478,28,35,7
226.779034,28,35,7
226.783294,28,35,7
226.78911,28,35,7
226.794926,28,35,7
226.800742,28,35,7
226.803725,28,35,7
226.806558,28,35,7
226.812374,28,35,7
226.81819,28,35,7
226.820825,28,35,7
226.824006,28,35,7
226.829822,28,35,7
226.835638,28,35,7
226.841454,28,35,7
226.842228,28,35,7
226.84727,28,35,7
226.861669,28,35,7
226.873045,28,35,7
226.881445,28,35,7
226.89251,28,35,7
226.897736,28,35,7
226.902676,28,35,7
226.914836,28,35,7
226.917869,28,35,7
226.923716,28,35,7
226.930128,28,35,7
226.936239,28,35,7
226.936481,28,35,7
226.94256,28,35,7
226.949802,28,35,7
226.955618,28,35,7
226.95568,28,35,7
226.96187,28,35,7
226.968065,28,35,7
226.974058,28,35,7
226.975455,28,35,7
226.980673,28,35,7
226.986521,28,35,7
226.986561,28,35,7
226.993019,28,35,7
226.996687,28,35,7
226.999093,28,36,8
227.005521,28,36,8
227.011337,28,36,8
227.01188,28,36,8
227.017315,28,36,8
227.017727,28,36,8
227.023784,28,36,8
227.024139,28,36,8
227.029818,28,36,8
227.030492,28,36,8
227.036044,28,36,8
227.036571,28,36,8
227.043813,29,36,7
227.049629,29,36,7
227.055881,29,36,7
227.061913,29,36,7
227.062076,29,36,7
227.067892,29,36,7
227.073708,29,36,7
227.079524,29,36,7
227.08534,29,36,7
227.087534,29,36,7
227.091156,29,36,7
227.096972,29,36,7
227.102788,29,36,7
227.105332,29,36,7
227.108604,29,36,7
227.11442,29,36,7
227.120236,29,36,7
227.126052,29,36,7
227.127797,29,36,7
227.131868,29,36,7
227.14782,29,36,7
227.155924,29,36,7
227.167873,29,36,7
227.179056,29,36,7
227.181545,29,36,7
227.1891,29,36,7
227.199343,29,36,7
227.204677,29,36,7
227.210594,29,36,7
227.217139,29,36,7
227.221808,29,36,7
227.22345,29,36,7
227.229717,29,36,7
227.237698,29,36,7
227.241831,29,36,7
227.243934,29,36,7
227.25013,29,36,7
227.257361,29,36,7
227.261884,29,36,7
227.263593,29,36,7
227.270137,29,36,7
227.273067,29,36,7
227.275953,29,36,7
227.282321,29,36,7
227.283111,29,36,7
227.288517,29,36,7
227.294333,29,36,7
227.298688,29,36,7
227.300149,29,36,7
227.304605,29,36,7
227.306547,29,36,7
227.31115,29,36,7
227.312363,29,36,7
227.317461,29,36,7
227.318649,29,36,7
227.323728,29,36,7
227.324885,29,36,7
227.331065,29,36,7
227.331709,29,36,7
227.337945,29,37,8
227.344141,30,36,6
227.351372,30,37,7
227.354244,30,37,7
227.357604,30,37,7
227.36342,30,37,7
227.369236,30,37,7
227.375052,30,37,7
227.380619,30,37,7
227.380868,30,37,7
227.386684,30,37,7
227.3925,30,37,7
227.398316,30,37,7
227.399115,30,37,7
227.404132,30,37,7
227.409948,30,37,7
227.415764,30,37,7
227.42158,30,37,7
227.42241,30,37,7
227.427396,30,37,7
227.442741,30,37,7
227.448255,30,37,7
227.463214,30,37,7
227.47463,30,37,7
227.474674,30,37,7
227.485578,30,37,7
227.493126,30,37,7
227.500877,30,37,7
227.506881,30,37,7
227.513496,30,37,7
227.516421,30,37,7
227.519721,30,37,7
227.526847,30,37,7
227.53496,30,37,7
227.536752,30,37,7
227.541504,30,37,7
227.548307,30,37,7
227.55606,30,37,7
227.557225,30,37,7
227.562559,30,37,7
227.568685,30,37,7
227.568754,30,37,7
227.574743,30,37,7
227.579589,30,37,7
227.58063,30,37,7
227.587205,30,37,7
227.593167,30,37,7
227.594888,30,37,7
227.598983,30,37,7
227.600892,30,37,7
227.604799,30,37,7
227.607507,30,37,7
227.610615,30,37,7
227.613732,30,37,7
227.616885,30,37,7
227.620858,30,37,7
227.622773,30,37,7
227.628589,30,37,7
227.628971,30,37,7
227.634916,30,37,7
227.635515,30,37,7
227.642318,31,37,6
227.650071,31,37,6
227.654894,31,37,6
227.65657,31,37,6
227.662765,31,37,6
227.668581,31,38,7
227.674397,31,38,7
227.680213,31,38,7
227.682073,31,38,7
227.686029,31,38,7
227.691845,31,38,7
227.697661,31,38,7
227.70201,31,38,7
227.703477,31,38,7
227.709293,31,38,7
227.715109,31,38,7
227.720925,31,38,7
227.72609,31,38,7
227.726741,31,38,7
227.732557,31,38,7
227.745997,31,38,7
227.748905,31,38,7
227.767547,31,38,7
227.776084,31,38,7
227.77921,31,37,6
227.790362,31,38,7
227.796021,31,38,7
227.805676,31,38,7
227.812074,31,38,7
227.818472,31,38,7
227.820101,31,38,7
227.825189,31,38,7
227.832401,31,38,7
227.840007,31,38,7
227.841201,31,38,7
227.848064,31,38,7
227.855464,31,38,7
227.861558,31,38,7
227.863708,31,38,7
227.870703,31,38,7
227.873221,31,38,7
227.876782,31,38,7
227.882902,31,38,7
227.884373,31,38,7
227.888996,31,38,7
227.894812,31,38,7
227.899687,31,38,7
227.900628,31,38,7
227.906085,31,38,7
227.906677,31,38,7
227.912483,31,38,7
227.912832,31,38,7
227.91881,31,38,7
227.9192,31,38,7
227.924626,31,38,7
227.926412,31,38,7
227.930442,31,38,7
227.935212,31,38,7
227.936375,31,38,7
227.942075,32,38,6
227.942191,32,38,6
227.948007,32,38,6
227.949475,32,38,6
227.957719,32,38,6
227.964179,32,38,6
227.964714,32,38,6
227.970793,32,38,6
227.976913,32,38,6
227.982729,32,38,6
227.988545,32,38,6
227.992343,32,38,6
227.994361,32,38,6
228.000177,32,38,6
228.005993,32,38,6
228.011809,32,38,6
228.013312,32,38,6
228.017625,32,38,6
228.023441,32,39,7
228.029257,32,39,7
228.035073,32,39,7
228.037902,32,39,7
228.040889,32,39,7
228.046705,32,39,7
228.057693,32,39,7
228.05819,32,39,7
228.080057,32,38,6
228.086354,32,39,7
228.09213,32,39,7
228.103252,32,39,7
228.107323,32,39,7
228.119279,32,39,7
228.125763,32,39,7
228.131913,32,39,7
228.132742,32,39,7
228.139343,32,39,7
228.147185,32,39,7
228.151704,32,39,7
228.156311,32,39,7
228.163685,32,39,7
228.17116,32,39,7
228.174068,32,39,7
228.180117,32,39,7
228.186141,32,39,7
228.187386,32,39,7
228.193626,32,39,7
228.197263,32,39,7
228.199863,32,39,7
228.205765,32,39,7
228.211581,32,39,7
228.21329,32,39,7
228.217397,32,39,7
228.219774,32,39,7
228.223214,32,39,7
228.226753,32,39,7
228.229222,32,39,7
228.233354,32,39,7
228.235463,32,39,7
228.241195,32,39,7
228.241279,32,39,7
228.247095,32,39,7
228.250322,32,39,7
228.252911,32,39,7
228.257696,32,39,7
228.258727,32,39,7
228.264631,32,39,7
228.265171,32,39,7
228.270447,32,39,7
228.274128,32,39,7
228.281397,32,39,7
228.282271,32,39,7
228.287637,32,39,7
228.293874,32,39,7
228.299776,32,39,7
228.305592,32,39,7
228.310801,32,39,7
228.311408,32,39,7
228.317224,32,39,7
228.32304,32,39,7
228.328856,32,39,7
228.332382,32,39,7
228.334672,32,39,7
228.340488,33,39,6
228.346304,33,39,6
228.35212,33,39,6
228.357129,33,39,6
228.357936,33,39,6
228.363752,33,39,6
228.369568,33,39,6
228.376282,33,39,6
228.377547,33,39,6
228.400883,33,39,6
228.404812,33,39,6
228.412951,33,39,6
228.42434,33,39,6
228.426393,33,39,6
228.440585,33,39,6
228.447722,33,39,6
228.45114,33,39,6
228.455106,33,39,6
228.462015,33,39,6
228.470552,33,39,6
228.471558,33,39,6
228.480105,33,39,6
228.487535,33,39,6
228.494894,33,39,6
228.495491,33,39,6
228.504377,33,39,6
228.506962,33,39,6
228.512125,33,39,6
228.518351,33,39,6
228.518553,33,39,6
228.524992,33,39,6
228.53097,33,39,6
228.534596,33,39,6
228.536786,33,39,6
228.541733,33,39,6
228.542602,33,39,6
228.548652,33,39,6
228.549117,33,39,6
228.554513,33,39,6
228.556026,33,39,6
228.560329,33,39,6
228.564563,33,39,6
228.566176,33,39,6
228.572195,33,39,6
228.574116,33,39,6
228.578011,33,39,6
228.581546,33,39,6
228.583827,33,39,6
228.589502,33,39,6
228.590068,33,39,6
228.595884,33,39,6
228.598388,33,39,6
228.6017,33,40,7
228.606136,33,40,7
228.608291,33,40,7
228.612564,33,40,7
228.619003,33,40,7
228.624981,33,40,7
228.630797,33,40,7
228.636613,33,40,7
228.63717,33,40,7
228.642429,34,40,6
228.648245,34,40,6
228.654061,34,40,6
228.659084,34,40,6
228.659877,34,40,6
228.665693,34,40,6
228.671509,34,40,6
228.677325,34,40,6
228.683141,34,40,6
228.684256,34,40,6
228.688957,34,40,6
228.694773,34,40,6
228.700589,34,40,6
228.705761,34,40,6
228.706405,34,40,6
228.729244,34,40,6
228.731181,34,40,6
228.741316,34,40,6
228.75302,34,40,6
228.753095,34,40,6
228.770585,34,40,6
228.777767,34,40,6
228.778267,34,40,6
228.786072,34,40,6
228.793137,34,40,6
228.799772,34,40,6
228.80172,34,40,6
228.812144,34,40,6
228.819517,34,40,6
228.823255,34,40,6
228.827994,34,40,6
228.835327,34,40,6
228.836779,34,40,6
228.844457,34,40,6
228.847031,34,40,6
228.851132,34,40,6
228.858157,34,40,6
228.864131,34,40,6
228.864596,34,40,6
228.869947,34,40,6
228.871778,34,40,6
228.875763,34,40,6
228.880083,34,40,6
228.881933,34,40,6
228.887148,34,40,6
228.887749,34,40,6
228.893565,34,40,6
228.895731,34,40,6
228.899381,34,40,6
228.905197,34,40,6
228.906155,34,40,6
228.911013,34,40,6
228.913528,34,40,6
228.916947,34,40,6
228.922005,34,40,6
228.922764,34,40,6
228.928696,34,40,6
228.93079,34,40,6
228.934745,34,40,6
228.938467,35,40,5
228.940561,35,40,5
228.945143,35,40,5
228.946656,35,40,5
228.952168,35,40,5
228.958142,35,40,5
228.963958,35,40,5
228.969774,35,40,5
228.971519,35,40,5
228.97559,35,40,5
228.981406,35,40,5
228.987222,35,40,5
228.993038,35,40,5
228.993884,35,40,5
228.998854,35,40,5
229.00467,35,40,5
229.010486,35,41,6
229.016302,35,41,6
229.019405,35,41,6
229.022118,35,41,6
229.027934,35,41,6
229.03375,35,41,6
229.039566,35,41,6
229.04174,35,41,6
229.045382,35,41,6
229.06553,35,41,6
229.066213,35,40,5
229.078499,35,41,6
229.087895,35,41,6
229.090368,35,41,6
229.108864,35,41,6
229.113416,35,41,6
229.11644,35,41,6
229.125094,35,41,6
229.132584,35,41,6
229.135751,35,41,6
229.141379,35,41,6
229.152183,35,41,6
229.159643,35,41,6
229.160224,35,41,6
229.168296,35,41,6
229.17251,35,41,6
229.177324,35,41,6
229.184379,35,41,6
229.184814,35,41,6
229.191839,35,41,6
229.198864,35,41,6
229.202875,35,41,6
229.205535,35,41,6
229.210451,35,41,6
229.211351,35,41,6
229.217167,35,41,6
229.219105,35,41,6
229.222989,35,41,6
229.226595,35,41,6
229.228805,35,41,6
229.234925,35,41,6
229.23539,35,41,6
229.240741,35,41,6
229.246194,35,41,6
229.246557,35,41,6
229.252652,35,41,6
229.253654,35,41,6
229.258468,35,41,6
229.262307,35,41,6
229.264448,35,41,6
229.270262,35,41,6
229.271335,35,41,6
229.276078,35,41,6
229.278825,35,41,6
229.281895,35,41,6
229.28585,35,41,6
229.287757,35,41,6
229.292875,35,41,6
229.293573,35,41,6
229.299546,35,41,6
229.305362,35,41,6
229.311178,35,41,6
229.313465,35,41,6
229.317,35,41,6
229.322816,35,41,6
229.328632,35,41,6
229.334448,35,41,6
229.336381,35,41,6
229.340264,36,41,5
229.34608,36,41,5
229.351896,36,41,5
229.357712,36,42,6
229.362641,36,42,6
229.363528,36,42,6
229.369344,36,42,6
229.37516,36,42,6
229.380976,36,42,6
229.385557,36,42,6
229.386792,36,42,6
229.392608,36,42,6
229.407476,36,42,6
229.410961,36,42,6
229.423453,36,42,6
229.430392,36,42,6
229.435551,36,42,6
229.455068,36,42,6
229.456651,36,42,6
229.462685,36,42,6
229.472082,36,42,6
229.479568,36,42,6
229.479992,36,42,6
229.489369,36,42,6
229.499985,36,42,6
229.504972,36,42,6
229.507561,36,42,6
229.516853,36,42,6
229.517464,36,42,6
229.52587,36,42,6
229.529562,36,42,6
229.53378,36,42,6
229.540381,36,42,6
229.547811,36,42,6
229.549079,36,42,6
229.554021,36,42,6
229.556696,36,42,6
229.559863,36,42,6
229.566074,36,42,6
229.566093,36,42,6
229.572284,36,42,6
229.574003,36,42,6
229.5781,36,42,6
229.58338,36,42,6
229.583916,36,42,6
229.589733,36,42,6
229.593996,36,42,6
229.595549,36,42,6
229.601437,36,42,6
229.601572,36,42,6
229.607253,36,42,6
229.610863,36,42,6
229.613069,36,42,6
229.618885,36,42,6
229.619881,36,42,6
229.624747,36,42,6
229.627791,36,42,6
229.630583,36,42,6
229.634391,36,42,6
229.636445,36,42,6
229.641822,37,42,5
229.642737,37,42,5
229.648032,37,42,5
229.648553,37,42,5
229.653874,37,42,5
229.660085,37,42,5
229.663387,37,42,5
229.666295,37,42,5
229.672111,37,42,5
229.677927,37,42,5
229.683743,37,42,5
229.686495,37,42,5
229.689559,37,43,6
229.695375,37,43,6
229.701191,37,43,6
229.707007,37,43,6
229.712823,37,43,6
229.713614,37,43,6
229.718639,37,43,6
229.724455,37,43,6
229.730271,37,43,6
229.736087,37,43,6
229.73739,37,43,6
229.741903,37,43,6
229.747719,37,43,6
229.757398,37,43,6
229.76419,37,43,6
229.776374,37,43,6
229.780506,37,43,6
229.788897,37,43,6
229.807625,37,43,6
229.809047,37,43,6
229.817351,37,43,6
229.827269,37,43,6
229.831401,37,43,6
229.835498,37,43,6
229.84491,37,43,6
229.855758,37,43,6
229.858201,37,43,6
229.863481,37,43,6
229.870385,37,43,6
229.873278,37,43,6
229.882483,37,43,6
229.882907,37,43,6
229.890656,37,43,6
229.897287,37,43,6
229.903058,37,43,6
229.904499,37,43,6
229.910709,37,43,6
229.911362,37,43,6
229.916525,37,43,6
229.92128,37,43,6
229.922702,37,43,6
229.929059,37,43,6
229.929509,37,43,6
229.935022,37,43,6
229.938921,37,43,6
229.941081,37,43,6
229.946973,37,43,6
229.949769,37,43,6
229.952789,37,43,6
229.957492,37,43,6
229.958722,37,43,6
229.964538,37,43,6
229.967289,37,43,6
229.970354,37,43,6
229.97617,37,43,6
229.976494,37,43,6
229.982033,37,43,6
229.984667,37,43,6
229.987849,37,43,6
229.991298,37,43,6
229.993665,37,43,6
229.99851,37,43,6
229.999673,37,43,6
230.00472,37,43,6
230.005489,37,43,6
230.010536,37,43,6
230.011655,37,43,6
230.016713,37,43,6
230.02083,37,43,6
230.02307,37,43,6
230.029033,37,43,6
230.035092,37,44,7
230.040908,38,44,6
230.044838,38,44,6
230.046724,38,44,6
230.05254,38,44,6
230.058356,38,44,6
230.064172,38,44,6
230.069988,38,44,6
230.072468,38,44,6
230.075804,38,44,6
230.08162,38,44,6
230.087436,38,44,6
230.093252,38,44,6
230.097109,38,44,6
230.099068,38,44,6
230.104884,38,44,6
230.1107,38,44,6
230.116516,38,44,6
230.124634,38,44,6
230.136965,38,44,6
230.138849,38,44,6
230.150231,38,44,6
230.166479,38,44,6
230.170937,38,44,6
230.179879,38,44,6
230.19054,38,44,6
230.19112,38,44,6
230.199422,38,44,6
230.208662,38,44,6
230.218645,38,44,6
230.219217,38,44,6
230.227391,38,44,6
230.230976,38,44,6
230.237248,38,44,6
230.244242,38,44,6
230.246919,38,44,6
230.255047,38,44,6
230.261621,38,44,6
230.264948,38,44,6
230.26901,38,44,6
230.27389,38,44,6
230.274826,38,44,6
230.280876,38,44,6
230.284551,38,44,6
230.28739,38,44,6
230.293433,38,44,6
230.293616,38,44,6
230.300044,38,44,6
230.302673,38,44,6
230.306063,38,44,6
230.311996,38,44,6
230.313228,38,44,6
230.317812,38,44,6
230.321402,38,44,6
230.323628,38,44,6
230.329444,38,44,6
230.331259,38,44,6
230.33526,38,44,6
230.34093,38,44,6
230.341076,38,44,6
230.346892,38,44,6
230.349058,38,44,6
230.352708,38,44,6
230.355632,38,44,6
230.358648,38,44,6
230.363021,38,44,6
230.364641,38,44,6
230.368837,38,44,6
230.370457,38,44,6
230.374887,38,44,6
230.376273,38,44,6
230.381401,38,44,6
230.382089,38,44,6
230.387627,38,44,6
230.388038,38,44,6
230.394055,38,44,6
230.400074,38,44,6
230.406007,38,44,6
230.411274,38,44,6
230.411823,38,44,6
230.417639,38,44,6
230.423455,38,44,6
230.429271,38,45,7
230.435087,38,45,7
230.439151,39,45,6
230.440903,39,45,6
230.446719,39,45,6
230.452535,39,45,6
230.458351,39,45,6
230.464167,39,45,6
230.465134,39,45,6
230.469983,39,45,6
230.475799,39,45,6
230.481615,39,45,6
230.487431,39,45,6
230.493011,39,45,6
230.505285,39,45,6
230.50568,39,45,6
230.519681,39,45,6
230.533162,39,45,6
230.540973,39,45,6
230.550715,39,45,6
230.559145,39,45,6
230.562115,39,45,6
230.570551,39,45,6
230.58054,39,45,6
230.587022,39,45,6
230.591115,39,45,6
230.599491,39,45,6
230.599691,39,45,6
230.609844,39,45,6
230.613692,39,44,5
230.61912,39,45,6
230.627758,39,45,6
230.634217,39,45,6
230.634984,39,44,5
230.641545,39,45,6
230.644726,39,44,5
230.647448,39,45,6
230.6537,39,45,6
230.656126,39,45,6
230.660274,39,45,6
230.664562,39,45,6
230.66647,39,45,6
230.672808,39,45,6
230.674551,39,45,6
230.678624,39,45,6
230.68444,39,45,6
230.685126,39,45,6
230.690257,39,45,6
230.693502,39,45,6
230.696073,39,45,6
230.701889,39,45,6
230.703855,39,45,6
230.707705,39,45,6
230.713131,39,45,6
230.713688,39,45,6
230.719557,39,45,6
230.721769,39,45,6
230.72555,39,45,6
230.728228,39,45,6
230.731366,39,45,6
230.735556,39,45,6
230.737182,39,45,6
230.741459,40,45,5
230.742998,40,45,5
230.747711,40,45,5
230.748817,40,45,5
230.754285,40,45,5
230.754633,40,45,5
230.760481,40,45,5
230.760989,40,45,5
230.766805,40,45,5
230.766819,40,45,5
230.772635,40,45,5
230.778451,40,45,5
230.784268,40,45,5
230.785246,40,45,5
230.790084,40,45,5
230.7959,40,45,5
230.801716,40,45,5
230.807532,40,45,5
230.813348,40,45,5
230.814185,40,45,5
230.819164,40,45,5
230.82498,40,45,5
230.830796,40,45,5
230.836612,40,45,5
230.839883,40,45,5
230.842428,40,45,5
230.848244,40,45,5
230.85406,40,45,5
230.859876,40,45,5
230.865692,40,45,5
230.869653,40,45,5
230.879257,40,45,5
230.882474,40,45,5
230.897061,40,45,5
230.908196,40,45,5
230.91893,40,45,5
230.92937,40,45,5
230.933894,40,45,5
230.941311,40,45,5
230.949484,40,45,5
230.960666,40,45,5
230.963663,40,45,5
230.971267,40,45,5
230.976485,40,45,5
230.979415,40,45,5
230.990041,40,45,5
230.991072,40,45,5
230.998928,40,45,5
231.008437,40,45,5
231.012941,40,45,5
231.014253,40,45,5
231.021657,40,45,5
231.023381,40,45,5
231.027766,40,45,5
231.034408,40,45,5
231.035322,40,45,5
231.040588,40,45,5
231.043495,40,45,5
231.046855,40,45,5
231.05346,40,45,5
231.054677,40,46,6
231.059276,40,45,5
231.065092,40,46,6
231.065278,40,46,6
231.070909,40,46,6
231.073426,40,46,6
231.076887,40,46,6
231.08277,40,46,6
231.084052,40,46,6
231.088591,40,46,6
231.092939,40,46,6
231.094407,40,46,6
231.100295,40,46,6
231.102447,40,46,6
231.106111,40,46,6
231.108263,40,46,6
231.111927,40,46,6
231.115668,40,46,6
231.117743,40,46,6
231.121777,40,46,6
231.123651,40,46,6
231.128419,40,46,6
231.129467,40,46,6
231.134599,40,46,6
231.135283,40,46,6
231.140866,41,46,5
231.141337,41,46,5
231.147471,41,46,5
231.147473,41,46,5
231.153287,41,46,5
231.153289,41,46,5
231.159103,41,46,5
231.16492,41,46,5
231.166803,41,46,5
231.170898,41,46,5
231.176714,41,46,5
231.18253,41,46,5
231.188346,41,46,5
231.194162,41,46,5
231.196406,41,46,5
231.199978,41,46,5
231.205794,41,46,5
231.21161,41,46,5
231.217426,41,46,5
231.222899,41,46,5
231.223242,41,46,5
231.229058,41,46,5
231.234874,41,46,5
231.24069,41,46,5
231.246506,41,46,5
231.252322,41,46,5
231.254297,41,46,5
231.260814,41,46,5
231.267164,41,46,5
231.281998,41,46,5
231.290417,41,46,5
231.305031,41,46,5
231.315485,41,46,5
231.31691,41,46,5
231.328214,41,46,5
231.336793,41,46,5
231.348307,41,46,5
231.348527,41,46,5
231.359011,41,46,5
231.361175,41,46,5
231.366765,41,46,5
231.376009,41,46,5
231.377902,41,46,5
231.386904,41,46,5
231.396529,41,46,5
231.399042,41,46,5
231.402553,41,46,5
231.409496,41,46,5
231.409795,41,46,5
231.416486,41,46,5
231.422225,41,46,5
231.422662,41,46,5
231.429195,41,46,5
231.430804,41,46,5
231.435185,41,46,5
231.441876,41,46,5
231.442538,41,46,5
231.447779,41,46,5
231.453022,41,46,5
231.453595,41,46,5
231.459411,41,47,6
231.460775,41,47,6
231.465227,41,47,6
231.471043,41,47,6
231.471913,41,47,6
231.476859,41,47,6
231.480915,41,47,6
231.482675,41,47,6
231.488509,41,47,6
231.49054,41,47,6
231.494573,41,47,6
231.496564,41,47,6
231.500389,41,47,6
231.503806,41,47,6
231.506205,41,47,6
231.510497,41,47,6
231.512021,41,47,6
231.516673,41,47,6
231.517899,41,47,6
231.523206,41,47,6
231.523715,41,47,6
231.529196,41,47,6
231.529531,41,47,6
231.535347,41,47,6
231.535887,41,47,6
231.541371,42,47,5
231.54179,42,47,5
231.54739,42,47,5
231.547606,42,47,5
231.553422,42,47,5
231.55619,42,47,5
231.559238,42,47,5
231.565054,42,47,5
231.57087,42,47,5
231.576686,42,47,5
231.582502,42,47,5
231.586694,42,47,5
231.588318,42,47,5
231.594134,42,47,5
231.59995,42,47,5
231.605766,42,47,5
231.611582,42,47,5
231.61354,42,47,5
231.617398,42,47,5
231.623214,42,47,5
231.62903,42,47,5
231.634846,42,47,5
231.640662,42,47,5
231.646478,42,47,5
231.646931,42,47,5
231.652294,42,47,5
231.66003,42,47,5
231.675371,42,47,5
231.680705,42,47,5
231.698697,42,47,5
231.707551,42,47,5
231.709909,42,47,5
231.722968,42,47,5
231.732087,42,47,5
231.740942,42,47,5
231.744287,42,47,5
231.754041,42,47,5
231.754771,42,47,5
231.762757,42,47,5
231.769382,42,47,5
231.773909,42,47,5
231.783175,42,47,5
231.792218,42,47,5
231.792708,42,47,5
231.798631,42,47,5
231.80392,42,47,5
231.805368,42,47,5
231.812677,42,47,5
231.816979,42,47,5
231.818625,42,47,5
231.825357,42,47,5
231.826098,42,47,5
231.831289,42,47,5
231.837789,42,47,5
231.838298,42,47,5
231.843939,42,47,5
231.848782,42,47,5
231.849771,42,47,5
231.855587,42,48,6
231.856768,42,48,6
231.861403,42,48,6
231.867382,42,48,6
231.86792,42,48,6
231.873198,42,48,6
231.877186,42,48,6
231.879146,42,48,6
231.884962,42,48,6
231.886229,42,48,6
231.890778,42,48,6
231.892642,42,48,6
231.896594,42,48,6
231.899379,42,48,6
231.90241,42,48,6
231.906688,42,48,6
231.908226,42,48,6
231.912636,42,48,6
231.914311,42,48,6
231.919368,42,48,6
231.920127,42,48,6
231.9253,42,48,6
231.925948,42,48,6
231.931761,42,48,6
231.9318,42,48,6
231.93795,42,48,6
231.937986,42,48,6
231.943782,43,48,5
231.943802,43,48,5
231.949598,43,48,5
231.950141,43,48,5
231.955414,43,48,5
231.955957,43,48,5
231.961393,43,48,5
231.967209,43,48,5
231.973025,43,48,5
231.978841,43,48,5
231.984657,43,48,5
231.98474,43,48,5
231.990473,43,48,5
231.996289,43,48,5
232.002105,43,48,5
232.007921,43,48,5
232.012152,43,48,5
232.013737,43,48,5
232.019553,43,48,5
232.025369,43,48,5
232.031185,43,48,5
232.037001,43,48,5
232.042817,43,48,5
232.046934,43,48,5
232.048633,43,48,5
232.054449,43,48,5
232.060342,43,48,5
232.076381,43,48,5
232.078751,43,48,5
232.100637,43,48,5
232.106163,43,48,5
232.112169,43,48,5
232.125126,43,48,5
232.13509,43,48,5
232.140945,43,48,5
232.147334,43,48,5
232.154353,43,48,5
232.158513,43,48,5
232.166498,43,48,5
232.170391,43,48,5
232.177913,43,48,5
232.187073,43,48,5
232.194648,43,48,5
232.195348,43,48,5
232.202429,43,48,5
232.20618,43,48,5
232.209004,43,48,5
232.216974,43,48,5
232.219137,43,48,5
232.223064,43,48,5
232.229101,43,48,5
232.229173,43,48,5
232.234989,43,48,5
232.241345,43,48,5
232.241429,43,48,5
232.247291,43,48,5
232.252523,43,48,5
232.253314,43,48,5
232.259191,43,48,5
232.260509,43,48,5
232.265007,43,48,5
232.271082,43,49,6
232.271924,43,49,6
232.276898,43,49,6
232.281084,43,49,6
232.282714,43,49,6
232.28853,43,49,6
232.289359,43,49,6
232.294346,43,49,6
232.29644,43,49,6
232.30027,43,49,6
232.303015,43,49,6
232.306263,43,49,6
232.310985,43,49,6
232.312165,43,49,6
232.317075,43,49,6
232.317981,43,49,6
232.323184,43,49,6
232.323828,43,49,6
232.329,43,49,6
232.32966,43,49,6
232.33544,43,49,6
232.335476,43,49,6
232.341292,44,49,5
232.341302,44,49,5
232.347325,44,49,5
232.34762,44,49,5
232.353202,44,49,5
232.353436,44,49,5
232.359018,44,49,5
232.359657,44,49,5
232.365093,44,49,5
232.365473,44,49,5
232.370909,44,49,5
232.376725,44,49,5
232.382541,44,49,5
232.388357,44,49,5
232.390327,44,49,5
232.394173,44,49,5
232.399989,44,49,5
232.405805,44,49,5
232.411621,44,49,5
232.417437,44,49,5
232.418392,44,49,5
232.423253,44,49,5
232.429069,44,49,5
232.434885,44,49,5
232.440701,44,49,5
232.446517,44,49,5
232.452333,44,49,5
232.455081,44,49,5
232.458149,44,49,5
232.463965,44,49,5
232.46862,44,49,5
232.484338,44,49,5
232.485402,44,49,5
232.510124,44,49,5
232.512403,44,49,5
232.522323,44,49,5
232.53566,44,49,5
232.545837,44,49,5
232.549092,44,49,5
232.558288,44,49,5
232.562631,44,49,5
232.569628,44,49,5
232.577831,44,49,5
232.579413,44,49,5
232.589029,44,49,5
232.598027,44,49,5
232.604135,44,49,5
232.606523,44,49,5
232.613908,44,49,5
232.616334,44,49,5
232.62025,44,49,5
232.627972,44,49,5
232.629671,44,49,5
232.634225,44,49,5
232.639847,44,49,5
232.640337,44,49,5
232.64615,44,49,5
232.652299,44,49,5
232.652574,44,49,5
232.658598,44,49,5
232.663639,44,49,5
232.66494,44,49,5
232.670756,44,49,5
232.671842,44,49,5
232.676715,44,49,5
232.682531,44,49,5
232.68304,44,49,5
232.688757,44,49,5
232.692038,44,49,5
232.694573,44,49,5
232.70042,44,49,5
232.700534,44,49,5
232.706236,44,49,5
232.707919,44,49,5
232.712052,44,49,5
232.714261,44,49,5
232.717868,44,49,5
232.721983,44,49,5
232.723684,44,50,6
232.728236,44,50,6
232.7295,44,50,6
232.734348,44,50,6
232.735829,44,50,6
232.740164,44,50,6
232.741645,44,50,6
232.746585,44,50,6
232.747461,44,50,6
232.752609,44,50,6
232.753511,44,50,6
232.758951,44,50,6
232.759327,44,50,6
232.764767,44,50,6
232.765143,44,50,6
232.770726,44,50,6
232.771077,44,50,6
232.776542,44,50,6
232.776938,44,50,6
232.782768,44,50,6
232.783235,44,50,6
232.788584,44,50,6
232.794431,44,50,6
232.800247,44,50,6
232.803769,44,50,6
232.806063,44,50,6
232.811879,44,50,6
232.817695,44,50,6
232.823511,44,50,6
232.829327,44,50,6
232.832285,44,50,6
232.835143,44,50,6
232.840959,45,50,5
232.846775,45,50,5
232.852591,45,50,5
232.858407,45,50,5
232.864223,45,50,5
232.870039,45,50,5
232.870081,45,50,5
232.875855,45,50,5
232.881671,45,50,5
232.884854,45,50,5
232.89778,45,50,5
232.902262,45,50,5
232.926295,45,50,5
232.927491,45,50,5
232.939927,45,50,5
232.953811,45,50,5
232.964063,45,50,5
232.964091,45,50,5
232.977238,45,50,5
232.978865,45,50,5
232.988436,45,50,5
232.996273,45,50,5
232.996564,45,50,5
233.007878,45,50,5
233.016992,45,50,5
233.021502,45,50,5
233.025327,45,50,5
233.032423,45,50,5
233.033938,45,50,5
233.039071,45,50,5
233.046661,45,50,5
233.047822,45,50,5
233.053235,45,50,5
233.058074,45,50,5
233.059142,45,50,5
233.064958,45,50,5
233.071249,45,50,5
233.071382,45,50,5
233.077608,45,50,5
233.082447,45,50,5
233.083789,45,50,5
233.089879,45,50,5
233.090575,45,50,5
233.095755,45,50,5
233.101865,45,50,5
233.101889,45,50,5
233.107681,45,50,5
233.111003,45,50,5
233.113786,45,50,5
233.119338,45,50,5
233.119779,45,50,5
233.125595,45,50,5
233.126434,45,50,5
233.131411,45,50,5
233.133082,45,50,5
233.137694,45,50,5
233.140671,45,50,5
233.14351,45,50,5
233.147246,45,50,5
233.149326,45,50,5
233.153153,45,50,5
233.155142,45,50,5
233.158969,45,50,5
233.160958,45,50,5
233.165393,45,50,5
233.166885,45,50,5
233.171619,45,50,5
233.172702,45,50,5
233.1778,45,50,5
233.178518,45,50,5
233.18389,45,50,5
233.18433,45,50,5
233.189766,45,50,5
233.190305,45,50,5
233.195876,45,50,5
233.196121,45,51,6
233.201692,45,51,6
233.207306,45,51,6
233.207797,45,50,5
233.21379,45,51,6
233.219606,45,50,5
233.223667,45,51,6
233.225422,45,50,5
233.231238,45,50,5
233.237054,45,50,5
233.24287,46,50,4
233.248686,46,50,4
233.252172,46,50,4
233.254502,46,50,4
233.260318,46,50,4
233.266134,46,50,4
233.27195,46,50,4
233.277766,46,50,4
233.283582,46,50,4
233.289398,46,50,4
233.289923,46,50,4
233.295214,46,50,4
233.301349,46,50,4
233.3046,46,50,4
233.31771,46,50,4
233.322383,46,50,4
233.346215,44,50,6
233.347656,44,50,6
233.35981,44,49,5
233.373192,44,49,5
233.38395,44,49,5
233.396984,44,48,4
233.408485,44,48,4
233.416516,44,47,3
233.427158,44,47,3
233.436423,44,47,3
233.441699,40,46,6
233.444217,40,46,6
233.451531,40,45,5
233.458455,40,45,5
233.465885,40,44,4
233.467235,40,44,4
233.472657,40,43,3
233.478681,40,43,3
233.484497,40,43,3
233.490925,40,42,2
233.491027,40,42,2
233.496914,40,41,1
233.503605,40,41,1
233.509421,40,40,0
233.510559,40,40,0
233.515253,40,40,0
233.521287,40,39,1
233.527205,40,39,1
233.530466,40,39,1
233.533415,40,39,1
233.539231,34,38,4
233.545352,34,38,4
233.545574,34,38,4
233.551168,34,38,4
233.556984,34,38,4
233.559927,34,38,4
233.5628,34,38,4
233.568794,34,38,4
233.572724,34,38,4
233.574716,34,38,4
233.580532,34,38,4
233.584968,34,38,4
233.586348,34,38,4
233.592164,34,38,4
233.597648,34,38,4
233.59798,34,38,4
233.603796,34,38,4
233.609296,34,38,4
233.609612,34,38,4
233.615428,34,38,4
233.621244,34,38,4
233.621248,34,38,4
233.62706,34,38,4
233.639395,25,38,13
233.641872,25,38,13
233.651027,25,38,13
233.662837,25,38,13
233.668888,25,38,13
233.674575,25,37,12
233.686207,25,38,13
233.703655,25,37,12
233.709471,25,38,13
233.715287,25,37,12
233.721103,25,38,13
233.735915,25,38,13
233.752158,25,38,13
233.762899,25,38,13
233.768715,25,37,12
233.773298,25,38,13
233.774531,25,38,13
233.792577,25,37,12
233.807997,25,37,12
233.82364,25,37,12
233.834457,25,37,12
233.844632,25,37,12
233.846169,25,37,12
233.853169,25,37,12
233.862126,25,37,12
233.867309,25,37,12
233.870458,25,37,12
233.878135,25,37,12
233.885696,25,37,12
233.886588,25,37,12
233.897781,25,37,12
233.902008,25,37,12
233.905626,25,37,12
233.913419,25,37,12
233.917651,25,37,12
233.922259,25,37,12
233.928468,25,37,12
233.930285,25,37,12
233.938643,26,37,11
233.941336,26,37,11
233.947152,26,37,11
233.94718,26,37,11
233.952968,26,37,11
233.956137,26,37,11
233.958784,26,37,11
233.964469,26,37,11
233.9646,26,37,11
233.972146,26,37,11
233.977962,26,37,11
233.982708,26,37,11
233.983778,26,37,11
233.988524,26,37,11
233.991792,26,37,11
233.99434,26,37,11
233.999637,26,37,11
234.00743,26,37,11
234.01627,26,37,11
234.024296,26,37,11
234.035347,26,37,11
234.041163,26,37,11
234.046979,26,37,11
234.048238,26,37,11
234.052795,26,37,11
234.058611,26,37,11
234.066313,26,37,11
234.076719,26,37,11
234.082535,26,37,11
234.083295,26,37,11
234.088351,26,37,11
234.097021,26,37,11
234.110833,26,37,11
234.12072,26,37,11
234.129909,26,37,11
234.137821,26,37,11
234.142249,26,37,11
234.146125,26,37,11
234.153569,26,37,11
234.160323,26,37,11
234.161479,26,37,11
234.167295,26,37,11
234.173111,26,37,11
234.177306,26,37,11
234.179974,26,37,11
234.187651,26,38,12
234.191032,26,37,11
234.195095,26,37,11
234.202889,26,38,12
234.204844,26,38,12
234.209868,26,38,12
234.214731,26,38,12
234.219639,26,38,12
234.22392,26,38,12
234.225455,26,38,12
234.231271,26,38,12
234.231832,26,38,12
234.237087,26,38,12
234.240135,27,38,11
234.242903,27,38,11
234.24758,27,38,11
234.25549,27,38,11
234.257559,27,38,11
234.261306,27,38,11
234.263375,27,38,11
234.267122,27,38,11
234.269191,27,38,11
234.272938,27,38,11
234.278754,27,38,11
234.28457,27,38,11
234.290386,27,38,11
234.2969,27,38,11
234.303879,27,38,11
234.31365,27,38,11
234.319466,27,38,11
234.321186,27,38,11
234.325282,27,38,11
234.331098,27,38,11
234.336914,27,38,11
234.337704,27,38,11
234.35157,27,38,11
234.353407,27,38,11
234.357386,27,38,11
234.363202,27,38,11
234.366202,27,38,11
234.379579,27,38,11
234.389001,27,38,11
234.399121,27,38,11
234.406914,27,38,11
234.415197,27,38,11
234.41622,27,38,11
234.423548,27,38,11
234.431225,27,38,11
234.431715,27,38,11
234.437157,27,38,11
234.443555,27,38,11
234.447418,27,38,11
234.449487,27,38,11
234.455768,27,38,11
234.460213,27,38,11
234.46205,27,38,11
234.468098,27,38,11
234.47359,27,38,11
234.475077,27,38,11
234.482987,27,38,11
234.483012,27,38,11
234.493131,27,38,11
234.493223,27,38,11
234.499156,27,38,11
234.500925,27,38,11
234.505321,27,38,11
234.510231,27,38,11
234.511369,27,38,11
234.517534,27,38,11
234.517559,27,38,11
234.525236,27,38,11
234.531168,27,38,11
234.532772,27,38,11
234.537566,27,38,11
234.538705,28,38,10
234.543382,28,38,10
234.544521,28,38,10
234.549198,28,38,10
234.555014,28,38,10
234.56083,28,38,10
234.566646,28,38,10
234.572462,28,38,10
234.578278,28,38,10
234.587234,28,38,10
234.593167,28,38,10
234.598958,28,38,10
234.599332,28,38,10
234.60538,28,38,10
234.611545,28,39,11
234.615592,28,38,10
234.626783,28,39,11
234.631179,28,39,11
234.632715,28,39,11
234.638531,28,39,11
234.643625,28,39,11
234.656886,28,39,11
234.666191,28,39,11
234.677125,28,39,11
234.684686,28,39,11
234.692969,28,39,11
234.694922,28,39,11
234.702483,28,39,11
234.709603,28,39,11
234.710393,28,39,11
234.71679,28,39,11
234.724002,28,39,11
234.72519,28,39,11
234.729818,28,39,11
234.735983,28,39,11
234.737636,28,39,11
234.742148,28,39,11
234.748429,28,39,11
234.750897,28,39,11
234.754478,28,39,11
234.760202,28,39,11
234.760876,28,39,11
234.767157,28,39,11
234.771136,28,39,11
234.775648,28,39,11
234.778697,28,39,11
234.782162,28,39,11
234.788444,28,39,11
234.788933,28,39,11
234.794957,28,39,11
234.796494,28,39,11
234.801937,28,39,11
234.804404,28,39,11
234.810801,28,39,11
234.817175,28,39,11
234.818013,28,39,11
234.823107,28,39,11
234.823829,28,39,11
234.829156,28,39,11
234.829645,28,39,11
234.835461,28,39,11
234.841277,29,39,10
234.847093,29,39,10
234.852909,29,39,10
234.858725,29,39,10
234.864541,29,39,10
234.870357,29,39,10
234.876173,29,39,10
234.882455,29,39,10
234.886152,29,39,10
234.888968,29,39,10
234.895948,29,39,10
234.903368,29,39,10
234.911186,29,39,10
234.917118,29,39,10
234.919071,29,39,10
234.923167,29,39,10
234.931052,29,39,10
234.943498,29,39,10
234.953618,29,39,10
234.965483,29,39,10
234.972927,29,39,10
234.980163,29,39,10
234.983396,29,39,10
234.991306,29,39,10
234.997379,29,39,10
235.00003,29,39,10
235.006311,29,39,10
235.013082,29,39,10
235.013639,29,39,10
235.019455,29,39,10
235.025063,29,39,10
235.025853,29,39,10
235.031785,29,39,10
235.037509,29,40,11
235.038415,29,39,10
235.044348,29,40,11
235.047629,29,40,11
235.050513,29,40,11
235.056445,29,40,11
235.059494,29,40,11
235.062377,29,40,11
235.066938,29,40,11
235.068775,29,40,11
235.075172,29,40,11
235.077407,29,40,11
235.081686,29,40,11
235.085317,29,40,11
235.088549,29,40,11
235.094041,29,40,11
235.095063,29,40,11
235.100322,29,40,11
235.10765,29,40,11
235.11065,29,40,11
235.113466,29,40,11
235.116931,29,40,11
235.119864,29,40,11
235.123213,29,40,11
235.12568,29,40,11
235.131496,29,40,11
235.137312,29,40,11
235.143128,30,40,10
235.148944,30,40,10
235.15476,30,40,10
235.160576,30,40,10
235.166392,30,40,10
235.172208,30,40,10
235.178024,30,40,10
235.182768,30,40,10
235.18384,30,40,10
235.189656,30,40,10
235.200798,30,40,10
235.204661,30,40,10
235.210942,30,40,10
235.21592,30,40,10
235.217223,30,40,10
235.227319,30,40,10
235.239765,30,40,10
235.249652,30,40,10
235.262215,30,40,10
235.270706,30,40,10
235.276779,30,40,10
235.281059,30,40,10
235.28955,30,40,10
235.294809,30,40,10
235.297925,30,40,10
235.304672,30,40,10
235.309931,30,40,10
235.312465,30,40,10
235.318281,30,40,10
235.32133,30,40,10
235.325377,30,40,10
235.331193,30,40,10
235.333776,30,40,10
235.33759,30,40,10
235.343663,30,40,10
235.343755,30,40,10
235.349688,30,40,10
235.355853,30,40,10
235.356226,30,40,10
235.362366,30,40,10
235.364717,30,40,10
235.368182,30,40,10
235.374347,30,41,11
235.37507,30,41,11
235.38028,30,41,11
235.383561,30,41,11
235.386328,30,41,11
235.391936,30,41,11
235.392261,30,41,11
235.398309,30,41,11
235.398683,30,41,11
235.406476,30,41,11
235.412292,30,41,11
235.412617,30,41,11
235.419363,30,41,11
235.419388,30,41,11
235.425204,30,41,11
235.425877,30,41,11
235.43102,30,41,11
235.436836,30,41,11
235.442652,31,41,10
235.448468,31,41,10
235.454284,31,41,10
235.4601,31,41,10
235.465916,31,41,10
235.471732,31,41,10
235.477548,31,41,10
235.483364,31,41,10
235.487759,31,41,10
235.48918,31,41,10
235.494996,31,41,10
235.506138,31,41,10
235.506628,31,41,10
235.513374,31,41,10
235.519888,31,41,10
235.52126,31,41,10
235.532543,31,41,10
235.544989,31,41,10
235.55476,31,41,10
235.568253,31,41,10
235.577093,31,41,10
235.58177,31,41,10
235.587446,31,41,10
235.596286,31,41,10
235.600149,31,41,10
235.604894,31,41,10
235.611873,31,41,10
235.615271,31,41,10
235.619317,31,41,10
235.625366,31,41,10
235.626554,31,41,10
235.633159,31,41,10
235.639,31,41,10
235.639092,31,41,10
235.645257,31,41,10
235.648771,31,41,10
235.651189,31,41,10
235.657354,31,41,10
235.662264,31,41,10
235.663752,31,41,10
235.669917,31,41,10
235.671104,31,41,10
235.675733,31,41,10
235.681457,31,41,10
235.681665,31,41,10
235.687713,31,41,10
235.690297,31,41,10
235.693529,31,41,10
235.698905,31,41,10
235.699462,31,41,10
235.705627,31,42,11
235.705884,31,41,10
235.711443,31,42,11
235.713328,31,42,11
235.719377,31,42,11
235.722842,31,42,11
235.72717,31,42,11
235.73017,31,42,11
235.733103,31,42,11
235.737149,31,42,11
235.739268,32,42,10
235.745084,32,42,10
235.7509,32,42,10
235.756716,32,42,10
235.762532,32,42,10
235.768348,32,42,10
235.774164,32,42,10
235.77998,32,42,10
235.785796,32,42,10
235.791612,32,42,10
235.797428,32,42,10
235.800311,32,42,10
235.803244,32,42,10
235.80906,32,42,10
235.816853,32,42,10
235.819155,32,42,10
235.824181,32,42,10
235.83116,32,42,10
235.835091,32,42,10
235.846374,32,42,10
235.85882,32,42,10
235.869405,32,42,10
235.882782,32,42,10
235.891855,32,42,10
235.894322,32,42,10
235.901626,32,42,10
235.911629,32,42,10
235.913166,32,42,10
235.919656,32,42,10
235.927333,32,42,10
235.929102,32,42,10
235.935243,32,42,10
235.940385,32,42,10
235.941524,32,42,10
235.949085,32,42,10
235.952831,32,42,10
235.955598,32,42,10
235.96188,32,42,10
235.963416,32,42,10
235.968161,32,42,10
235.973977,32,42,10
235.976793,32,42,10
235.980026,32,42,10
235.985866,32,42,10
235.986191,32,42,10
235.992007,32,42,10
235.995637,32,42,10
235.998172,32,42,10
236.00422,32,42,10
236.00564,32,42,10
236.010036,32,42,10
236.013667,32,42,10
236.015852,32,42,10
236.021344,32,42,10
236.021668,32,42,10
236.027484,32,42,10
236.029254,32,42,10
236.0333,32,42,10
236.035535,32,42,10
236.042024,33,42,9
236.043095,33,42,9
236.049609,33,42,9
236.049701,33,42,9
236.055891,33,42,9
236.056797,33,42,9
236.062172,33,43,10
236.067988,33,43,10
236.073804,33,43,10
236.07962,33,43,10
236.085436,33,43,10
236.091252,33,43,10
236.097068,33,43,10
236.102884,33,43,10
236.1087,33,43,10
236.114516,33,43,10
236.120332,33,43,10
236.122052,33,43,10
236.126148,33,43,10
236.131964,33,43,10
236.13778,33,43,10
236.140664,33,43,10
236.143712,33,43,10
236.150808,33,43,10
236.157879,33,43,10
236.169162,33,43,10
236.181143,33,43,10
236.192193,33,43,10
236.20557,33,43,10
236.215341,33,43,10
236.216063,33,43,10
236.224181,33,43,10
236.234675,33,43,10
236.234999,33,43,10
236.243258,33,43,10
236.251865,33,43,10
236.25189,33,43,10
236.259543,33,43,10
236.263173,33,43,10
236.266057,33,43,10
236.274083,33,43,10
236.275154,33,43,10
236.281062,33,43,10
236.286204,33,43,10
236.287576,33,43,10
236.29409,33,43,10
236.299581,33,43,10
236.300255,33,43,10
236.306071,33,43,10
236.309352,33,43,10
236.312003,33,43,10
236.317935,33,43,10
236.318192,33,43,10
236.323984,33,43,10
236.32901,33,43,10
236.3298,33,43,10
236.335732,33,43,10
236.337269,33,43,10
236.341548,33,43,10
236.345876,33,43,10
236.347364,33,43,10
236.35318,33,43,10
236.353554,33,43,10
236.358996,33,43,10
236.360067,33,43,10
236.365277,33,43,10
236.368094,33,43,10
236.371093,33,43,10
236.375073,33,43,10
236.377375,33,43,10
236.381587,33,43,10
236.384238,33,43,10
236.388101,33,43,10
236.394266,33,43,10
236.400082,33,43,10
236.405898,33,44,11
236.411714,33,44,11
236.41753,33,44,11
236.423346,33,44,11
236.429162,33,44,11
236.434978,33,44,11
236.440794,34,44,10
236.44661,34,44,10
236.452052,34,44,10
236.452426,34,44,10
236.458242,34,44,10
236.464058,34,44,10
236.469874,34,44,10
236.470896,34,44,10
236.47569,34,44,10
236.481506,34,44,10
236.488809,34,44,10
236.499743,34,44,10
236.511841,34,44,10
236.522775,34,44,10
236.536733,34,44,10
236.546063,34,44,10
236.546504,34,44,10
236.556275,34,44,10
236.564907,34,44,10
236.56686,34,44,10
236.575468,34,44,10
236.58282,34,44,10
236.584773,34,44,10
236.592683,34,44,10
236.593754,34,44,10
236.599081,34,44,10
236.605852,34,44,10
236.607339,34,44,10
236.614319,34,44,10
236.616786,34,44,10
236.621065,34,44,10
236.628393,34,44,10
236.630744,34,44,10
236.634558,34,44,10
236.640515,34,44,10
236.640723,34,44,10
236.646539,34,44,10
236.650286,34,44,10
236.652355,34,44,10
236.658171,34,44,10
236.660871,34,44,10
236.663987,34,44,10
236.669479,34,44,10
236.669843,34,44,10
236.675659,34,44,10
236.678784,34,44,10
236.681475,34,44,10
236.686694,34,44,10
236.687437,34,44,10
236.693092,34,44,10
236.693471,34,44,10
236.699884,34,44,10
236.70135,34,44,10
236.7057,34,44,10
236.70833,34,44,10
236.711516,34,44,10
236.715076,34,44,10
236.717681,34,44,10
236.722404,34,44,10
236.723613,34,44,10
236.728569,34,44,10
236.734734,34,44,10
236.74055,35,44,9
236.746366,35,44,9
236.752182,35,44,9
236.757998,35,44,9
236.763814,35,44,9
236.76963,35,44,9
236.775446,35,44,9
236.781262,35,44,9
236.787078,35,45,10
236.789831,35,45,10
236.792894,35,45,10
236.79871,35,45,10
236.804526,35,45,10
236.809156,35,45,10
236.810342,35,45,10
236.816158,35,45,10
236.821974,35,45,10
236.827448,35,45,10
236.838367,35,45,10
236.850611,35,45,10
236.861647,35,45,10
236.876187,35,45,10
236.883842,35,45,10
236.885857,35,45,10
236.896124,35,45,10
236.903167,35,45,10
236.907609,35,45,10
236.916131,35,45,10
236.921459,35,45,10
236.925771,35,45,10
236.932378,35,45,10
236.933579,35,45,10
236.940108,35,45,10
236.944622,35,45,10
236.949429,35,45,10
236.955658,35,45,10
236.956148,35,45,10
236.96314,35,45,10
236.970104,35,45,10
236.970198,35,45,10
236.976866,35,45,10
236.979868,35,45,10
236.983512,35,45,10
236.989343,35,45,10
236.990135,35,45,10
236.995159,35,45,10
237.000975,35,45,10
237.00162,35,45,10
237.006791,35,45,10
237.010142,35,45,10
237.012739,35,45,10
237.018555,35,45,10
237.019782,35,45,10
237.024371,35,45,10
237.02759,35,45,10
237.030536,35,45,10
237.034119,35,45,10
237.036352,35,45,10
237.042269,36,45,9
237.04344,36,45,9
237.048566,36,45,9
237.050159,36,45,9
237.054382,36,45,9
237.057151,36,45,9
237.060198,36,45,9
237.064115,36,45,9
237.066247,36,45,9
237.070877,36,45,9
237.072412,36,45,9
237.077523,36,45,9
237.083354,36,45,9
237.08917,36,45,9
237.094986,36,45,9
237.100802,36,45,9
237.106618,36,45,9
237.112434,36,45,9
237.11825,36,45,9
237.124066,36,45,9
237.129882,36,45,9
237.135698,36,45,9
237.135791,36,45,9
237.141514,36,45,9
237.14733,36,45,9
237.153146,36,45,9
237.15545,36,45,9
237.158962,36,45,9
237.164778,36,45,9
237.170594,36,45,9
237.174269,36,45,9
237.185638,36,45,9
237.198145,36,45,9
237.209049,36,45,9
237.224348,36,45,9
237.229802,36,45,9
237.233898,36,45,9
237.244018,36,46,10
237.249461,36,46,10
237.255812,36,46,10
237.265163,36,46,10
237.268279,36,46,10
237.274656,36,46,10
237.279649,36,46,10
237.283193,36,46,10
237.289389,36,46,10
237.292156,36,46,10
237.298882,36,46,10
237.30306,36,46,10
237.305894,36,46,10
237.313134,36,46,10
237.318359,36,46,10
237.320503,36,46,10
237.326931,36,46,10
237.327909,36,46,10
237.333941,36,46,10
237.338029,36,46,10
237.339757,36,46,10
237.345573,36,46,10
237.349823,36,46,10
237.351389,36,46,10
237.357205,36,46,10
237.359174,36,46,10
237.363037,36,46,10
237.368667,36,46,10
237.369303,36,46,10
237.375119,36,46,10
237.377204,36,46,10
237.381112,36,46,10
237.383399,36,46,10
237.386928,36,46,10
237.392893,36,46,10
237.393064,36,46,10
237.39888,36,46,10
237.399905,36,46,10
237.404771,36,46,10
237.407145,36,46,10
237.410745,36,46,10
237.414514,36,46,10
237.416561,36,46,10
237.420942,36,46,10
237.422569,36,46,10
237.427952,36,46,10
237.428659,36,46,10
237.433768,36,46,10
237.439584,37,46,9
237.4454,37,46,9
237.451216,37,46,9
237.457032,37,46,9
237.462848,37,46,9
237.468664,37,46,9
237.47448,37,46,9
237.480296,37,46,9
237.486112,37,46,9
237.489516,37,46,9
237.491928,37,46,9
237.497744,37,46,9
237.50356,37,46,9
237.509376,37,46,9
237.510245,37,46,9
237.515192,37,46,9
237.521008,37,46,9
237.526824,37,46,9
237.528436,37,46,9
237.54044,37,46,9
237.55274,37,46,9
237.564114,37,46,9
237.581076,37,46,9
237.583527,37,46,9
237.590048,37,46,9
237.600175,37,46,9
237.604255,37,46,9
237.612318,37,46,9
237.622447,37,46,9
237.622881,37,46,9
237.631534,37,46,9
237.634451,37,46,9
237.640213,37,46,9
237.646751,37,47,10
237.647339,37,47,10
237.656427,37,47,10
237.658125,37,47,10
237.663664,37,47,10
237.671022,37,47,10
237.675087,37,47,10
237.678426,37,47,10
237.684059,37,47,10
237.684996,37,47,10
237.692448,37,47,10
237.694186,37,47,10
237.698264,37,47,10
237.70408,37,47,10
237.706329,37,47,10
237.709896,37,47,10
237.715712,37,47,10
237.716891,37,47,10
237.721626,37,47,10
237.725545,37,47,10
237.727701,37,47,10
237.733577,37,47,10
237.734224,37,47,10
237.739393,37,47,10
237.74135,37,47,10
237.745209,37,47,10
237.750438,37,47,10
237.751486,37,47,10
237.757332,37,47,10
237.757675,37,47,10
237.763411,37,47,10
237.765033,37,47,10
237.769227,37,47,10
237.772437,37,47,10
237.77513,37,47,10
237.779007,37,47,10
237.781099,37,47,10
237.786459,37,47,10
237.787715,37,47,10
237.792275,37,47,10
237.793561,37,47,10
237.798091,37,47,10
237.803907,37,47,10
237.809723,37,47,10
237.815539,37,47,10
237.821355,37,47,10
237.827171,37,47,10
237.832987,37,47,10
237.838803,38,47,9
237.844619,38,47,9
237.850435,38,47,9
237.851047,38,47,9
237.856251,38,47,9
237.862067,38,47,9
237.867883,38,47,9
237.872695,38,47,9
237.873699,38,47,9
237.879515,38,47,9
237.885331,38,47,9
237.891147,38,47,9
237.891168,38,47,9
237.903194,38,47,9
237.915633,38,47,9
237.926729,38,47,9
237.945058,38,47,9
237.945341,38,47,9
237.955041,38,47,9
237.964543,38,47,9
237.966706,38,47,9
237.977384,38,47,9
237.985179,38,47,9
237.987135,38,47,9
237.996949,38,47,9
237.997205,38,47,9
238.005055,38,47,9
238.009644,38,47,9
238.012877,38,47,9
238.02074,38,47,9
238.021995,38,47,9
238.02893,38,47,9
238.037102,38,47,9
238.039351,38,48,10
238.044733,38,48,10
238.049052,38,48,10
238.051288,38,48,10
238.058242,38,48,10
238.058554,38,48,10
238.064058,38,48,10
238.069874,38,48,10
238.071395,38,48,10
238.07569,38,48,10
238.081146,38,48,10
238.08177,38,48,10
238.087748,38,48,10
238.09096,38,48,10
238.093842,38,48,10
238.099066,38,48,10
238.099658,38,48,10
238.105662,38,48,10
238.106888,38,48,10
238.111478,38,48,10
238.116006,38,48,10
238.117368,38,48,10
238.122941,38,48,10
238.123577,38,48,10
238.129393,38,48,10
238.131113,38,48,10
238.135562,38,48,10
238.138744,39,48,9
238.141491,39,48,9
238.145299,39,48,9
238.147469,39,48,9
238.152253,39,48,9
238.153285,39,48,9
238.158069,39,48,9
238.159758,39,48,9
238.163885,39,48,9
238.165732,39,48,9
238.169701,39,48,9
238.175781,39,48,9
238.181597,39,48,9
238.187413,39,48,9
238.193229,39,48,9
238.199045,39,48,9
238.204861,39,48,9
238.210677,39,48,9
238.216493,39,48,9
238.220455,39,48,9
238.222309,39,48,9
238.228125,39,48,9
238.233941,39,48,9
238.239757,39,48,9
238.242617,39,48,9
238.245573,39,48,9
238.251389,39,48,9
238.257205,39,48,9
238.261639,39,48,9
238.263021,39,48,9
238.274434,39,48,9
238.287625,39,48,9
238.298514,39,48,9
238.314466,39,48,9
238.317378,39,48,9
238.327626,39,48,9
238.336628,39,48,9
238.337386,39,48,9
238.34999,39,48,9
238.35565,39,48,9
238.360581,39,48,9
238.368445,39,48,9
238.370483,39,48,9
238.378419,39,48,9
238.381635,39,48,9
238.386142,39,48,9
238.392525,39,48,9
238.395985,39,48,9
238.402777,39,48,9
238.410965,39,48,9
238.411389,39,48,9
238.418451,39,48,9
238.421637,39,49,10
238.425126,39,49,10
238.431397,39,49,10
238.432035,39,49,10
238.438024,39,49,10
238.443885,39,49,10
238.444001,39,49,10
238.449701,39,49,10
238.454591,39,49,10
238.455781,39,49,10
238.461916,39,49,10
238.464494,39,49,10
238.467747,39,49,10
238.47243,39,49,10
238.473563,39,49,10
238.479832,39,49,10
238.480153,39,49,10
238.485707,39,49,10
238.489996,39,49,10
238.491872,39,49,10
238.496788,39,49,10
238.497966,39,49,10
238.503782,39,49,10
238.504976,39,49,10
238.509598,39,49,10
238.512462,39,49,10
238.515648,39,49,10
238.519137,39,49,10
238.521772,39,49,10
238.526046,39,49,10
238.527588,39,49,10
238.532035,39,49,10
238.533562,39,49,10
238.537896,39,49,10
238.539378,40,49,9
238.543712,40,49,9
238.545199,40,49,9
238.549792,40,49,9
238.555927,40,49,9
238.561743,40,49,9
238.567559,40,49,9
238.573375,40,49,9
238.579191,40,49,9
238.585007,40,49,9
238.590823,40,49,9
238.596639,40,49,9
238.597617,40,49,9
238.602455,40,49,9
238.608271,40,49,9
238.614087,40,49,9
238.619903,40,49,9
238.621044,40,49,9
238.625719,40,49,9
238.631535,40,49,9
238.637351,40,49,9
238.640317,40,49,9
238.643167,40,49,9
238.653199,40,49,9
238.667249,40,49,9
238.678138,40,49,9
238.691628,40,49,9
238.697696,40,49,9
238.708038,40,49,9
238.715055,40,49,9
238.717836,40,49,9
238.730373,40,49,9
238.734328,40,49,9
238.741495,40,49,9
238.74721,40,49,9
238.75156,40,49,9
238.759369,40,49,9
238.76126,40,49,9
238.767714,40,49,9
238.772149,40,49,9
238.777283,40,49,9
238.784465,40,49,9
238.791707,40,49,9
238.792784,40,49,9
238.800274,40,49,9
238.802049,40,49,9
238.80641,40,49,9
238.811847,40,49,9
238.814016,40,49,9
238.819832,40,49,9
238.824384,40,49,9
238.825927,40,49,9
238.831743,40,49,9
238.835506,40,49,9
238.838141,40,50,10
238.844584,40,50,10
238.845571,40,50,10
238.850866,40,50,10
238.853379,40,50,10
238.856682,40,50,10
238.861725,40,50,10
238.862847,40,50,10
238.868663,40,50,10
238.871294,40,50,10
238.874551,40,50,10
238.878476,40,50,10
238.880645,40,50,10
238.886795,40,50,10
238.886856,40,50,10
238.892849,40,50,10
238.894285,40,50,10
238.898676,40,50,10
238.900421,40,50,10
238.904537,40,50,10
238.908027,40,50,10
238.910353,40,50,10
238.913843,40,50,10
238.916169,40,50,10
238.919938,40,50,10
238.922219,40,50,10
238.925754,40,50,10
238.928212,40,50,10
238.932152,40,50,10
238.934073,40,50,10
238.938595,41,50,9
238.944877,41,50,9
238.950693,41,50,9
238.956509,41,50,9
238.962325,41,50,9
238.968141,41,50,9
238.973957,41,50,9
238.979773,41,50,9
238.982976,41,50,9
238.985589,41,50,9
238.991405,41,50,9
238.997221,41,50,9
239.003037,41,50,9
239.007449,41,50,9
239.008853,41,50,9
239.014669,41,50,9
239.020485,41,50,9
239.026301,41,50,9
239.026861,41,50,9
239.032117,41,50,9
239.040253,41,50,9
239.054956,41,50,9
239.065658,41,50,9
239.076987,41,50,9
239.085827,41,50,9
239.096691,41,50,9
239.10146,41,50,9
239.106822,41,50,9
239.11936,41,50,9
239.120872,41,50,9
239.130598,41,50,9
239.134264,41,50,9
239.140824,41,50,9
239.14882,41,50,9
239.148967,41,50,9
239.156761,41,50,9
239.159669,41,50,9
239.166926,41,50,9
239.173977,41,50,9
239.179838,41,50,9
239.181932,41,50,9
239.190004,41,50,9
239.190702,41,50,9
239.196139,41,50,9
239.200833,41,50,9
239.203862,41,50,9
239.209678,41,50,9
239.213371,41,50,9
239.215494,41,50,9
239.221473,41,50,9
239.224609,41,50,9
239.22745,41,50,9
239.234359,41,50,9
239.234835,41,50,9
239.240914,41,50,9
239.242831,41,50,9
239.247008,41,51,10
239.250772,41,51,10
239.253087,41,51,10
239.259177,41,51,10
239.260937,41,51,10
239.265039,41,51,10
239.267988,41,51,10
239.271118,41,51,10
239.275943,41,51,10
239.276934,41,51,10
239.282953,41,51,10
239.284015,41,51,10
239.288769,41,51,10
239.29015,41,51,10
239.294777,41,51,10
239.297873,41,51,10
239.300872,41,51,10
239.303689,41,51,10
239.306688,41,51,10
239.309505,41,51,10
239.312575,41,51,10
239.315483,41,51,10
239.31867,41,51,10
239.321461,41,51,10
239.324486,41,51,10
239.32837,41,51,10
239.330449,41,51,10
239.334925,41,51,10
239.341019,42,51,9
239.346835,42,51,9
239.352651,42,51,9
239.358467,42,51,9
239.364283,42,51,9
239.370099,42,51,9
239.375644,42,51,9
239.375915,42,51,9
239.381731,42,51,9
239.387547,42,51,9
239.393363,42,51,9
239.399179,42,51,9
239.401615,42,51,9
239.404995,42,51,9
239.410811,42,51,9
239.416627,42,51,9
239.421627,42,51,9
239.422443,42,51,9
239.428259,42,51,9
239.434832,42,51,9
239.450461,42,51,9
239.461051,42,51,9
239.469655,42,51,9
239.482045,42,51,9
239.492935,42,51,9
239.495626,42,51,9
239.502857,42,51,9
239.515638,42,51,9
239.516159,42,51,9
239.527488,42,51,9
239.528843,42,51,9
239.53768,42,51,9
239.544472,42,51,9
239.546219,42,51,9
239.553823,42,51,9
239.555062,42,51,9
239.564293,42,51,9
239.570852,42,51,9
239.576056,42,51,9
239.578702,42,51,9
239.586946,42,51,9
239.587441,42,51,9
239.593536,42,51,9
239.596868,42,51,9
239.601026,42,51,9
239.606913,42,51,9
239.61017,42,51,9
239.612775,42,51,9
239.618824,42,51,9
239.621499,42,51,9
239.624873,42,51,9
239.631691,42,51,9
239.631706,42,51,9
239.638847,42,51,9
239.64023,42,51,9
239.645159,42,51,9
239.647834,42,51,9
239.651335,42,51,9
239.657429,42,51,9
239.658303,42,51,9
239.663246,42,51,9
239.664863,42,51,9
239.669062,42,51,9
239.672713,42,51,9
239.674994,42,51,9
239.68081,42,52,10
239.681452,42,52,10
239.68701,42,52,10
239.687547,42,52,10
239.692944,42,52,10
239.695037,42,52,10
239.69883,42,52,10
239.700924,42,52,10
239.704692,42,52,10
239.706786,42,52,10
239.710508,42,52,10
239.712835,42,52,10
239.716557,42,52,10
239.718884,42,52,10
239.72249,42,52,10
239.725717,42,52,10
239.728584,42,52,10
239.732858,42,52,10
239.734866,42,52,10
239.73917,43,52,9
239.745346,43,52,9
239.751162,43,52,9
239.756978,43,52,9
239.762794,43,52,9
239.76861,43,52,9
239.774426,43,52,9
239.777299,43,52,9
239.780242,43,52,9
239.786058,43,52,9
239.791874,43,52,9
239.79769,43,52,9
239.803034,43,52,9
239.803506,43,52,9
239.809322,43,52,9
239.815138,43,52,9
239.820954,43,52,9
239.824343,43,52,9
239.82677,43,52,9
239.832586,43,52,9
239.837807,43,52,9
239.853214,43,52,9
239.864272,43,52,9
239.87131,43,52,9
239.88559,43,52,9
239.89684,43,52,9
239.897045,43,52,9
239.907124,43,52,9
239.918354,43,52,9
239.920415,43,52,9
239.931818,43,52,9
239.932899,43,52,9
239.942498,43,52,9
239.947225,43,52,9
239.950818,43,52,9
239.958283,43,52,9
239.958285,43,52,9
239.968825,43,52,9
239.975036,43,52,9
239.979601,43,52,9
239.98358,43,52,9
239.990851,43,52,9
239.992173,43,52,9
239.998259,43,52,9
240.001135,43,52,9
240.006113,43,52,9
240.011929,43,52,9
240.014426,43,52,9
240.017778,43,52,9
240.023786,43,52,9
240.02691,43,52,9
240.030346,43,52,9
240.036509,43,52,9
240.03744,43,52,9
240.044687,43,52,9
240.044829,43,52,9
240.051377,43,52,9
240.052296,43,52,9
240.057704,43,52,9
240.062836,43,52,9
240.063764,43,52,9
240.069047,43,52,9
240.06958,43,52,9
240.075396,43,52,9
240.077591,43,52,9
240.081212,43,52,9
240.086184,43,52,9
240.087493,43,52,9
240.09227,43,52,9
240.093309,43,52,9
240.099246,43,52,9
240.100124,43,52,9
240.105062,43,52,9
240.10594,43,52,9
240.110878,43,52,9
240.111789,43,52,9
240.116694,43,52,9
240.117797,43,52,9
240.123363,43,52,9
240.124357,43,52,9
240.129179,43,52,9
240.131451,43,52,9
240.134995,43,52,9
240.138698,44,52,8
240.140864,44,52,8
240.145388,44,52,8
240.14668,44,52,8
240.151715,44,52,8
240.157775,44,53,9
240.163591,44,53,9
240.169407,44,53,9
240.175223,44,53,9
240.181039,44,53,9
240.186855,44,53,9
240.186928,44,53,9
240.192671,44,53,9
240.198487,44,52,8
240.204303,44,52,8
240.210119,44,53,9
240.212632,44,53,9
240.215935,44,53,9
240.221751,44,53,9
240.227567,44,53,9
240.233383,44,53,9
240.234538,44,53,9
240.239199,44,53,9
240.245015,44,53,9
240.248227,44,53,9
240.26437,44,53,9
240.275546,44,53,9
240.280939,44,53,9
240.296516,44,53,9
240.306643,44,53,9
240.307875,44,53,9
240.318799,44,53,9
240.328549,44,53,9
240.332076,44,53,9
240.342238,44,53,9
240.34563,44,53,9
240.355072,44,53,9
240.358381,44,53,9
240.363837,44,53,9
240.369557,44,53,9
240.371358,44,53,9
240.381535,44,53,9
240.387715,44,53,9
240.390527,44,53,9
240.395967,44,53,9
240.401886,44,53,9
240.404845,44,53,9
240.411056,44,53,9
240.41281,44,53,9
240.418593,44,53,9
240.424449,44,53,9
240.426087,44,53,9
240.430281,44,53,9
240.436506,44,53,9
240.439641,44,53,9
240.442848,44,53,9
240.449083,44,53,9
240.450815,44,53,9
240.457848,44,53,9
240.458391,44,53,9
240.465315,44,53,9
240.465369,44,53,9
240.471349,44,53,9
240.475546,44,53,9
240.477762,44,53,9
240.481726,44,53,9
240.483942,44,53,9
240.489758,44,53,9
240.489978,44,53,9
240.495676,44,53,9
240.498856,44,53,9
240.501508,44,53,9
240.505067,44,53,9
240.507489,44,53,9
240.512604,44,53,9
240.513479,44,53,9
240.51846,44,53,9
240.519705,44,53,9
240.524291,44,53,9
240.525521,44,53,9
240.530517,44,53,9
240.531337,44,53,9
240.536859,44,53,9
240.53727,44,53,9
240.543086,45,53,8
240.544826,45,53,8
240.54947,45,53,8
240.552402,45,53,8
240.555286,45,53,8
240.559326,45,53,8
240.561102,45,53,8
240.56536,45,53,8
240.566964,45,53,8
240.571773,45,53,8
240.577953,45,53,8
240.583769,45,53,8
240.589585,45,53,8
240.595401,45,53,8
240.601217,45,53,8
240.603177,45,53,8
240.607033,45,53,8
240.612849,45,53,8
240.618665,45,53,8
240.624481,45,53,8
240.630297,45,53,8
240.630514,45,53,8
240.636113,45,53,8
240.641929,45,53,8
240.647745,45,53,8
240.651923,45,53,8
240.653561,45,53,8
240.659377,45,53,8
240.665193,45,53,8
240.666545,45,53,8
240.682862,45,53,8
240.693932,45,53,8
240.697188,45,53,8
240.715291,45,53,8
240.724525,45,53,8
240.727349,45,53,8
240.738415,45,53,8
240.745934,45,53,8
240.751676,45,53,8
240.760556,45,53,8
240.765084,45,53,8
240.774563,45,53,8
240.776873,45,54,9
240.783176,45,53,8
240.787943,45,54,9
240.790879,45,54,9
240.80067,45,54,9
240.806734,45,54,9
240.809302,45,54,9
240.815485,45,54,9
240.82136,45,54,9
240.824401,45,54,9
240.830627,45,54,9
240.832426,45,54,9
240.838289,45,54,9
240.844105,45,54,9
240.845687,45,54,9
240.849921,45,54,9
240.856219,45,54,9
240.859095,45,54,9
240.862313,45,54,9
240.868574,45,54,9
240.870456,45,54,9
240.877187,45,54,9
240.877977,45,54,9
240.884506,45,54,9
240.88489,45,54,9
240.890383,45,54,9
240.894681,45,54,9
240.896751,45,54,9
240.900745,45,54,9
240.902582,45,54,9
240.908647,45,54,9
240.909496,45,54,9
240.914523,45,54,9
240.918412,45,54,9
240.920385,45,54,9
240.924638,45,54,9
240.926201,45,54,9
240.932017,45,54,9
240.9323,45,54,9
240.937834,45,54,9
240.938116,45,54,9
240.943827,45,54,9
240.943932,45,54,9
240.950049,45,54,9
240.95023,45,54,9
240.955868,45,54,9
240.956324,45,54,9
240.961681,45,54,9
240.964467,45,54,9
240.967497,45,54,9
240.971988,45,54,9
240.973313,45,54,9
240.978517,45,54,9
240.979129,45,54,9
240.984394,45,54,9
240.984945,45,54,9
240.990761,45,54,9
240.990762,45,54,9
240.996593,45,54,9
241.002658,45,54,9
241.008474,45,54,9
241.01429,45,54,9
241.020106,45,54,9
241.022368,45,54,9
241.025922,45,54,9
241.031738,45,54,9
241.037554,45,54,9
241.04337,46,54,8
241.049186,46,54,8
241.049728,46,54,8
241.055002,46,54,8
241.060818,46,54,8
241.066634,46,54,8
241.070566,46,54,8
241.07245,46,54,8
241.078266,46,54,8
241.084082,46,54,8
241.085704,46,54,8
241.089898,46,54,8
241.101556,46,54,8
241.112027,46,54,8
241.116379,46,54,8
241.134188,46,54,8
241.143739,46,54,8
241.146039,46,54,8
241.156817,46,54,8
241.164577,46,54,8
241.169512,46,54,8
241.179715,46,54,8
241.183416,46,54,8
241.192125,46,54,8
241.195567,46,54,8
241.200951,46,54,8
241.206038,46,54,8
241.207936,46,54,8
241.217106,46,54,8
241.223418,46,54,8
241.228199,46,54,8
241.230879,46,54,8
241.24005,46,54,8
241.240635,46,54,8
241.246527,46,54,8
241.250828,46,54,8
241.253522,46,54,8
241.2594,46,54,8
241.263523,46,54,8
241.265216,46,54,8
241.271032,46,55,9
241.276848,46,55,9
241.277427,46,55,9
241.283656,46,55,9
241.286136,46,55,9
241.290419,46,55,9
241.294962,46,55,9
241.296731,46,55,9
241.301947,46,55,9
241.302547,46,55,9
241.308363,46,55,9
241.311117,46,55,9
241.314179,46,55,9
241.317429,46,55,9
241.319995,46,55,9
241.32489,46,55,9
241.325811,46,55,9
241.331627,46,55,9
241.334646,46,55,9
241.337443,46,55,9
241.340538,46,55,9
241.343259,46,55,9
241.347533,46,55,9
241.349075,46,55,9
241.353411,46,55,9
241.354891,46,55,9
241.359227,46,55,9
241.360707,46,55,9
241.365043,46,55,9
241.366523,46,55,9
241.370859,46,55,9
241.372339,46,55,9
241.377667,46,55,9
241.378155,46,55,9
241.383971,46,55,9
241.38443,46,55,9
241.389787,46,55,9
241.390742,46,55,9
241.395603,46,55,9
241.396558,46,55,9
241.401419,46,55,9
241.402374,46,55,9
241.407235,46,55,9
241.40819,46,55,9
241.414006,46,55,9
241.416682,46,55,9
241.419822,46,55,9
241.425638,46,55,9
241.431454,46,55,9
241.43727,46,55,9
241.439315,47,55,8
241.443086,47,55,8
241.448902,47,55,8
241.454718,47,55,8
241.456619,47,55,8
241.460534,47,55,8
241.46635,47,55,8
241.468661,47,55,8
241.472166,47,55,8
241.477982,47,55,8
241.481603,47,55,8
241.483798,47,55,8
241.489435,47,55,8
241.489614,47,55,8
241.49543,47,55,8
241.501246,47,55,8
241.506525,47,55,8
241.507062,47,55,8
241.512878,47,55,8
241.515265,47,55,8
241.523654,47,55,8
241.533326,47,55,8
241.53337,47,55,8
241.543546,47,55,8
241.55063,47,55,8
241.550961,47,55,8
241.557925,47,55,8
241.562672,47,55,8
241.563741,47,55,8
241.569557,47,55,8
241.575373,47,55,8
241.575614,47,55,8
241.581189,47,55,8
241.583446,47,55,8
241.587006,47,55,8
241.592821,47,55,8
241.598637,47,55,8
241.600536,47,55,8
241.604453,47,55,8
241.609275,47,55,8
241.610269,47,55,8
241.616085,47,55,8
241.617665,47,55,8
241.621901,47,55,8
241.627381,47,55,8
241.627717,47,55,8
241.633533,47,55,8
241.637557,47,55,8
241.639349,47,55,8
241.644972,47,55,8
241.645165,47,55,8
241.650981,47,55,8
241.651936,47,55,8
241.656797,47,55,8
241.657752,47,55,8
241.662613,47,55,8
241.663568,47,55,8
241.668429,47,55,8
241.669384,47,55,8
241.674245,47,55,8
241.6752,47,55,8
241.680061,47,56,9
241.681017,47,56,9
241.685877,47,56,9
241.686833,47,56,9
241.691693,47,56,9
241.692649,47,56,9
241.697509,47,56,9
241.698465,47,56,9
241.703325,47,56,9
241.704281,47,56,9
241.709141,47,56,9
241.710097,47,56,9
241.714957,47,56,9
241.715913,47,56,9
241.720773,47,56,9
241.721729,47,56,9
241.726589,47,56,9
241.727545,47,56,9
241.732405,47,56,9
241.733361,47,56,9
241.738221,48,56,8
241.739177,48,56,8
241.744037,48,56,8
241.744993,48,56,8
241.749853,48,56,8
241.750809,48,56,8
241.755669,48,56,8
241.756625,48,56,8
241.761485,48,56,8
241.762441,48,56,8
241.767301,48,56,8
241.768257,48,56,8
241.773117,48,56,8
241.774073,48,56,8
241.778933,48,56,8
241.779889,48,56,8
241.784749,48,56,8
241.785705,48,56,8
241.790565,48,56,8
241.791521,48,56,8
241.796381,48,56,8
241.797337,48,56,8
241.802341,48,56,8
241.803153,48,56,8
241.808969,48,56,8
241.809433,48,56,8
241.814785,48,56,8
241.818536,48,56,8
241.820601,48,56,8
241.826417,48,56,8
241.828318,48,56,8
241.832233,48,56,8
241.835237,48,56,8
241.838049,48,56,8
241.84165,48,56,8
241.843865,48,56,8
241.847466,48,56,8
241.849681,48,56,8
241.853282,48,56,8
241.855497,48,56,8
241.859098,48,56,8
241.861313,48,56,8
241.864914,48,56,8
241.867129,48,56,8
241.87073,48,56,8
241.872945,48,56,8
241.876546,48,56,8
241.878761,48,56,8
241.882362,48,56,8
241.884577,48,56,8
241.888178,48,56,8
241.890393,48,56,8
241.893994,48,56,8
241.896209,48,56,8
241.89981,48,56,8
241.902025,48,56,8
241.905626,48,56,8
241.907841,48,56,8
241.911442,48,56,8
241.913657,48,56,8
241.917258,48,56,8
241.922329,48,56,8
241.923074,48,56,8
241.92889,48,56,8
241.929248,48,56,8
241.934706,48,56,8
241.935661,48,56,8
241.940522,48,56,8
241.941477,48,56,8
241.946338,48,56,8
241.947293,48,56,8
241.952154,48,56,8
241.953109,48,56,8
241.95797,48,56,8
241.958925,48,56,8
241.963786,48,56,8
241.964741,48,56,8
241.969602,48,56,8
241.970557,48,56,8
241.975418,48,56,8
241.976373,48,56,8
241.981234,48,56,8
241.982189,48,56,8
241.98705,48,56,8
241.988005,48,56,8
241.992866,48,56,8
241.993821,48,56,8
241.998682,48,56,8
241.999637,48,56,8
242.004498,48,56,8
242.005453,48,56,8
242.010314,48,56,8
242.011269,48,56,8
242.01613,48,56,8
242.017085,48,57,9
242.021946,48,57,9
242.022901,48,57,9
242.027762,48,57,9
242.028717,48,57,9
242.033578,48,57,9
242.034533,48,57,9
242.039394,49,57,8
242.040349,49,57,8
242.04521,49,57,8
242.046165,49,57,8
242.051026,49,57,8
242.051981,49,57,8
242.056842,49,57,8
242.057797,49,57,8
242.062658,49,57,8
242.063613,49,57,8
242.068474,49,57,8
242.069429,49,57,8
242.07429,49,57,8
242.075245,49,57,8
242.080106,49,57,8
242.081061,49,57,8
242.085922,49,57,8
242.086877,49,57,8
242.091738,49,57,8
242.092693,49,57,8
242.097554,49,57,8
242.098509,49,57,8
242.10337,49,57,8
242.104325,49,57,8
242.109186,49,57,8
242.110141,49,57,8
242.115002,49,57,8
242.115957,49,57,8
242.120818,49,57,8
242.121773,49,57,8
242.126634,49,57,8
242.127589,49,57,8
242.13245,49,57,8
242.133405,49,57,8
242.138266,49,57,8
242.139221,49,57,8
242.144082,49,57,8
242.145037,49,57,8
242.149898,49,57,8
242.150853,49,57,8
242.155714,49,57,8
242.156669,49,57,8
242.16153,49,57,8
242.162485,49,57,8
242.167346,49,57,8
242.168301,49,57,8
242.173162,49,57,8
242.174117,49,57,8
242.178978,49,57,8
242.179933,49,57,8
242.184794,49,57,8
242.185749,49,57,8
242.19061,49,57,8
242.191565,49,57,8
242.196426,49,57,8
242.197381,49,57,8
242.202242,49,57,8
242.203197,49,57,8
242.208058,49,57,8
242.209013,49,57,8
242.213874,49,57,8
242.214829,49,57,8
242.21969,49,57,8
242.220645,49,57,8
242.225506,49,57,8
242.226461,49,57,8
242.231322,49,57,8
242.232277,49,57,8
242.237138,49,57,8
242.238093,49,57,8
242.242954,49,57,8
242.243909,49,57,8
242.24877,49,57,8
242.249725,49,57,8
242.254586,49,57,8
242.255541,49,57,8
242.260402,49,57,8
242.261357,49,57,8
242.266218,49,57,8
242.267173,49,57,8
242.272034,49,57,8
242.272989,49,57,8
242.27785,49,57,8
242.278805,49,57,8
242.283666,49,57,8
242.284621,49,57,8
242.289482,49,57,8
242.290437,49,57,8
242.295298,49,57,8
242.296253,49,57,8
242.301114,49,57,8
242.302069,49,57,8
242.30693,49,57,8
242.307885,49,57,8
242.312746,49,57,8
242.313701,49,57,8
242.318562,49,57,8
242.319517,49,57,8
242.324378,49,57,8
242.325333,49,57,8
242.330194,49,57,8
242.331149,49,57,8
242.33601,49,57,8
242.336965,49,57,8
242.341826,50,57,7
242.342781,50,57,7
242.347642,50,57,7
242.348597,50,57,7
242.353458,50,57,7
242.354413,50,58,8
242.359274,50,58,8
242.360229,50,58,8
242.36509,50,58,8
242.366045,50,58,8
242.370906,50,58,8
242.371861,50,58,8
242.376722,50,58,8
242.377677,50,58,8
242.382538,50,58,8
242.383493,50,58,8
242.388354,50,58,8
242.389309,50,58,8
242.39417,50,58,8
242.395125,50,58,8
242.399986,50,58,8
242.400941,50,58,8
242.405802,50,58,8
242.406757,50,58,8
242.411618,50,58,8
242.412573,50,58,8
242.417434,50,58,8
242.418389,50,58,8
242.42325,50,58,8
242.424205,50,58,8
242.429066,50,58,8
242.430021,50,58,8
242.434882,50,58,8
242.435837,50,58,8
242.440698,50,58,8
242.441653,50,58,8
242.446514,50,58,8
242.447469,50,58,8
242.45233,50,58,8
242.453285,50,58,8
242.458335,50,58,8
242.459101,50,58,8
242.464151,50,58,8
242.464917,50,58,8
242.47023,50,58,8
242.470733,50,58,8
242.476046,50,58,8
242.476549,50,58,8
242.481963,50,58,8
242.482365,50,58,8
242.487911,50,58,8
242.488181,50,58,8
242.493814,50,58,8
242.493997,50,58,8
242.49963,50,58,8
242.499813,50,58,8
242.505592,50,58,8
242.505629,50,58,8
242.511445,50,58,8
242.511494,50,58,8
242.517261,50,58,8
242.517558,50,58,8
242.523077,50,58,8
242.523738,50,58,8
242.528893,50,58,8
242.529554,50,58,8
242.534709,50,58,8
242.53537,50,58,8
242.540525,50,58,8
242.541302,50,58,8
242.546341,50,58,8
242.547118,50,58,8
242.552157,50,58,8
242.553385,50,58,8
242.557973,50,58,8
242.559216,50,58,8
242.563789,50,58,8
242.565659,50,58,8
242.569605,50,58,8
242.571475,50,58,8
242.575421,50,58,8
242.577364,50,58,8
242.581237,50,58,8
242.583573,50,58,8
242.587053,50,58,8
242.58952,50,58,8
242.592869,50,58,8
242.595625,50,58,8
242.598685,50,58,8
242.601486,50,58,8
242.604501,50,58,8
242.607302,50,58,8
242.610317,50,58,8
242.613149,50,58,8
242.616133,50,58,8
242.619051,50,58,8
242.621949,50,58,8
242.625231,50,58,8
242.627765,50,58,8
242.631527,50,58,8
242.633581,50,58,8
242.637359,50,58,8
242.639397,51,58,7
242.643377,51,58,7
242.645213,51,58,7
242.649193,51,58,7
242.651029,51,58,7
242.655389,51,58,7
242.656845,51,58,7
242.661336,51,58,7
242.662661,51,58,7
242.667471,51,58,7
242.668477,51,58,7
242.673884,51,58,7
242.674293,51,58,7
242.6797,51,58,7
242.680109,51,58,7
242.685617,51,58,7
242.685925,51,58,7
242.691741,51,58,7
242.691797,51,58,7
242.697557,51,58,7
242.697629,51,59,8
242.703373,51,59,8
242.703996,51,59,8
242.709189,51,59,8
242.710176,51,59,8
242.715005,51,59,8
242.716356,51,59,8
242.720821,51,59,8
242.722259,51,59,8
242.726637,51,59,8
242.72809,51,59,8
242.732453,51,59,8
242.733921,51,59,8
242.738269,51,59,8
242.73994,51,59,8
242.744085,51,59,8
242.745756,51,59,8
242.749901,51,59,8
242.752067,51,59,8
242.755717,51,59,8
242.757883,51,59,8
242.761533,51,59,8
242.763801,51,59,8
242.767349,51,59,8
242.769748,51,59,8
242.773165,51,59,8
242.775564,51,59,8
242.778981,51,59,8
242.782063,51,59,8
242.784797,51,59,8
242.787879,51,59,8
242.790613,51,59,8
242.793695,51,59,8
242.796429,51,59,8
242.799511,51,59,8
242.802245,51,59,8
242.805459,51,59,8
242.808061,51,59,8
242.811478,51,59,8
242.813877,51,59,8
242.817294,51,59,8
242.819693,51,59,8
242.82311,51,59,8
242.825509,51,59,8
242.828926,51,59,8
242.831325,51,59,8
242.834873,51,59,8
242.837141,51,59,8
242.841056,51,59,8
242.842957,51,59,8
242.84687,51,59,8
242.848773,51,59,8
242.853485,51,59,8
242.854589,51,59,8
242.859316,51,59,8
242.860405,51,59,8
242.865526,51,59,8
242.866221,51,59,8
242.871748,51,59,8
242.872037,51,59,8
242.877579,51,59,8
242.877853,51,59,8
242.883669,51,59,8
242.883673,51,59,8
242.889485,51,59,8
242.88962,51,59,8
242.895301,51,59,8
242.895492,51,59,8
242.901117,51,59,8
242.901308,51,59,8
242.906933,51,59,8
242.907185,51,59,8
242.912749,51,59,8
242.913249,51,59,8
242.918565,51,59,8
242.919384,51,59,8
242.924381,51,59,8
242.92568,51,59,8
242.930197,51,59,8
242.931496,51,59,8
242.936013,51,59,8
242.937342,51,59,8
242.941829,52,59,7
242.94371,52,59,7
242.947645,52,59,7
242.949541,52,59,7
242.953461,52,59,7
242.955372,52,59,7
242.959277,52,59,7
242.961391,52,59,7
242.965093,52,59,7
242.967571,52,59,7
242.970909,52,59,7
242.973635,52,59,7
242.976725,52,59,7
242.979466,52,59,7
242.982541,52,59,7
242.985717,52,59,7
242.988357,52,59,7
242.991897,52,59,7
242.994173,52,59,7
242.997961,52,59,7
242.999989,52,59,7
243.003909,52,59,7
243.005805,52,59,7
243.010276,52,59,7
243.011621,52,59,7
243.016092,52,59,7
243.017437,52,59,7
243.021908,52,59,7
243.023253,52,59,7
243.027724,52,59,7
243.029069,52,59,7
243.03354,52,59,7
243.034885,52,59,7
243.039356,52,59,7
243.040701,52,59,7
243.045173,52,59,7
243.046517,52,59,7
243.051353,52,59,7
243.052333,52,59,7
243.057533,52,59,7
243.058149,52,59,7
243.063349,52,60,8
243.063965,52,60,8
243.069732,52,60,8
243.069781,52,60,8
243.075563,52,60,8
243.075597,52,60,8
243.081379,52,60,8
243.081413,52,60,8
243.087195,52,60,8
243.087229,52,60,8
243.093045,52,60,8
243.093128,52,60,8
243.098861,52,60,8
243.098944,52,60,8
243.104677,52,60,8
243.104861,52,60,8
243.110493,52,60,8
243.110693,52,60,8
243.116309,52,60,8
243.116554,52,60,8
243.122125,52,60,8
243.122618,52,60,8
243.127941,52,60,8
243.128722,52,60,8
243.133757,52,60,8
243.134584,52,60,8
243.139573,52,60,8
243.140997,52,60,8
243.145389,52,60,8
243.147177,52,60,8
243.151205,52,60,8
243.153079,52,60,8
243.157021,52,60,8
243.158895,52,60,8
243.162837,52,60,8
243.164974,52,60,8
243.168653,52,60,8
243.170993,52,60,8
243.174469,52,60,8
243.177405,52,60,8
243.180285,52,60,8
243.183237,52,60,8
243.186101,52,60,8
243.189533,52,60,8
243.191917,52,60,8
243.195349,52,60,8
243.197733,52,60,8
243.201165,52,60,8
243.203549,52,60,8
243.206981,52,60,8
243.209365,52,60,8
243.213045,52,60,8
243.215181,52,60,8
243.21918,52,60,8
243.220997,52,60,8
243.224996,52,60,8
243.226813,52,60,8
243.231191,52,60,8
243.232629,52,60,8
243.237094,52,60,8
243.238445,53,60,7
243.24291,53,60,7
243.244261,53,60,7
243.248872,53,60,7
243.250077,53,60,7
243.254775,53,60,7
243.255893,53,60,7
243.260955,53,60,7
243.261709,53,60,7
243.267135,53,60,7
243.267525,53,60,7
243.273341,53,60,7
243.273386,53,60,7
243.279157,53,60,7
243.279202,53,60,7
243.284973,53,60,7
243.285281,53,60,7
243.290789,53,60,7
243.291097,53,60,7
243.296605,53,60,7
243.297131,53,60,7
243.302421,53,60,7
243.303427,53,60,7
243.308237,53,60,7
243.309243,53,60,7
243.314053,53,60,7
243.315059,53,60,7
243.319869,53,60,7
243.320876,53,60,7
243.325685,53,60,7
243.326692,53,60,7
243.331501,53,60,7
243.332508,53,60,7
243.337317,53,60,7
243.338557,53,60,7
243.343133,53,60,7
243.344459,53,60,7
243.348949,53,60,7
243.35029,53,60,7
243.354765,53,60,7
243.356706,53,60,7
243.360581,53,60,7
243.362522,53,60,7
243.366397,53,60,7
243.368553,53,60,7
243.372213,53,60,7
243.374369,53,60,7
243.378029,53,60,7
243.380519,53,60,7
243.383845,53,60,7
243.38635,53,60,7
243.389661,53,60,7
243.392166,53,60,7
243.395477,53,60,7
243.397982,53,60,7
243.401293,53,60,7
243.403915,53,60,7
243.407109,53,60,7
243.409746,53,60,7
243.412925,53,60,7
243.41584,53,60,7
243.418741,53,60,7
243.421656,53,61,8
243.424557,53,61,8
243.427892,53,61,8
243.430373,53,61,8
243.433986,53,61,8
243.436189,53,61,8
243.440166,53,61,8
243.442005,53,61,8
243.445982,53,61,8
243.447821,53,61,8
243.452016,53,61,8
243.453637,53,61,8
243.457963,53,61,8
243.459453,53,61,8
243.463911,53,61,8
243.465269,53,61,8
243.470278,53,61,8
243.471085,53,61,8
243.476342,53,61,8
243.476901,53,61,8
243.482522,53,61,8
243.482717,53,61,8
243.488338,53,61,8
243.488533,53,61,8
243.494154,53,61,8
243.494349,53,61,8
243.500087,53,61,8
243.500165,53,61,8
243.505981,53,61,8
243.506151,53,61,8
243.511797,53,61,8
243.512215,53,61,8
243.517613,53,61,8
243.518117,53,61,8
243.523429,53,61,8
243.524181,53,61,8
243.529245,53,61,8
243.530477,53,61,8
243.535061,53,61,8
243.536293,53,61,8
243.540877,54,61,7
243.542109,54,61,7
243.546693,54,61,7
243.547925,54,61,7
243.552509,54,61,7
243.553828,54,61,7
243.558325,54,61,7
243.559892,54,61,7
243.564289,54,61,7
243.565839,54,61,7
243.570353,54,61,7
243.572207,54,61,7
243.576169,54,61,7
243.578271,54,61,7
243.581985,54,61,7
243.584334,54,61,7
243.587801,54,61,7
243.59015,54,61,7
243.593617,54,61,7
243.595966,54,61,7
243.599433,54,61,7
243.602015,54,61,7
243.605249,54,61,7
243.608109,54,61,7
243.611065,54,61,7
243.614214,54,61,7
243.616881,54,61,7
243.620045,54,61,7
243.622697,54,61,7
243.625907,54,61,7
243.628513,54,61,7
243.631723,54,61,7
243.634329,54,61,7
243.637539,54,61,7
243.640145,54,61,7
243.643355,54,61,7
243.645961,54,61,7
243.649302,54,61,7
243.651777,54,61,7
243.655407,54,61,7
243.657593,54,61,7
243.661223,54,61,7
243.663409,54,61,7
243.667216,54,61,7
243.669225,54,61,7
243.673047,54,61,7
243.675041,54,61,7
243.678949,54,61,7
243.680857,54,61,7
243.684897,54,61,7
243.686673,54,61,7
243.690845,54,61,7
243.692489,54,61,7
243.697141,54,61,7
243.698305,54,61,7
243.702957,54,61,7
243.704121,54,61,7
243.708773,54,61,7
243.709937,54,61,7
243.715174,54,61,7
243.715753,54,61,7
243.721002,54,61,7
243.721569,54,61,7
243.726821,54,61,7
243.727385,54,61,7
243.732634,54,61,7
243.733201,54,61,7
243.738683,54,61,7
243.739017,54,61,7
243.744702,54,61,7
243.744833,54,61,7
243.750649,54,61,7
243.750765,54,61,7
243.756465,54,61,7
243.756946,54,61,7
243.762281,54,61,7
243.763358,54,61,7
243.768097,54,61,7
243.769174,54,61,7
243.773913,54,61,7
243.775325,54,61,7
243.779729,54,61,7
243.781505,54,61,7
243.785545,54,61,7
243.787321,54,61,7
243.791361,54,61,7
243.793587,54,61,7
243.797177,54,61,7
243.799535,54,61,7
243.802993,54,62,8
243.805553,54,62,8
243.809185,54,62,8
243.811733,54,62,8
243.815013,54,62,8
243.817565,54,62,8
243.820832,54,62,8
243.823583,54,62,8
243.826648,54,62,8
243.829399,54,62,8
243.832694,54,62,8
243.835439,54,62,8
243.838713,54,62,8
243.841311,54,62,8
243.844776,54,62,8
243.847274,54,62,8
243.850957,54,62,8
243.853353,54,62,8
243.857369,54,62,8
243.859169,54,62,8
243.863185,54,62,8
243.864985,54,62,8
243.869335,54,62,8
243.870918,54,62,8
243.875516,54,62,8
243.876911,54,62,8
243.881332,54,62,8
243.88341,54,62,8
243.887598,54,62,8
243.889226,54,62,8
243.893546,54,62,8
243.89529,54,62,8
243.899362,54,62,8
243.901369,54,62,8
243.905178,54,62,8
243.907185,54,62,8
243.910994,54,62,8
243.913087,54,62,8
243.91681,54,62,8
243.919207,54,62,8
243.922626,54,62,8
243.92517,54,62,8
243.928442,54,62,8
243.930986,54,62,8
243.934258,54,62,8
243.936802,54,62,8
243.940074,55,62,7
243.942968,55,62,7
243.94589,55,62,7
243.949032,55,62,7
243.951706,55,62,7
243.954919,55,62,7
243.957522,55,62,7
243.960735,55,62,7
243.963338,55,62,7
243.966551,55,62,7
243.969154,55,62,7
243.972679,55,62,7
243.97497,55,62,7
243.978492,55,62,7
243.980786,55,62,7
243.984308,55,62,7
243.986602,55,62,7
243.990402,55,62,7
243.992418,55,62,7
243.996218,55,62,7
243.998234,55,62,7
244.002353,55,62,7
244.00405,55,62,7
244.008316,55,62,7
244.009866,55,62,7
244.014132,55,62,7
244.015682,55,62,7
244.020035,55,62,7
244.021498,55,62,7
244.025854,55,62,7
244.027314,55,62,7
244.032061,55,62,7
244.03313,55,62,7
244.038493,55,62,7
244.038946,55,62,7
244.044309,55,62,7
244.044762,55,62,7
244.050125,55,62,7
244.050578,55,62,7
244.056287,55,62,7
244.056394,55,62,7
244.06221,55,62,7
244.062452,55,62,7
244.068026,55,62,7
244.068602,55,62,7
244.073842,55,62,7
244.074899,55,62,7
244.079658,55,62,7
244.081327,55,62,7
244.085474,55,62,7
244.088306,55,62,7
244.09129,55,62,7
244.094456,55,62,7
244.097106,55,62,7
244.100303,55,62,7
244.102922,55,62,7
244.106599,55,62,7
244.108738,55,62,7
244.112689,55,62,7
244.114554,55,62,7
244.118914,55,62,7
244.12037,55,62,7
244.125226,55,62,7
244.126186,55,62,7
244.131042,55,62,7
244.132504,55,62,7
244.136858,55,62,7
244.13832,55,62,7
244.143024,55,62,7
244.144136,55,62,7
244.149088,55,62,7
244.150298,55,62,7
244.15502,55,62,7
244.156463,55,62,7
244.16117,55,62,7
244.162613,55,62,7
244.167118,55,62,7
244.16891,55,62,7
244.173081,55,62,7
244.175338,55,62,7
244.178897,55,62,7
244.182317,55,62,7
244.184915,55,62,7
244.188467,55,62,7
244.190731,55,63,8
244.194314,55,63,8
244.196608,55,63,8
244.20061,55,63,8
244.202687,55,63,8
244.2067,55,63,8
244.208503,55,63,8
244.212925,55,63,8
244.214755,55,63,8
244.219237,55,63,8
244.22095,55,63,8
244.225053,55,63,8
244.226868,55,63,8
244.230869,55,63,8
244.233018,55,63,8
244.236685,55,63,8
244.238834,56,63,7
244.242501,56,63,7
244.244898,56,63,7
244.248317,56,63,7
244.250714,56,63,7
244.254133,56,63,7
244.256662,56,63,7
244.259949,56,63,7
244.262812,56,63,7
244.265765,56,63,7
244.268628,56,63,7
244.271581,56,63,7
244.274692,56,63,7
244.277397,56,63,7
244.280508,56,63,7
244.283213,56,63,7
244.286324,56,63,7
244.289029,56,63,7
244.29214,56,63,7
244.294845,56,63,7
244.297958,56,63,7
244.300661,56,63,7
244.303904,56,63,7
244.306477,56,63,7
244.309751,56,63,7
244.312293,56,63,7
244.315976,56,63,7
244.318109,56,63,7
244.321792,56,63,7
244.323925,56,63,7
244.328014,56,63,7
244.329741,56,63,7
244.33383,56,63,7
244.335557,56,63,7
244.339646,56,63,7
244.341373,56,63,7
244.346044,56,63,7
244.347189,56,63,7
244.35186,56,63,7
244.353005,56,63,7
244.357676,56,63,7
244.358821,56,63,7
244.363492,56,63,7
244.364637,56,63,7
244.370386,56,63,7
244.370453,56,63,7
244.376269,56,63,7
244.376379,56,63,7
244.382085,56,63,7
244.382442,56,63,7
244.387901,56,63,7
244.388491,56,63,7
244.393717,56,63,7
244.394758,56,63,7
244.399533,56,63,7
244.400792,56,63,7
244.405349,56,63,7
244.407103,56,63,7
244.411165,56,63,7
244.413846,56,63,7
244.416981,56,63,7
244.421204,56,63,7
244.422797,56,63,7
244.427981,56,63,7
244.428613,56,63,7
244.434015,56,63,7
244.434429,56,63,7
244.440245,56,63,7
244.440562,56,63,7
244.446061,56,63,7
244.446593,56,63,7
244.451877,56,63,7
244.452905,56,63,7
244.457693,56,63,7
244.459449,56,63,7
244.464397,56,63,7
244.465483,56,63,7
244.47039,56,63,7
244.471299,56,63,7
244.476453,56,63,7
244.477115,56,63,7
244.482502,56,63,7
244.483164,56,63,7
244.488769,56,63,7
244.489431,56,63,7
244.494803,56,63,7
244.495393,56,63,7
244.501114,56,63,7
244.501209,56,63,7
244.507025,56,63,7
244.507857,56,63,7
244.512958,56,63,7
244.515215,56,63,7
244.518951,56,63,7
244.521992,56,63,7
244.525026,56,63,7
244.528026,56,63,7
244.531221,56,63,7
244.534573,56,63,7
244.537037,56,63,7
244.540604,57,63,6
244.542853,57,63,6
244.546916,57,63,6
244.54867,57,63,6
244.55346,57,63,6
244.554779,57,63,6
244.559494,57,63,6
244.560929,57,63,6
244.56531,57,63,6
244.566892,57,63,6
244.571126,57,63,6
244.572809,57,64,7
244.576942,57,64,7
244.578625,57,64,7
244.582758,57,64,7
244.584441,57,64,7
244.588574,57,64,7
244.590536,57,64,7
244.59439,57,64,7
244.596352,57,64,7
244.600206,57,64,7
244.602487,57,64,7
244.606022,57,64,7
244.608333,57,64,7
244.611838,57,64,7
244.614149,57,64,7
244.617654,57,64,7
244.620168,57,64,7
244.62347,57,64,7
244.625984,57,64,7
244.629286,57,64,7
244.6318,57,64,7
244.635102,57,64,7
244.637809,57,64,7
244.640918,57,64,7
244.643812,57,64,7
244.646734,57,64,7
244.649629,57,64,7
244.65255,57,64,7
244.655768,57,64,7
244.658366,57,64,7
244.661584,57,64,7
244.664182,57,64,7
244.667486,57,64,7
244.669998,57,64,7
244.673682,57,64,7
244.675814,57,64,7
244.679498,57,64,7
244.68163,57,64,7
244.685314,57,64,7
244.687446,57,64,7
244.691133,57,64,7
244.693262,57,64,7
244.69728,57,64,7
244.699078,57,64,7
244.703359,57,64,7
244.704894,57,64,7
244.709975,57,64,7
244.71071,57,64,7
244.716403,57,64,7
244.716526,57,64,7
244.722321,57,64,7
244.722342,57,64,7
244.728158,57,64,7
244.728748,57,64,7
244.733974,57,64,7
244.735217,57,64,7
244.73979,57,64,7
244.741326,57,64,7
244.745606,57,64,7
244.748103,57,64,7
244.751422,57,64,7
244.754951,57,64,7
244.757238,57,64,7
244.762512,57,64,7
244.763054,57,64,7
244.76887,57,64,7
244.769755,57,64,7
244.774686,57,64,7
244.776183,57,64,7
244.780502,57,64,7
244.782606,57,64,7
244.786318,57,64,7
244.788685,57,64,7
244.792134,57,64,7
244.795346,57,64,7
244.79795,57,64,7
244.802194,57,64,7
244.803986,57,64,7
244.808344,57,64,7
244.810414,57,64,7
244.814423,57,64,7
244.816332,57,64,7
244.820386,57,64,7
244.822759,57,64,7
244.826607,57,64,7
244.829228,57,64,7
244.832453,57,64,7
244.835337,57,64,7
244.838269,57,64,7
244.842114,57,64,7
244.844176,57,64,7
244.848962,57,64,7
244.850251,57,64,7
244.85633,57,64,7
244.856523,57,64,7
244.862146,57,64,7
244.863766,57,64,7
244.867962,57,64,7
244.870194,57,64,7
244.874244,57,64,7
244.876617,57,64,7
244.88012,57,64,7
244.882696,57,64,7
244.886083,57,64,7
244.889357,57,64,7
244.891899,57,64,7
244.896205,57,64,7
244.898034,57,64,7
244.902355,57,64,7
244.903997,57,64,7
244.908434,57,64,7
244.91038,57,64,7
244.914397,57,64,7
244.916196,57,64,7
244.920213,57,64,7
244.922012,57,64,7
244.926029,57,64,7
244.927828,57,64,7
244.931845,57,64,7
244.933644,57,64,7
244.937661,57,64,7
244.93946,58,64,6
244.943477,58,64,6
244.945393,58,64,6
244.949293,58,64,6
244.951209,58,64,6
244.955109,58,64,6
244.957025,58,64,6
244.960925,58,64,6
244.962841,58,64,6
244.966741,58,64,6
244.968921,58,64,6
244.972557,58,65,7
244.974985,58,65,7
244.978373,58,65,7
244.980831,58,65,7
244.984189,58,65,7
244.98679,58,65,7
244.990005,58,65,7
244.992606,58,65,7
244.995821,58,65,7
244.998629,58,65,7
245.001637,58,65,7
245.004663,58,65,7
245.007453,58,65,7
245.010479,58,65,7
245.013269,58,65,7
245.01631,58,65,7
245.019085,58,65,7
245.022505,58,65,7
245.024901,58,65,7
245.028423,58,65,7
245.030717,58,65,7
245.03434,58,65,7
245.036533,58,65,7
245.040303,58,65,7
245.042349,58,65,7
245.046382,58,65,7
245.048165,58,65,7
245.0523,58,65,7
245.053981,58,65,7
245.058569,58,65,7
245.059797,58,65,7
245.064919,58,65,7
245.065613,58,65,7
245.070881,58,65,7
245.071429,58,65,7
245.077245,58,65,7
245.077568,58,65,7
245.083061,58,65,7
245.083879,58,65,7
245.088877,58,65,7
245.090424,58,65,7
245.094693,58,65,7
245.097474,58,65,7
245.100509,58,65,7
245.104135,58,65,7
245.106325,58,65,7
245.112141,58,65,7
245.112424,58,65,7
245.117957,58,65,7
245.119783,58,65,7
245.123773,58,65,7
245.126135,58,65,7
245.129589,58,65,7
245.13268,58,65,7
245.135405,58,65,7
245.138991,58,65,7
245.141221,58,65,7
245.145925,58,65,7
245.147037,58,65,7
245.152853,58,65,7
245.153284,58,65,7
245.15893,58,65,7
245.159393,58,65,7
245.164892,58,65,7
245.165776,58,65,7
245.171579,58,65,7
245.17178,58,65,7
245.177859,58,65,7
245.17789,58,65,7
245.183968,58,65,7
245.184435,58,65,7
245.189784,58,65,7
245.191485,58,65,7
245.195656,58,65,7
245.198146,58,65,7
245.201765,58,65,7
245.206435,58,65,7
245.207581,58,65,7
245.21357,58,65,7
245.213794,58,65,7
245.219386,58,65,7
245.220146,58,65,7
245.225597,58,65,7
245.226691,58,65,7
245.231559,58,65,7
245.233002,58,65,7
245.237593,58,65,7
245.239936,59,65,6
245.243627,59,65,6
245.247295,59,65,6
245.24959,59,65,6
245.253404,59,65,6
245.255406,59,65,6
245.259787,59,65,6
245.261308,59,65,6
245.265791,59,65,6
245.267124,59,65,6
245.27187,59,65,6
245.27294,59,65,6
245.277686,59,65,6
245.278756,59,65,6
245.283502,59,65,6
245.28472,59,65,6
245.289318,59,65,6
245.290682,59,65,6
245.295134,59,65,6
245.296498,59,65,6
245.30095,59,65,6
245.302314,59,65,6
245.306766,59,65,6
245.308247,59,65,6
245.312582,59,65,6
245.31424,59,65,6
245.318398,59,65,6
245.32039,59,65,6
245.324214,59,65,6
245.326206,59,65,6
245.33003,59,65,6
245.332038,59,65,6
245.335846,59,65,6
245.338071,59,65,6
245.341662,59,65,6
245.343919,59,65,6
245.347478,59,65,6
245.350346,59,65,6
245.353294,59,65,6
245.356162,59,65,6
245.35911,59,65,6
245.361978,59,65,6
245.364926,59,65,6
245.367794,59,65,6
245.370742,59,66,7
245.373742,59,66,7
245.376558,59,66,7
245.379629,59,66,7
245.382374,59,66,7
245.385708,59,66,7
245.38819,59,66,7
245.391524,59,66,7
245.394006,59,66,7
245.39734,59,66,7
245.399822,59,66,7
245.403622,59,66,7
245.405638,59,66,7
245.409438,59,66,7
245.411454,59,66,7
245.415254,59,66,7
245.41727,59,66,7
245.421653,59,66,7
245.423086,59,66,7
245.427499,59,66,7
245.428902,59,66,7
245.434392,59,66,7
245.434718,59,66,7
245.440534,59,66,7
245.44082,59,66,7
245.44635,59,66,7
245.447901,59,66,7
245.452166,59,66,7
245.455376,59,66,7
245.457982,59,66,7
245.462153,59,66,7
245.463798,59,66,7
245.469614,59,66,7
245.470569,59,66,7
245.47543,59,66,7
245.478044,59,66,7
245.481246,59,66,7
245.48517,59,66,7
245.487062,59,66,7
245.491901,59,66,7
245.492878,59,66,7
245.498097,59,66,7
245.498694,59,66,7
245.50451,59,66,7
245.504641,59,66,7
245.510326,59,66,7
245.512041,59,66,7
245.516142,59,66,7
245.517887,59,66,7
245.521958,59,66,7
245.524851,59,66,7
245.528403,59,66,7
245.531163,59,66,7
245.534831,59,66,7
245.537399,59,66,7
245.541912,59,66,7
245.543392,59,66,7
245.549208,59,66,7
245.549387,59,66,7
245.555081,59,66,7
245.556164,59,66,7
245.560998,59,66,7
245.56458,59,66,7
245.566916,59,66,7
245.572055,59,66,7
245.573111,59,66,7
245.579145,59,66,7
245.579181,59,66,7
245.585178,59,66,7
245.585912,59,66,7
245.591025,59,66,7
245.592108,59,66,7
245.596841,59,66,7
245.598652,59,66,7
245.603284,59,66,7
245.606052,59,66,7
245.6091,59,66,7
245.611898,59,66,7
245.615164,59,66,7
245.618862,59,66,7
245.621157,59,66,7
245.625174,59,66,7
245.627044,59,66,7
245.63141,59,66,7
245.63286,59,66,7
245.637403,59,66,7
245.638676,60,66,6
245.643219,60,66,6
245.644492,60,66,6
245.649035,60,66,6
245.650308,60,66,6
245.654851,60,66,6
245.656124,60,66,6
245.660667,60,66,6
245.662058,60,66,6
245.666483,60,66,6
245.668092,60,66,6
245.672299,60,66,6
245.673908,60,66,6
245.678115,60,66,6
245.680321,60,66,6
245.683931,60,66,6
245.686137,60,66,6
245.689747,60,66,6
245.691953,60,66,6
245.695563,60,66,6
245.697769,60,66,6
245.701379,60,66,6
245.703849,60,66,6
245.707195,60,66,6
245.709665,60,66,6
245.713011,60,66,6
245.715481,60,66,6
245.718827,60,66,6
245.721297,60,66,6
245.724643,60,66,6
245.727406,60,66,6
245.730459,60,66,6
245.733271,60,66,6
245.736275,60,66,6
245.739087,60,66,6
245.742091,60,66,6
245.744904,60,66,6
245.747907,60,66,6
245.750953,60,66,6
245.753723,60,66,6
245.756814,60,66,6
245.759539,60,66,6
245.762934,60,66,6
245.765355,60,66,6
245.76875,60,66,6
245.771171,60,66,6
245.774612,60,66,6
245.776987,60,67,7
245.780709,60,67,7
245.782803,60,67,7
245.786665,60,67,7
245.788619,60,67,7
245.792643,60,67,7
245.794435,60,67,7
245.800017,60,67,7
245.800251,60,67,7
245.806067,60,67,7
245.80646,60,67,7
245.811883,60,67,7
245.813597,60,67,7
245.817699,60,67,7
245.821087,60,67,7
245.823515,60,67,7
245.827879,60,67,7
245.829331,60,67,7
245.835147,60,67,7
245.836472,60,67,7
245.840963,60,67,7
245.844544,60,67,7
245.846779,60,67,7
245.851771,60,67,7
245.852595,60,67,7
245.858411,60,67,7
245.858705,60,67,7
245.864227,60,67,7
245.865149,60,67,7
245.870043,60,67,7
245.871708,60,67,7
245.875859,60,67,7
245.879093,60,67,7
245.881675,60,67,7
245.885142,60,67,7
245.887491,60,67,7
245.892166,60,67,7
245.894028,60,67,7
245.898726,60,67,7
245.900471,60,67,7
245.905165,60,67,7
245.907608,60,67,7
245.911638,60,67,7
245.915098,60,67,7
245.917454,60,67,7
245.92189,60,67,7
245.923432,60,67,7
245.929248,60,67,7
245.930483,60,67,7
245.935298,60,67,7
245.938555,60,67,7
245.941114,60,67,7
245.945782,60,67,7
245.947118,60,67,7
245.952716,60,67,7
245.953167,60,67,7
245.959028,60,67,7
245.959159,60,67,7
245.965122,60,67,7
245.965719,60,67,7
245.971197,60,67,7
245.973104,60,67,7
245.977524,60,67,7
245.979153,60,67,7
245.98334,60,67,7
245.986177,60,67,7
245.989156,60,67,7
245.992737,60,67,7
245.994972,60,67,7
245.999176,60,67,7
246.000788,60,67,7
246.005649,60,67,7
246.006604,60,67,7
246.011465,60,67,7
246.012456,60,67,7
246.017281,60,67,7
246.018516,60,67,7
246.023097,60,67,7
246.024332,60,67,7
246.028913,60,67,7
246.030254,60,67,7
246.034729,60,67,7
246.03607,60,67,7
246.040545,61,67,6
246.041958,61,67,6
246.046361,61,67,6
246.047936,61,67,6
246.052177,61,67,6
246.053985,61,67,6
246.057993,61,67,6
246.059801,61,67,6
246.063809,61,67,6
246.06585,61,67,6
246.069625,61,67,6
246.071783,61,67,6
246.075441,61,67,6
246.077993,61,67,6
246.081257,61,67,6
246.08381,61,67,6
246.087073,61,67,6
246.089697,61,67,6
246.092889,61,67,6
246.095513,61,67,6
246.098705,61,67,6
246.101329,61,67,6
246.104521,61,67,6
246.10715,61,67,6
246.110337,61,67,6
246.113124,61,67,6
246.116153,61,67,6
246.119057,61,67,6
246.121969,61,67,6
246.125065,61,67,6
246.127785,61,67,6
246.130881,61,67,6
246.133601,61,67,6
246.136854,61,67,6
246.139417,61,67,6
246.142979,61,67,6
246.145233,61,67,6
246.148795,61,67,6
246.151049,61,67,6
246.155001,61,67,6
246.156865,61,67,6
246.160817,61,67,6
246.162681,61,67,6
246.166987,61,67,6
246.168497,61,67,6
246.173269,61,67,6
246.174313,61,67,6
246.180061,61,67,6
246.180129,61,67,6
246.185945,61,67,6
246.1874,61,67,6
246.191761,61,67,6
246.194658,61,67,6
246.197577,61,67,6
246.202583,61,67,6
246.203393,61,67,6
246.209209,61,67,6
246.211045,61,67,6
246.215025,61,68,7
246.21897,61,68,7
246.220841,61,68,7
246.2264,61,68,7
246.226657,61,68,7
246.232473,61,68,7
246.233541,61,68,7
246.238289,61,68,7
246.240288,61,68,7
246.244105,61,68,7
246.247151,61,68,7
246.249921,61,68,7
246.254844,61,68,7
246.255737,61,68,7
246.26066,61,68,7
246.261553,61,68,7
246.267369,61,68,7
246.267801,61,68,7
246.274072,61,68,7
246.274432,61,68,7
246.28083,61,68,7
246.281411,61,68,7
246.287971,61,68,7
246.288669,61,68,7
246.294076,61,68,7
246.296594,61,68,7
246.299892,61,68,7
246.305056,61,68,7
246.305708,61,68,7
246.311524,61,68,7
246.312981,61,68,7
246.31734,61,68,7
246.320411,61,68,7
246.323653,61,68,7
246.327552,61,68,7
246.329514,61,68,7
246.334299,61,68,7
246.335751,61,68,7
246.341162,61,68,7
246.3418,61,68,7
246.347616,61,68,7
246.348855,61,68,7
246.353523,61,68,7
246.354671,61,68,7
246.359598,61,68,7
246.361812,61,68,7
246.365459,61,68,7
246.368443,61,68,7
246.371321,61,68,7
246.374841,61,68,7
246.377137,61,68,7
246.381982,61,68,7
246.382953,61,68,7
246.388087,61,68,7
246.38877,61,68,7
246.393903,61,68,7
246.394586,61,68,7
246.399719,61,68,7
246.400549,61,68,7
246.405535,61,68,7
246.406568,61,68,7
246.411351,61,68,7
246.412384,61,68,7
246.417167,61,68,7
246.41823,61,68,7
246.422983,61,68,7
246.424122,61,68,7
246.428799,61,68,7
246.430328,61,68,7
246.434615,61,68,7
246.436377,61,68,7
246.440431,62,68,6
246.442385,62,68,6
246.446247,62,68,6
246.448318,62,68,6
246.452063,62,68,6
246.454134,62,68,6
246.457879,62,68,6
246.460067,62,68,6
246.463695,62,68,6
246.465929,62,68,6
246.469511,62,68,6
246.471775,62,68,6
246.475327,62,68,6
246.477749,62,68,6
246.481143,62,68,6
246.483565,62,68,6
246.486959,62,68,6
246.489502,62,68,6
246.492775,62,68,6
246.495318,62,68,6
246.498591,62,68,6
246.501292,62,68,6
246.504407,62,68,6
246.5073,62,68,6
246.510223,62,68,6
246.513116,62,68,6
246.516039,62,68,6
246.519322,62,68,6
246.521855,62,68,6
246.525138,62,68,6
246.527671,62,68,6
246.531076,62,68,6
246.533487,62,68,6
246.537008,62,68,6
246.539303,62,68,6
246.542896,62,68,6
246.545119,62,68,6
246.549222,62,68,6
246.550935,62,68,6
246.555039,62,68,6
246.556751,62,68,6
246.561831,62,68,6
246.562567,62,68,6
246.568383,62,68,6
246.569636,62,68,6
246.574199,62,68,6
246.577009,62,68,6
246.580015,62,68,6
246.585213,62,68,6
246.585831,62,68,6
246.591647,62,68,6
246.593674,62,68,6
246.597463,62,68,6
246.601179,62,68,6
246.603279,62,68,6
246.608392,62,68,6
246.609095,62,68,6
246.614911,62,68,6
246.616317,62,68,6
246.620727,62,68,6
246.623225,62,68,6
246.626543,62,68,6
246.630786,62,68,6
246.632359,62,68,6
246.638175,62,68,6
246.638839,62,68,6
246.643991,62,68,6
246.644655,62,68,6
246.649807,62,68,6
246.651988,62,68,6
246.655842,62,69,7
246.658543,62,69,7
246.663647,62,69,7
246.665452,62,69,7
246.67102,62,69,7
246.672057,62,69,7
246.677989,62,69,7
246.679223,62,69,7
246.683805,62,69,7
246.687685,62,69,7
246.689809,62,69,7
246.69519,62,69,7
246.695625,62,69,7
246.701948,62,69,7
246.702403,62,69,7
246.707764,62,69,7
246.710328,62,69,7
246.71405,62,69,7
246.717236,62,69,7
246.719983,62,69,7
246.724797,62,69,7
246.726103,62,69,7
246.731919,62,69,7
246.73285,62,69,7
246.737735,62,69,7
246.738666,63,69,6
246.743991,63,69,6
246.745999,63,69,6
246.749879,63,69,6
246.752554,63,69,6
246.755857,63,69,6
246.759463,63,69,6
246.761673,63,69,6
246.766067,63,69,6
246.767489,63,69,6
246.772,63,69,6
246.773305,63,69,6
246.777816,63,69,6
246.779238,63,69,6
246.78382,63,69,6
246.785054,63,69,6
246.789636,63,69,6
246.791145,63,69,6
246.795452,63,69,6
246.797153,63,69,6
246.801268,63,69,6
246.803156,63,69,6
246.807084,63,69,6
246.808972,63,69,6
246.8129,63,69,6
246.815183,63,69,6
246.818716,63,69,6
246.821304,63,69,6
246.824532,63,69,6
246.827119,63,69,6
246.830348,63,69,6
246.833259,63,69,6
246.836164,63,69,6
246.839075,63,69,6
246.84198,63,69,6
246.844891,63,69,6
246.847796,63,69,6
246.850708,63,69,6
246.853612,63,69,6
246.856525,63,69,6
246.859428,63,69,6
246.862487,63,69,6
246.865244,63,69,6
246.868506,63,69,6
246.87106,63,69,6
246.874322,63,69,6
246.876876,63,69,6
246.880138,63,69,6
246.882692,63,69,6
246.886142,63,69,6
246.888508,63,69,6
246.891958,63,69,6
246.894324,63,69,6
246.89785,63,69,6
246.90014,63,69,6
246.903743,63,69,6
246.905956,63,69,6
246.909715,63,69,6
246.911772,63,69,6
246.915648,63,69,6
246.917588,63,69,6
246.921656,63,69,6
246.923404,63,69,6
246.927589,63,69,6
246.92922,63,69,6
246.933562,63,69,6
246.935036,63,69,6
246.939803,63,69,6
246.940852,63,69,6
246.94613,63,69,6
246.946668,63,69,6
246.951946,63,69,6
246.952484,63,69,6
246.9583,63,69,6
246.960029,63,69,6
246.964116,63,69,6
246.967564,63,69,6
246.969932,63,69,6
246.975712,63,69,6
246.975748,63,69,6
246.981564,63,69,6
246.984189,63,69,6
246.98738,63,69,6
246.992073,63,69,6
246.993196,63,69,6
246.999012,63,69,6
246.999094,63,69,6
247.004828,63,69,6
247.007136,63,69,6
247.010644,63,69,6
247.014557,63,69,6
247.01646,63,69,6
247.022276,63,69,6
247.023016,63,69,6
247.028092,63,69,6
247.030709,63,69,6
247.033908,63,69,6
247.036601,63,69,6
247.040141,63,69,6
247.044481,63,69,6
247.045957,63,69,6
247.051081,63,69,6
247.05404,63,69,6
247.057989,63,69,6
247.061575,63,69,6
247.06385,63,69,6
247.069723,63,69,6
247.070057,63,69,6
247.076151,63,69,6
247.0782,63,69,6
247.082433,63,69,6
247.086084,63,69,6
247.088628,63,69,6
247.093105,63,69,6
247.094444,63,70,7
247.100463,63,70,7
247.101147,63,70,7
247.106279,63,70,7
247.108568,63,70,7
247.112212,63,70,7
247.117027,63,70,7
247.118494,63,70,7
247.12431,63,70,7
247.12472,63,70,7
247.130202,63,70,7
247.130611,63,70,7
247.136134,63,70,7
247.138491,64,70,6
247.142067,64,70,6
247.145092,64,70,6
247.147883,64,70,6
247.152,64,70,6
247.153699,64,70,6
247.157861,64,70,6
247.159515,64,70,6
247.164068,64,70,6
247.165448,64,70,6
247.170162,64,70,6
247.171456,64,70,6
247.176443,64,70,6
247.177272,64,70,6
247.182639,64,70,6
247.183362,64,70,6
247.188455,64,70,6
247.189254,64,70,6
247.194271,64,70,6
247.19507,64,70,6
247.200087,64,70,6
247.201078,64,70,6
247.205903,64,70,6
247.207168,64,70,6
247.211719,64,70,6
247.213262,64,70,6
247.217535,64,70,6
247.219078,64,70,6
247.223351,64,70,6
247.22497,64,70,6
247.229167,64,70,6
247.231525,64,70,6
247.234983,64,70,6
247.237341,64,70,6
247.240799,64,70,6
247.243157,64,70,6
247.246615,64,70,6
247.248978,64,70,6
247.252431,64,70,6
247.254794,64,70,6
247.258247,64,70,6
247.260914,64,70,6
247.264063,64,70,6
247.26673,64,70,6
247.269879,64,70,6
247.272546,64,70,6
247.275695,64,70,6
247.278362,64,70,6
247.281511,64,70,6
247.284341,64,70,6
247.287327,64,70,6
247.290157,64,70,6
247.293143,64,70,6
247.296045,64,70,6
247.298959,64,70,6
247.302256,64,70,6
247.304775,64,70,6
247.30835,64,70,6
247.310591,64,70,6
247.314166,64,70,6
247.316407,64,70,6
247.319982,64,70,6
247.322223,64,70,6
247.325799,64,70,6
247.328039,64,70,6
247.331686,64,70,6
247.333855,64,70,6
247.338246,64,70,6
247.339671,64,70,6
247.344644,64,70,6
247.345487,64,70,6
247.35046,64,70,6
247.351303,64,70,6
247.357119,64,70,6
247.358391,64,70,6
247.362935,64,70,6
247.366271,64,70,6
247.368751,64,70,6
247.3745,64,70,6
247.374567,64,70,6
247.380383,64,70,6
247.382936,64,70,6
247.386199,64,70,6
247.391135,64,70,6
247.392015,64,70,6
247.397831,64,70,6
247.398164,64,70,6
247.403647,64,70,6
247.406393,64,70,6
247.409463,64,70,6
247.414041,64,70,6
247.415279,64,70,6
247.421095,64,70,6
247.42275,64,70,6
247.426911,64,70,6
247.431054,64,70,6
247.432727,64,70,6
247.437422,64,70,6
247.438655,64,70,6
247.444471,64,70,6
247.444679,64,70,6
247.451396,64,70,6
247.452402,64,70,6
247.458113,64,70,6
247.460282,64,70,6
247.46409,64,70,6
247.468511,64,70,6
247.470256,64,70,6
247.476335,64,70,6
247.476947,64,70,6
247.483633,64,70,6
247.485146,64,70,6
247.490076,64,70,6
247.492175,64,70,6
247.495938,64,70,6
247.500404,64,70,6
247.501754,64,70,6
247.507642,64,70,6
247.508051,64,70,6
247.513503,64,70,6
247.516761,64,70,6
247.519466,64,70,6
247.525065,64,70,6
247.525579,64,70,6
247.531395,64,70,6
247.531433,64,70,6
247.537317,64,70,6
247.53869,64,70,6
247.543133,64,70,6
247.545407,64,70,6
247.549066,64,70,6
247.552123,64,70,6
247.554999,64,70,6
247.558101,64,70,6
247.560992,64,70,6
247.564267,64,71,7
247.56694,64,71,7
247.570346,64,71,7
247.572756,64,71,7
247.577644,64,71,7
247.578674,64,71,7
247.584087,64,71,7
247.584738,64,71,7
247.589949,64,71,7
247.590716,64,71,7
247.595765,64,71,7
247.596634,64,71,7
247.601581,64,71,7
247.60245,64,71,7
247.607397,64,71,7
247.608266,64,71,7
247.613213,64,71,7
247.614275,64,71,7
247.619029,64,71,7
247.62038,64,71,7
247.624845,64,71,7
247.626242,64,71,7
247.630661,64,71,7
247.632058,64,71,7
247.636477,64,71,7
247.63798,64,71,7
247.642293,65,71,6
247.643807,65,71,6
247.648109,65,71,6
247.649684,65,71,6
247.653925,65,71,6
247.6555,65,71,6
247.659741,65,71,6
247.661519,65,71,6
247.665557,65,71,6
247.667366,65,71,6
247.671373,65,71,6
247.673505,65,71,6
247.677189,65,71,6
247.679321,65,71,6
247.683005,65,71,6
247.685194,65,71,6
247.688821,65,71,6
247.691187,65,71,6
247.694637,65,71,6
247.69712,65,71,6
247.700453,65,71,6
247.703346,65,71,6
247.706269,65,71,6
247.709162,65,71,6
247.712085,65,71,6
247.714978,65,71,6
247.717901,65,71,6
247.720911,65,71,6
247.723717,65,71,6
247.726976,65,71,6
247.729533,65,71,6
247.732994,65,71,6
247.735349,65,71,6
247.738826,65,71,6
247.741165,65,71,6
247.745239,65,71,6
247.746981,65,71,6
247.751217,65,71,6
247.752797,65,71,6
247.757033,65,71,6
247.758613,65,71,6
247.764429,65,71,6
247.764989,65,71,6
247.770245,65,71,6
247.77255,65,71,6
247.776061,65,71,6
247.781159,65,71,6
247.781877,65,71,6
247.787693,65,71,6
247.789726,65,71,6
247.793509,65,71,6
247.798289,65,71,6
247.799325,65,71,6
247.805141,65,71,6
247.805764,65,71,6
247.810957,65,71,6
247.813968,65,71,6
247.816773,65,71,6
247.821762,65,71,6
247.822589,65,71,6
247.828405,65,71,6
247.830674,65,71,6
247.834221,65,71,6
247.839357,65,71,6
247.840037,65,71,6
247.845853,65,71,6
247.846288,65,71,6
247.851669,65,71,6
247.853095,65,71,6
247.859,65,71,6
247.859786,65,71,6
247.866561,65,71,6
247.866781,65,71,6
247.873006,65,71,6
247.87517,65,71,6
247.879187,65,71,6
247.883737,65,71,6
247.885003,65,71,6
247.8923,65,71,6
247.892317,65,71,6
247.898978,65,71,6
247.899775,65,71,6
247.905188,65,71,6
247.907979,65,71,6
247.911369,65,71,6
247.915773,65,71,6
247.917241,65,71,6
247.923189,65,71,6
247.924685,65,71,6
247.929005,65,71,6
247.933368,65,71,6
247.934923,65,71,6
247.940299,65,71,6
247.940755,65,71,6
247.946819,65,71,6
247.947106,65,71,6
247.952635,65,71,6
247.953797,65,71,6
247.958451,65,71,6
247.960792,65,71,6
247.96443,65,71,6
247.967017,65,71,6
247.970246,65,71,6
247.973198,65,71,6
247.976427,65,71,6
247.979014,65,71,6
247.982461,65,71,6
247.986328,65,71,6
247.988277,65,71,6
247.992989,65,71,6
247.994503,65,71,6
247.999199,65,71,6
248.000319,65,71,6
248.00538,65,71,6
248.006135,65,71,6
248.011196,65,71,6
248.011951,65,71,6
248.017012,65,71,6
248.017784,65,71,6
248.022828,65,71,6
248.023919,65,71,6
248.028644,65,71,6
248.029735,65,71,6
248.03446,65,72,7
248.035551,65,72,7
248.040276,66,72,6
248.041924,66,72,6
248.046092,66,72,6
248.04774,66,72,6
248.051908,66,72,6
248.053556,66,72,6
248.057724,66,72,6
248.059489,66,72,6
248.06354,66,72,6
248.065321,66,72,6
248.069356,66,72,6
248.071137,66,72,6
248.075172,66,72,6
248.076984,66,72,6
248.080988,66,72,6
248.083149,66,72,6
248.086804,66,72,6
248.088965,66,72,6
248.09262,66,72,6
248.095015,66,72,6
248.098436,66,72,6
248.100836,66,72,6
248.104252,66,72,6
248.1069,66,72,6
248.110068,66,72,6
248.11308,66,72,6
248.115884,66,72,6
248.118896,66,72,6
248.1217,66,72,6
248.124712,66,72,6
248.127516,66,72,6
248.130646,66,72,6
248.133332,66,72,6
248.136462,66,72,6
248.139148,66,72,6
248.142541,66,72,6
248.144964,66,72,6
248.148444,66,72,6
248.15078,66,72,6
248.154467,66,72,6
248.156596,66,72,6
248.160415,66,72,6
248.162412,66,72,6
248.166231,66,72,6
248.168228,66,72,6
248.172047,66,72,6
248.174044,66,72,6
248.179741,66,72,6
248.17986,66,72,6
248.185676,66,72,6
248.187171,66,72,6
248.191492,66,72,6
248.195824,66,72,6
248.197308,66,72,6
248.203124,66,72,6
248.204275,66,72,6
248.20894,66,72,6
248.213655,66,72,6
248.214756,66,72,6
248.220572,66,72,6
248.221128,66,72,6
248.226388,66,72,6
248.229112,66,72,6
248.232204,66,72,6
248.23772,66,72,6
248.23802,66,72,6
248.243836,66,72,6
248.246436,66,72,6
248.249652,66,72,6
248.255468,66,72,6
248.255758,66,72,6
248.261284,66,72,6
248.262798,66,72,6
248.2671,66,72,6
248.26945,66,72,6
248.273752,66,72,6
248.275995,66,72,6
248.281182,66,72,6
248.283192,66,72,6
248.289722,66,72,6
248.289835,66,72,6
248.29601,66,72,6
248.298286,66,72,6
248.301943,66,72,6
248.307666,66,72,6
248.309722,66,72,6
248.315139,66,72,6
248.316288,66,72,6
248.32254,66,72,6
248.323123,66,72,6
248.328533,66,72,6
248.331731,66,72,6
248.334349,66,72,6
248.340319,66,72,6
248.340447,66,72,6
248.346135,66,72,6
248.349769,66,72,6
248.351951,66,72,6
248.356809,66,72,6
248.358109,66,72,6
248.363461,66,72,6
248.364117,66,72,6
248.370005,66,72,6
248.370006,66,72,6
248.376231,66,72,6
248.377203,66,72,6
248.38217,66,72,6
248.383733,66,72,6
248.388396,66,72,6
248.390021,66,72,6
248.394212,66,72,6
248.395954,66,72,6
248.400028,66,72,6
248.403733,66,72,6
248.405844,66,72,6
248.410299,66,72,6
248.41166,66,72,6
248.416551,66,72,6
248.417476,66,72,6
248.422544,66,72,6
248.423292,66,72,6
248.42836,66,72,6
248.429108,66,72,6
248.434176,66,72,6
248.434924,66,72,6
248.439992,67,72,5
248.44074,67,72,5
248.445808,67,72,5
248.446561,67,72,5
248.451624,67,72,5
248.452377,67,72,5
248.45744,67,72,5
248.458502,67,72,5
248.463256,67,72,5
248.464318,67,72,5
248.469072,67,72,5
248.470134,67,72,5
248.474888,67,72,5
248.47595,67,72,5
248.480704,67,72,5
248.481766,67,72,5
248.48652,67,72,5
248.487582,67,72,5
248.492336,67,72,5
248.493398,67,72,5
248.498152,67,73,6
248.499214,67,73,6
248.503968,67,73,6
248.50503,67,73,6
248.509784,67,73,6
248.510846,67,73,6
248.5156,67,73,6
248.516662,67,73,6
248.521416,67,73,6
248.522478,67,73,6
248.527232,67,73,6
248.528294,67,73,6
248.533048,67,73,6
248.53411,67,73,6
248.538864,67,73,6
248.539929,67,73,6
248.54468,67,73,6
248.545742,67,73,6
248.550496,67,73,6
248.551558,67,73,6
248.556312,67,73,6
248.557374,67,73,6
248.562128,67,73,6
248.56319,67,73,6
248.567944,67,73,6
248.569007,67,73,6
248.57376,67,73,6
248.574822,67,73,6
248.579576,67,73,6
248.580638,67,73,6
248.585392,67,73,6
248.586454,67,73,6
248.591208,67,73,6
248.59227,67,73,6
248.597024,67,73,6
248.598915,67,73,6
248.60284,67,73,6
248.606251,67,73,6
248.608656,67,73,6
248.614472,67,73,6
248.614656,67,73,6
248.620288,67,73,6
248.623343,67,73,6
248.626104,67,73,6
248.63192,67,73,6
248.632274,67,73,6
248.637736,67,73,6
248.640008,67,73,6
248.643552,67,73,6
248.648071,67,73,6
248.649368,67,73,6
248.655184,67,73,6
248.656583,67,73,6
248.661,67,73,6
248.665424,67,73,6
248.666816,67,73,6
248.672632,67,73,6
248.674504,67,73,6
248.678448,67,73,6
248.681732,67,73,6
248.684264,67,73,6
248.688651,67,73,6
248.69008,67,73,6
248.695896,67,73,6
248.701712,67,73,6
248.702088,67,73,6
248.708667,67,73,6
248.709044,67,73,6
248.715093,67,72,5
248.717354,67,72,5
248.720915,67,72,5
248.726285,67,72,5
248.728704,67,72,5
248.734019,67,71,4
248.734688,67,71,4
248.741076,67,71,4
248.742082,67,71,4
248.746978,67,70,3
248.750594,67,70,3
248.752851,67,70,3
248.758719,67,69,2
248.759435,67,69,2
248.764945,67,69,2
248.768515,67,69,2
248.770761,67,68,1
248.775743,67,68,1
248.776577,67,68,1
248.782393,67,67,0
248.782662,67,67,0
248.788209,67,67,0
248.794025,67,67,0
248.796131,67,67,0
248.799841,67,66,1
248.803087,67,66,1
248.805657,67,66,1
248.809136,67,66,1
248.811473,67,65,2
248.817289,67,65,2
248.823105,67,64,3
248.828921,67,64,3
248.834737,67,64,3
248.835119,67,64,3
248.840553,59,63,4
248.846369,59,63,4
248.846894,59,62,3
248.852185,59,62,3
248.858001,59,62,3
248.858988,59,61,2
248.863817,59,61,2
248.869633,59,61,2
248.87062,59,60,1
248.875449,59,60,1
248.881265,59,60,1
248.882252,59,59,0
248.887081,59,59,0
248.892897,59,59,0
248.893884,59,58,1
248.898713,59,58,1
248.904529,59,58,1
248.905516,59,57,2
248.910345,59,57,2
248.916161,59,56,3
248.917148,59,56,3
248.921977,59,56,3
248.927795,59,55,4
248.92878,59,55,4
248.933614,59,54,5
248.939425,50,54,4
248.940412,50,54,4
248.945241,50,53,3
248.951057,50,53,3
248.952044,50,52,2
248.956873,50,52,2
248.962689,50,51,1
248.963676,50,51,1
248.968505,50,51,1
248.974321,50,50,0
248.975308,50,50,0
248.980137,50,49,1
248.985953,50,49,1
248.98694,50,49,1
248.991769,50,48,2
248.997585,50,48,2
248.998572,50,47,3
249.003401,50,47,3
249.009217,50,46,4
249.010204,50,46,4
249.015033,50,45,5
249.020849,50,45,5
249.026665,50,44,6
249.027657,50,44,6
249.032481,50,43,7
249.038297,41,43,2
249.039284,41,42,1
249.044113,41,42,1
249.049929,41,41,0
249.050916,41,41,0
249.055745,41,40,1
249.061561,41,40,1
249.062548,41,39,2
249.067377,41,39,2
249.073193,41,39,2
249.07418,41,38,3
249.079009,41,38,3
249.084825,41,38,3
249.085812,41,38,3
249.092418,41,38,3
249.097444,41,38,3
249.098234,41,38,3
249.104017,41,38,3
249.109076,41,38,3
249.112524,41,38,3
249.12084,41,38,3
249.126524,41,38,3
249.129711,41,38,3
249.138156,32,38,6
249.138451,32,38,6
249.146958,32,38,6
249.149788,32,38,6
249.155248,32,38,6
249.16142,32,38,6
249.163597,32,38,6
249.171454,32,38,6
249.178791,32,38,6
249.178868,32,38,6
249.186337,32,38,6
249.186461,32,38,6
249.192277,32,38,6
249.193999,32,38,6
249.198093,32,38,6
249.201474,32,38,6
249.203909,32,38,6
249.209078,32,38,6
249.209725,32,38,6
249.215541,32,38,6
249.217135,32,38,6
249.221357,32,38,6
249.225306,32,38,6
249.227173,32,38,6
249.232989,32,38,6
249.233878,32,38,6
249.238805,36,38,2
249.24245,36,38,2
249.244621,36,38,2
249.250437,36,38,2
249.254965,36,38,2
249.256253,36,38,2
249.262069,36,38,2
249.263944,36,38,2
249.267885,36,38,2
249.272552,36,38,2
249.273701,36,38,2
249.279517,36,38,2
249.281005,36,38,2
249.285333,36,38,2
249.28936,36,38,2
249.291149,36,38,2
249.296965,36,38,2
249.298414,36,38,2
249.302781,36,38,2
249.307254,36,38,2
249.308597,36,38,2
249.314413,36,38,2
249.316192,36,38,2
249.31964,36,38,2
249.320229,36,38,2
249.326045,36,38,2
249.329599,36,38,2
249.331861,36,38,2
249.337677,36,38,2
249.338623,36,38,2
249.343493,36,38,2
249.34723,36,38,2
249.349309,36,38,2
249.355125,36,38,2
249.356516,36,38,2
249.360941,36,38,2
249.366757,36,38,2
249.370309,36,38,2
249.375016,36,38,2
249.37656,36,38,2
249.382376,36,38,2
249.383371,36,39,3
249.388192,36,39,3
249.392425,36,38,2
249.394008,36,39,3
249.399824,36,39,3
249.401265,36,39,3
249.40564,36,39,3
249.410203,36,39,3
249.411456,36,39,3
249.416019,36,39,3
249.417272,36,39,3
249.423088,36,39,3
249.428904,36,39,3
249.43472,36,39,3
249.440536,36,39,3
249.446352,36,39,3
249.452168,36,39,3
249.457984,36,39,3
249.4638,36,39,3
249.469616,36,39,3
249.475432,36,39,3
249.481248,36,39,3
249.482203,36,39,3
249.487064,36,39,3
249.488019,36,39,3
249.49288,36,39,3
249.493835,36,39,3
249.498696,36,39,3
249.499651,36,39,3
249.504512,36,39,3
249.505467,36,39,3
249.510328,36,39,3
249.511283,36,39,3
249.516144,36,39,3
249.517099,36,39,3
249.52196,36,39,3
249.522915,36,39,3
249.527776,36,39,3
249.528731,36,39,3
249.533592,36,39,3
249.534547,36,39,3
249.539408,37,39,2
249.540363,37,39,2
249.545224,37,39,2
249.546179,37,39,2
249.55104,37,39,2
249.551995,37,39,2
249.556856,37,39,2
249.557811,37,39,2
249.562672,37,39,2
249.563627,37,39,2
249.568488,37,39,2
249.569443,37,39,2
249.574304,37,39,2
249.575259,37,39,2
249.58012,37,39,2
249.581075,37,39,2
249.585936,37,39,2
249.586891,37,39,2
249.591752,37,39,2
249.592707,37,39,2
249.598523,37,39,2
249.604339,37,39,2
249.610155,37,39,2
249.615971,37,39,2
249.621787,37,39,2
249.627603,37,39,2
249.633419,37,39,2
249.639235,37,39,2
249.645051,37,40,3
249.647927,37,40,3
249.650867,37,40,3
249.653759,37,40,3
249.656683,37,40,3
249.659574,37,40,3
249.662499,37,40,3
249.665492,37,40,3
249.668315,37,40,3
249.671439,37,40,3
249.674131,37,40,3
249.677503,37,40,3
249.679947,37,40,3
249.68345,37,40,3
249.685763,37,40,3
249.689266,37,40,3
249.691579,37,40,3
249.695082,37,40,3
249.701015,37,40,3
249.706963,37,40,3
249.712981,37,40,3
249.718797,37,40,3
249.72476,37,40,3
249.731011,37,40,3
249.736959,37,40,3
249.741938,37,40,3
249.743255,37,40,3
249.74777,37,40,3
249.749203,37,40,3
249.753586,37,40,3
249.75557,37,40,3
249.759503,37,40,3
249.761867,37,40,3
249.76545,37,40,3
249.76793,37,40,3
249.771514,37,40,3
249.774343,37,40,3
249.777461,37,40,3
249.780478,37,40,3
249.783277,37,40,3
249.786658,37,40,3
249.789093,37,40,3
249.793304,37,40,3
249.795026,37,40,3
249.799701,37,40,3
249.800842,37,40,3
249.805735,37,40,3
249.806658,37,40,3
249.811915,37,40,3
249.812474,37,40,3
249.81829,37,40,3
249.818313,37,40,3
249.824106,37,40,3
249.824463,37,40,3
249.829922,37,40,3
249.830527,37,40,3
249.835738,37,40,3
249.836575,37,40,3
249.841554,38,40,2
249.842391,38,40,2
249.84737,38,40,2
249.84844,38,40,2
249.853186,38,40,2
249.854256,38,40,2
249.859002,38,40,2
249.860204,38,40,2
249.864818,38,40,2
249.866268,38,40,2
249.870634,38,40,2
249.87645,38,40,2
249.882266,38,40,2
249.888082,38,40,2
249.893898,38,40,2
249.899746,38,40,2
249.905926,38,41,3
249.912324,38,41,3
249.916984,38,41,3
249.918474,38,41,3
249.923164,38,41,3
249.924538,38,41,3
249.929228,38,41,3
249.930586,38,41,3
249.935408,38,41,3
249.936402,38,41,3
249.941224,38,41,3
249.942451,38,41,3
249.947607,38,41,3
249.948267,38,41,3
249.953671,38,41,3
249.954215,38,41,3
249.959967,38,41,3
249.960279,38,41,3
249.96587,38,41,3
249.97205,38,41,3
249.978346,38,41,3
249.984162,38,41,3
249.990039,38,41,3
249.995986,38,41,3
250.002201,38,41,3
250.008017,38,41,3
250.010995,38,41,3
250.014238,38,41,3
250.017175,38,41,3
250.020436,38,41,3
250.023239,38,41,3
250.026599,38,41,3
250.029419,38,41,3
250.032531,38,41,3
250.035235,38,41,3
250.038742,39,41,2
250.041618,39,41,2
250.044892,39,41,2
250.047682,39,41,2
250.051421,39,41,2
250.053978,39,41,2
250.057703,39,41,2
250.059881,39,41,2
250.063737,39,41,2
250.066061,39,41,2
250.069715,39,41,2
250.072357,39,41,2
250.076432,39,41,2
250.078173,39,41,2
250.082511,39,41,2
250.083989,39,41,2
250.088792,39,41,2
250.089805,39,41,2
250.095322,39,41,2
250.095621,39,41,2
250.101437,39,41,2
250.102069,39,41,2
250.107253,39,41,2
250.108279,39,41,2
250.113069,39,41,2
250.114095,39,41,2
250.118885,39,41,2
250.120149,39,41,2
250.124701,39,41,2
250.126426,39,41,2
250.130517,39,41,2
250.132242,39,41,2
250.136333,39,41,2
250.138438,39,41,2
250.142149,39,41,2
250.144851,39,41,2
250.147965,39,41,2
250.153781,39,41,2
250.159597,39,41,2
250.165413,39,41,2
250.171229,39,41,2
250.177045,39,41,2
250.182861,39,41,2
250.189333,39,41,2
250.196079,39,41,2
250.196256,39,42,3
250.20229,39,42,3
250.202695,39,42,3
250.208106,39,42,3
250.208673,39,42,3
250.21416,39,42,3
250.214519,39,42,3
250.220437,39,42,3
250.220655,39,42,3
250.226253,39,42,3
250.227634,39,42,3
250.232449,39,42,3
250.233961,39,42,3
250.238862,39,42,3
250.239777,39,42,3
250.245781,39,42,3
250.251992,39,42,3
250.259133,39,42,3
250.265298,39,42,3
250.271114,39,42,3
250.27693,39,42,3
250.282792,39,42,3
250.288608,39,42,3
250.290267,39,42,3
250.294424,39,42,3
250.296706,39,42,3
250.30059,39,42,3
250.302684,39,42,3
250.306437,39,42,3
250.30853,39,42,3
250.312572,39,42,3
250.314666,39,42,3
250.319204,39,42,3
250.321645,39,42,3
250.325327,39,42,3
250.327972,39,42,3
250.331143,39,42,3
250.333788,39,42,3
250.337496,39,42,3
250.339792,40,42,2
250.343592,40,42,2
250.346003,40,42,2
250.349408,40,42,2
250.353144,40,42,2
250.355485,40,42,2
250.359309,40,42,2
250.361969,40,42,2
250.365125,40,42,2
250.367787,40,42,2
250.370941,40,42,2
250.374026,40,42,2
250.376757,40,42,2
250.380889,40,42,2
250.382573,40,42,2
250.388389,40,42,2
250.38839,40,42,2
250.394205,40,42,2
250.394747,40,42,2
250.400021,40,42,2
250.40068,40,42,2
250.405837,40,42,2
250.406699,40,42,2
250.411653,40,42,2
250.412748,40,42,2
250.417469,40,42,2
250.419105,40,42,2
250.423285,40,42,2
250.425619,40,42,2
250.429101,40,42,2
250.431638,40,42,2
250.434917,40,42,2
250.440733,40,42,2
250.446549,40,42,2
250.452365,40,42,2
250.458181,40,42,2
250.463997,40,42,2
250.469813,40,42,2
250.475629,40,42,2
250.482401,40,42,2
250.484571,40,42,2
250.488758,40,42,2
250.490969,40,42,2
250.494691,40,42,2
250.496785,40,43,3
250.50071,40,43,3
250.50295,40,43,3
250.506759,40,43,3
250.509393,40,43,3
250.513116,40,43,3
250.515675,40,43,3
250.51963,40,43,3
250.522043,40,43,3
250.525649,40,43,3
250.528092,40,43,3
250.534565,40,43,3
250.541312,40,43,3
250.548873,40,43,3
250.555202,40,43,3
250.561223,40,43,3
250.567039,40,43,3
250.572927,40,43,3
250.578582,40,43,3
250.578834,40,43,3
250.58498,40,43,3
250.585,40,43,3
250.590796,40,43,3
250.59082,40,43,3
250.596961,40,43,3
250.597142,40,43,3
250.603267,40,43,3
250.603404,40,43,3
250.609083,40,43,3
250.609686,40,43,3
250.615248,40,43,3
250.616054,40,43,3
250.621252,40,43,3
250.622103,40,43,3
250.627579,40,43,3
250.628576,40,43,3
250.633744,40,43,3
250.635323,40,43,3
250.639748,41,43,2
250.642884,41,43,2
250.645726,41,43,2
250.649213,41,43,2
250.651734,41,43,2
250.655234,41,43,2
250.658015,41,43,2
250.66105,41,43,2
250.664221,41,43,2
250.666866,41,43,2
250.670113,41,43,2
250.672682,41,43,2
250.676278,41,43,2
250.678498,41,43,2
250.683273,41,43,2
250.684314,41,43,2
250.689626,41,43,2
250.69013,41,43,2
250.695442,41,43,2
250.695946,41,43,2
250.701653,41,43,2
250.701762,41,43,2
250.707578,41,43,2
250.708329,41,43,2
250.713394,41,43,2
250.71458,41,43,2
250.71921,41,43,2
250.720907,41,43,2
250.725026,41,43,2
250.72687,41,43,2
250.730842,41,43,2
250.736658,41,43,2
250.742474,41,43,2
250.74829,41,43,2
250.754106,41,43,2
250.759922,41,43,2
250.765738,41,43,2
250.771554,41,43,2
250.77737,41,43,2
250.781792,41,43,2
250.783637,41,43,2
250.787608,41,43,2
250.789453,41,43,2
250.793848,41,43,2
250.795664,41,43,2
250.799664,41,44,3
250.802339,41,44,3
250.806265,41,44,3
250.808591,41,44,3
250.812708,41,44,3
250.814918,41,44,3
250.819455,41,44,3
250.820881,41,44,3
250.825387,41,44,3
250.831947,41,44,3
250.839043,41,44,3
250.846923,41,44,3
250.853366,41,44,3
250.859227,41,44,3
250.86516,41,44,3
250.871164,41,44,3
250.875803,41,44,3
250.877374,41,44,3
250.881619,41,44,3
250.883656,41,44,3
250.887859,41,44,3
250.889472,41,44,3
250.893675,41,44,3
250.895521,41,44,3
250.900275,41,44,3
250.901529,41,44,3
250.906719,41,44,3
250.908043,41,44,3
250.913466,41,44,3
250.913859,41,44,3
250.919398,41,44,3
250.919675,41,44,3
250.925491,41,44,3
250.925958,41,44,3
250.931774,41,44,3
250.933054,41,44,3
250.937823,41,44,3
250.940934,42,44,2
250.943801,42,44,2
250.947377,42,44,2
250.949617,42,44,2
250.953238,42,44,2
250.955782,42,44,2
250.959171,42,44,2
250.961715,42,44,2
250.964987,42,44,2
250.967997,42,44,2
250.970803,42,44,2
250.974046,42,44,2
250.976619,42,44,2
250.980095,42,44,2
250.982435,42,44,2
250.985986,42,44,2
250.988251,42,44,2
250.992819,42,44,2
250.994067,42,44,2
250.998636,42,44,2
250.999883,42,44,2
251.005034,42,44,2
251.005699,42,44,2
251.011515,42,44,2
251.012175,42,44,2
251.017331,42,44,2
251.018385,42,44,2
251.023147,42,44,2
251.024667,42,44,2
251.028963,42,44,2
251.030757,42,44,2
251.034779,42,44,2
251.040595,42,44,2
251.046411,42,44,2
251.052227,42,44,2
251.058043,42,44,2
251.063859,42,44,2
251.069675,42,44,2
251.075491,42,44,2
251.081307,42,44,2
251.08638,42,44,2
251.087123,42,44,2
251.092313,42,44,2
251.092939,42,44,2
251.098681,42,44,2
251.099045,42,44,2
251.104497,42,44,2
251.106186,42,44,2
251.111436,42,44,2
251.112396,42,45,3
251.118269,42,45,3
251.118678,42,45,3
251.124768,42,45,3
251.124869,42,45,3
251.130685,42,45,3
251.137977,42,45,3
251.144664,42,45,3
251.15313,42,45,3
251.159806,42,45,3
251.166207,42,45,3
251.172023,42,45,3
251.178144,42,45,3
251.180391,42,45,3
251.18396,42,45,3
251.186324,42,45,3
251.189776,42,45,3
251.192692,42,45,3
251.196233,42,45,3
251.198508,42,45,3
251.202049,42,45,3
251.205447,42,45,3
251.20814,42,45,3
251.21228,42,45,3
251.214144,42,45,3
251.21888,42,45,3
251.21996,42,45,3
251.224696,42,45,3
251.225776,42,45,3
251.231988,42,45,3
251.232069,42,45,3
251.237885,42,45,3
251.238675,43,45,2
251.244167,43,45,2
251.247141,43,45,2
251.250208,43,45,2
251.253817,43,45,2
251.256272,43,45,2
251.260218,43,45,2
251.262205,43,45,2
251.266034,43,45,2
251.268215,43,45,2
251.272155,43,45,2
251.274369,43,45,2
251.277971,43,45,2
251.280475,43,45,2
251.283787,43,45,2
251.286291,43,45,2
251.289603,43,45,2
251.292441,43,45,2
251.295419,43,45,2
251.298577,43,45,2
251.301235,43,45,2
251.304393,43,45,2
251.307051,43,45,2
251.31072,43,45,2
251.312867,43,45,2
251.316689,43,45,2
251.318683,43,45,2
251.324033,43,45,2
251.324499,43,45,2
251.330239,43,45,2
251.330315,43,45,2
251.336131,43,45,2
251.336558,43,45,2
251.341947,43,45,2
251.343117,43,45,2
251.347763,43,45,2
251.353579,43,45,2
251.359395,43,45,2
251.365211,43,45,2
251.371027,43,45,2
251.376843,43,45,2
251.382659,43,45,2
251.388475,43,45,2
251.394291,43,45,2
251.39919,43,45,2
251.400107,43,45,2
251.405392,43,45,2
251.405923,43,45,2
251.411531,43,45,2
251.411739,43,45,2
251.417347,43,45,2
251.418044,43,45,2
251.42425,43,45,2
251.424413,43,45,2
251.430569,43,45,2
251.431197,43,45,2
251.437128,43,46,3
251.438076,43,46,3
251.444008,43,46,3
251.451925,43,46,3
251.458661,43,46,3
251.467007,43,46,3
251.474305,43,46,3
251.480695,43,46,3
251.486526,43,46,3
251.493183,43,46,3
251.493201,43,46,3
251.499364,43,46,3
251.499403,43,46,3
251.50518,43,46,3
251.505542,43,46,3
251.510996,43,46,3
251.511358,43,46,3
251.517386,43,46,3
251.518424,43,46,3
251.523247,43,46,3
251.525208,43,46,3
251.529312,43,46,3
251.532087,43,46,3
251.535507,43,46,3
251.538019,43,46,3
251.541401,43,46,3
251.545936,43,46,3
251.547335,43,46,3
251.552672,43,46,3
251.553544,43,46,3
251.559522,43,46,3
251.561018,43,46,3
251.565837,43,46,3
251.568316,43,46,3
251.571845,43,46,3
251.574706,43,46,3
251.577792,43,46,3
251.580537,43,46,3
251.583706,43,46,3
251.587194,43,46,3
251.589638,43,46,3
251.593375,43,46,3
251.59547,43,46,3
251.599191,43,46,3
251.601519,43,46,3
251.605007,43,46,3
251.607452,43,46,3
251.610823,43,46,3
251.613725,43,46,3
251.616639,43,46,3
251.619541,43,46,3
251.622455,43,46,3
251.625357,43,46,3
251.628271,43,46,3
251.631889,43,46,3
251.634087,43,46,3
251.638003,44,46,2
251.639903,44,46,2
251.644735,44,46,2
251.645719,44,46,2
251.650597,44,46,2
251.651535,44,46,2
251.657057,44,46,2
251.657351,44,46,2
251.663167,44,46,2
251.663981,44,46,2
251.668983,44,46,2
251.674799,44,46,2
251.680615,44,46,2
251.686431,44,46,2
251.692247,44,46,2
251.698063,44,46,2
251.703879,44,46,2
251.709695,44,46,2
251.715511,44,46,2
251.72032,44,46,2
251.721327,44,46,2
251.726522,44,46,2
251.727143,44,46,2
251.732748,44,46,2
251.732959,44,46,2
251.738651,44,46,2
251.738775,44,46,2
251.744607,44,46,2
251.745361,44,46,2
251.751068,44,46,2
251.752285,44,46,2
251.757992,44,46,2
251.759002,44,46,2
251.765141,44,47,3
251.77375,44,47,3
251.780831,44,47,3
251.789515,44,47,3
251.796944,44,47,3
251.803894,44,47,3
251.80971,44,47,3
251.814331,44,47,3
251.816502,44,47,3
251.820533,44,47,3
251.823148,44,47,3
251.826759,44,47,3
251.829238,44,47,3
251.832662,44,47,3
251.835054,44,47,3
251.839372,44,47,3
251.840992,44,47,3
251.846296,44,47,3
251.847157,44,47,3
251.853013,44,47,3
251.853292,44,47,3
251.859152,44,47,3
251.859255,44,47,3
251.865117,44,47,3
251.867761,44,47,3
251.871252,44,47,3
251.874842,44,47,3
251.8772,44,47,3
251.88338,44,47,3
251.883526,44,47,3
251.889257,44,47,3
251.890955,44,47,3
251.895276,44,47,3
251.897905,44,47,3
251.901138,44,47,3
251.903721,44,47,3
251.907172,44,47,3
251.910513,44,47,3
251.913352,44,47,3
251.917159,44,47,3
251.919168,44,47,3
251.923249,44,47,3
251.925162,44,47,3
251.929065,44,47,3
251.931499,44,47,3
251.934881,44,47,3
251.937315,44,47,3
251.940697,45,47,2
251.943131,45,47,2
251.946513,45,47,2
251.949024,45,47,2
251.952329,45,47,2
251.955043,45,47,2
251.958145,45,47,2
251.961456,45,47,2
251.963961,45,47,2
251.96752,45,47,2
251.969777,45,47,2
251.973423,45,47,2
251.975593,45,47,2
251.9793,45,47,2
251.981409,45,47,2
251.985626,45,47,2
251.987225,45,47,2
251.992985,45,47,2
251.993041,45,47,2
251.998857,45,47,2
252.004673,45,47,2
252.010489,45,47,2
252.016305,45,47,2
252.022121,45,47,2
252.027937,45,47,2
252.033753,45,47,2
252.039569,45,47,2
252.045385,45,47,2
252.049642,45,47,2
252.051201,45,47,2
252.055706,45,47,2
252.057017,45,47,2
252.061973,45,47,2
252.062833,45,47,2
252.067789,45,47,2
252.068649,45,47,2
252.074364,45,47,2
252.074465,45,47,2
252.080281,45,47,2
252.081182,45,47,2
252.086996,45,47,2
252.088495,45,48,3
252.094984,45,48,3
252.104042,45,48,3
252.111138,45,48,3
252.120374,45,48,3
252.127788,45,48,3
252.13413,45,48,3
252.140559,45,48,3
252.143653,45,48,3
252.147902,45,48,3
252.149717,45,48,3
252.154751,45,48,3
252.155983,45,48,3
252.160817,45,48,3
252.1618,45,48,3
252.166631,45,48,3
252.168375,45,48,3
252.172943,45,48,3
252.175193,45,48,3
252.178759,45,48,3
252.182506,45,48,3
252.184677,45,48,3
252.188995,45,48,3
252.190933,45,48,3
252.196749,45,48,3
252.198053,45,48,3
252.202855,45,48,3
252.205149,45,48,3
252.208731,45,48,3
252.214385,45,48,3
252.214912,45,48,3
252.221118,45,48,3
252.221799,45,48,3
252.227025,45,48,3
252.228141,45,48,3
252.233453,45,48,3
252.23457,45,48,3
252.239269,46,48,2
252.241913,46,48,2
252.245085,46,48,2
252.248762,46,48,2
252.250903,46,48,2
252.254828,46,48,2
252.256997,46,48,2
252.260644,46,48,2
252.263365,46,48,2
252.26646,46,48,2
252.269182,46,48,2
252.272276,46,48,2
252.275028,46,48,2
252.278092,46,48,2
252.280859,46,48,2
252.283908,46,48,2
252.287115,46,48,2
252.289724,46,48,2
252.293093,46,48,2
252.29554,46,48,2
252.299085,46,48,2
252.301356,46,48,2
252.305499,46,48,2
252.307172,46,48,2
252.311477,46,48,2
252.312988,46,48,2
252.317516,46,48,2
252.318804,46,48,2
252.323625,46,48,2
252.32462,46,48,2
252.330436,46,48,2
252.330503,46,48,2
252.336252,46,48,2
252.342068,46,48,2
252.347884,46,48,2
252.3537,46,48,2
252.359516,46,48,2
252.365332,46,48,2
252.371148,46,48,2
252.376964,46,48,2
252.38278,46,48,2
252.387201,46,48,2
252.388596,46,48,2
252.393017,46,48,2
252.394412,46,48,2
252.399243,46,48,2
252.400228,46,48,2
252.405191,46,48,2
252.406044,46,48,2
252.41186,46,48,2
252.412155,46,48,2
252.417676,46,48,2
252.418963,46,48,2
252.424514,46,48,2
252.425998,46,48,2
252.432689,46,49,3
252.442506,46,49,3
252.44979,46,49,3
252.458939,46,49,3
252.466601,46,49,3
252.473292,46,49,3
252.479908,46,49,3
252.481212,46,49,3
252.487028,46,49,3
252.487575,46,49,3
252.493254,46,49,3
252.494539,46,49,3
252.499202,46,49,3
252.500483,46,49,3
252.506166,46,49,3
252.50639,46,49,3
252.51257,46,49,3
252.512974,46,49,3
252.518397,46,49,3
252.520009,46,49,3
252.524653,46,49,3
252.5267,46,49,3
252.530879,46,49,3
252.536517,46,49,3
252.536695,46,49,3
252.542568,46,49,3
252.543801,46,49,3
252.548677,46,49,3
252.55295,46,49,3
252.554655,46,49,3
252.560612,46,49,3
252.560644,46,49,3
252.566941,46,49,3
252.567303,46,49,3
252.572802,46,49,3
252.573919,46,49,3
252.578618,46,49,3
252.581586,46,49,3
252.585017,46,49,3
252.58855,46,49,3
252.590833,46,49,3
252.594494,46,49,3
252.596649,46,49,3
252.600401,46,49,3
252.602774,46,49,3
252.606581,46,49,3
252.60859,46,49,3
252.612397,46,49,3
252.614584,46,49,3
252.618213,46,49,3
252.620805,46,49,3
252.624029,46,49,3
252.627017,46,49,3
252.629845,46,49,3
252.632833,46,49,3
252.635661,46,49,3
252.638795,47,49,2
252.641477,47,49,2
252.644702,47,49,2
252.647293,47,49,2
252.650676,47,49,2
252.653109,47,49,2
252.657175,47,49,2
252.658925,47,49,2
252.662991,47,49,2
252.664741,47,49,2
252.668807,47,49,2
252.670557,47,49,2
252.675949,47,49,2
252.676373,47,49,2
252.682189,47,49,2
252.688005,47,49,2
252.693821,47,49,2
252.699637,47,49,2
252.705453,47,49,2
252.711269,47,49,2
252.717085,47,49,2
252.722901,47,49,2
252.728717,47,49,2
252.732256,47,49,2
252.734533,47,49,2
252.738482,47,49,2
252.740349,47,49,2
252.744617,47,49,2
252.746165,47,49,2
252.750869,47,49,2
252.751981,47,49,2
252.757797,47,49,2
252.757879,47,49,2
252.763613,47,49,2
252.764686,47,49,2
252.76996,47,49,2
252.772,47,50,3
252.778848,47,50,3
252.788665,47,50,3
252.796256,47,50,3
252.805841,47,50,3
252.813473,47,50,3
252.820164,47,50,3
252.826267,47,50,3
252.827361,47,50,3
252.832493,47,50,3
252.83514,47,50,3
252.838628,47,50,3
252.84218,47,50,3
252.84488,47,50,3
252.848057,47,50,3
252.85189,47,50,3
252.854166,47,50,3
252.858697,47,50,3
252.860752,47,50,3
252.866011,47,50,3
252.867135,47,50,3
252.872859,47,50,3
252.873128,47,50,3
252.879136,47,50,3
252.882676,47,50,3
252.885054,47,50,3
252.890267,47,50,3
252.891081,47,50,3
252.897175,47,50,3
252.899851,47,50,3
252.903093,47,50,3
252.907484,47,50,3
252.908909,47,50,3
252.914175,47,50,3
252.914974,47,50,3
252.921083,47,50,3
252.921372,47,50,3
252.927264,47,50,3
252.929151,47,50,3
252.933121,47,50,3
252.936191,47,50,3
252.93923,48,50,2
252.942068,48,50,2
252.94534,48,50,2
252.948177,48,50,2
252.951156,48,50,2
252.954763,48,50,2
252.957145,48,50,2
252.961146,48,50,2
252.963022,48,50,2
252.966962,48,50,2
252.969187,48,50,2
252.972778,48,50,2
252.975176,48,50,2
252.978594,48,50,2
252.980992,48,50,2
252.98441,48,50,2
252.986808,48,50,2
252.990226,48,50,2
252.992746,48,50,2
252.996042,48,50,2
252.998967,48,50,2
253.001858,48,50,2
253.004904,48,50,2
253.007674,48,50,2
253.010777,48,50,2
253.01349,48,50,2
253.016811,48,50,2
253.019306,48,50,2
253.022627,48,50,2
253.025122,48,50,2
253.028853,48,50,2
253.030938,48,50,2
253.036754,48,50,2
253.04257,48,50,2
253.048386,48,50,2
253.054202,48,50,2
253.060018,48,50,2
253.065834,48,50,2
253.07165,48,50,2
253.077466,48,50,2
253.083282,48,50,2
253.085888,48,50,2
253.089098,48,50,2
253.092155,48,50,2
253.094914,48,50,2
253.098177,48,50,2
253.10073,48,50,2
253.10533,48,50,2
253.106546,48,50,2
253.111713,48,50,2
253.112362,48,50,2
253.118178,48,50,2
253.119143,48,50,2
253.123994,48,50,2
253.126345,48,51,3
253.133613,48,51,3
253.143283,48,51,3
253.151299,48,51,3
253.160692,48,51,3
253.168516,48,51,3
253.175278,48,51,3
253.179899,48,51,3
253.182749,48,51,3
253.186166,48,51,3
253.190502,48,51,3
253.192188,48,51,3
253.198123,48,51,3
253.199341,48,51,3
253.204375,48,51,3
253.205724,48,51,3
253.210717,48,51,3
253.213154,48,51,3
253.216869,48,51,3
253.220355,48,51,3
253.223832,48,51,3
253.227624,48,51,3
253.230073,48,51,3
253.235945,48,51,3
253.237294,48,51,3
253.242287,48,51,3
253.24531,48,51,3
253.248103,48,51,3
253.253919,48,51,3
253.254703,48,51,3
253.259853,48,51,3
253.262527,48,51,3
253.265669,48,51,3
253.269289,48,51,3
253.27185,48,51,3
253.27676,48,51,3
253.277666,48,51,3
253.283745,48,51,3
253.284513,48,51,3
253.290001,48,51,3
253.292134,48,51,3
253.29599,48,51,3
253.298386,48,51,3
253.301806,48,51,3
253.304728,48,51,3
253.308035,48,51,3
253.31088,48,51,3
253.313852,48,51,3
253.317843,48,51,3
253.319695,48,51,3
253.324084,48,51,3
253.326063,48,51,3
253.3299,48,51,3
253.332011,48,51,3
253.335716,48,51,3
253.337827,48,51,3
253.341532,49,51,2
253.343749,49,51,2
253.347348,49,51,2
253.350158,49,51,2
253.353164,49,51,2
253.355974,49,51,2
253.35898,49,51,2
253.36179,49,51,2
253.364796,49,51,2
253.367606,49,51,2
253.370612,49,51,2
253.373422,49,51,2
253.376428,49,51,2
253.379391,49,51,2
253.382244,49,51,2
253.385207,49,51,2
253.38806,49,51,2
253.391023,49,51,2
253.393876,49,51,2
253.399692,49,51,2
253.405508,49,51,2
253.411324,49,51,2
253.41714,49,51,2
253.422956,49,51,2
253.428772,49,51,2
253.434588,49,51,2
253.440404,49,51,2
253.44622,49,51,2
253.447861,49,51,2
253.452036,49,51,2
253.45439,49,51,2
253.457852,49,51,2
253.460687,49,51,2
253.463668,49,51,2
253.467585,49,51,2
253.469484,49,51,2
253.473912,49,51,2
253.4753,49,51,2
253.481116,49,51,2
253.481428,49,51,2
253.486932,49,51,2
253.488974,49,51,2
253.496769,49,52,3
253.506221,49,52,3
253.514526,49,52,3
253.523442,49,52,3
253.531742,49,52,3
253.538317,49,52,3
253.541872,49,52,3
253.545702,49,52,3
253.548401,49,52,3
253.554108,49,52,3
253.554698,49,52,3
253.561596,49,52,3
253.561628,49,52,3
253.567923,49,52,3
253.568345,49,52,3
253.575036,49,52,3
253.575439,49,52,3
253.581535,49,52,3
253.582985,49,52,3
253.588849,49,52,3
253.590779,49,52,3
253.594913,49,52,3
253.600232,49,52,3
253.600891,49,52,3
253.606839,49,52,3
253.608537,49,52,3
253.612989,49,52,3
253.617453,49,52,3
253.618805,49,52,3
253.62487,49,52,3
253.625753,49,52,3
253.630864,49,52,3
253.632328,49,52,3
253.637028,49,52,3
253.639713,49,52,3
253.643094,49,52,3
253.648119,49,52,3
253.648908,49,52,3
253.655104,49,52,3
253.655639,49,52,3
253.66092,49,52,3
253.662356,49,52,3
253.667233,49,52,3
253.669047,49,52,3
253.673135,49,52,3
253.675546,49,52,3
253.678951,49,52,3
253.68286,49,52,3
253.685147,49,52,3
253.688924,49,52,3
253.69105,49,52,3
253.694902,49,52,3
253.696866,49,52,3
253.700718,49,52,3
253.703021,49,52,3
253.706534,49,52,3
253.708969,49,52,3
253.71235,49,52,3
253.714871,49,52,3
253.718166,49,52,3
253.720819,49,52,3
253.723982,49,52,3
253.726726,49,52,3
253.729798,49,52,3
253.732906,49,52,3
253.735614,49,52,3
253.738722,50,52,2
253.74143,50,52,2
253.744538,50,52,2
253.747246,50,52,2
253.750472,50,52,2
253.753062,50,52,2
253.756288,50,52,2
253.758878,50,52,2
253.762104,50,52,2
253.764694,50,52,2
253.77051,50,52,2
253.776326,50,52,2
253.782142,50,52,2
253.787958,50,52,2
253.793774,50,52,2
253.79959,50,52,2
253.805406,50,52,2
253.811222,50,52,2
253.817038,50,52,2
253.817527,50,52,2
253.822854,50,52,2
253.82391,50,52,2
253.82867,50,52,2
253.830596,50,52,2
253.834486,50,52,2
253.837404,50,52,2
253.840302,50,52,2
253.844631,50,52,2
253.846118,50,52,2
253.851844,50,52,2
253.851934,50,52,2
253.85775,50,52,2
253.859349,50,52,2
253.867098,50,52,2
253.876449,50,53,3
253.88532,50,53,3
253.894015,50,53,3
253.902582,50,53,3
253.90958,50,53,3
253.911538,50,53,3
253.916819,50,53,3
253.917921,50,53,3
253.924607,50,53,3
253.925079,50,53,3
253.931415,50,53,3
253.933409,50,53,3
253.938642,50,53,3
253.9401,50,53,3
253.945855,50,53,3
253.947297,50,53,3
253.95336,50,53,3
253.953872,50,53,3
253.961024,50,53,3
253.961109,50,53,3
253.967483,50,53,3
253.97046,50,53,3
253.973693,50,53,3
253.979331,50,53,3
253.980031,50,53,3
253.986024,50,53,3
253.988026,50,53,3
253.99184,50,53,3
253.996593,50,53,3
253.99795,50,53,3
254.003591,50,53,3
254.003898,50,53,3
254.009906,50,53,3
254.01083,50,53,3
254.015722,50,53,3
254.01909,50,53,3
254.021847,50,53,3
254.02742,50,53,3
254.027663,50,53,3
254.033863,50,53,3
254.034111,50,53,3
254.039856,51,53,2
254.041308,51,53,2
254.045672,51,53,2
254.047883,51,53,2
254.051777,51,53,2
254.055035,51,53,2
254.057771,51,53,2
254.061494,51,53,2
254.063632,51,53,2
254.067704,51,53,2
254.069854,51,53,2
254.074042,51,53,2
254.075685,51,53,2
254.079858,51,53,2
254.081501,51,53,2
254.085674,51,53,2
254.087317,51,53,2
254.09149,51,53,2
254.093133,51,53,2
254.097306,51,53,2
254.098949,51,53,2
254.103122,51,53,2
254.105061,51,53,2
254.108938,51,53,2
254.110881,51,53,2
254.114754,51,53,2
254.116753,51,53,2
254.12057,51,53,2
254.122569,51,53,2
254.126386,51,53,2
254.128386,51,53,2
254.132202,51,53,2
254.134713,51,53,2
254.138018,51,53,2
254.140529,51,53,2
254.143834,51,53,2
254.14965,51,53,2
254.155466,51,53,2
254.161282,51,53,2
254.167098,51,53,2
254.172914,51,53,2
254.17873,51,53,2
254.184546,51,53,2
254.190362,51,53,2
254.195628,51,53,2
254.196178,51,53,2
254.201994,51,53,2
254.202072,51,53,2
254.20781,51,53,2
254.208879,51,53,2
254.213626,51,53,2
254.215465,51,53,2
254.219442,51,53,2
254.22297,51,53,2
254.225258,51,53,2
254.2304,51,53,2
254.231074,51,53,2
254.23689,51,53,2
254.237642,51,53,2
254.245466,51,53,2
254.255092,51,53,2
254.263659,51,53,2
254.272616,51,54,3
254.280906,51,54,3
254.288234,51,54,3
254.289639,51,54,3
254.29574,51,54,3
254.296083,51,54,3
254.30289,51,54,3
254.304186,51,54,3
254.309475,51,54,3
254.312405,51,54,3
254.316981,51,54,3
254.319718,51,54,3
254.324411,51,54,3
254.326799,51,54,3
254.331653,51,54,3
254.333445,51,54,3
254.339477,51,54,3
254.341153,51,54,3
254.34745,51,54,3
254.349103,51,54,3
254.354445,51,54,3
254.35767,51,54,3
254.361293,51,54,3
254.366627,51,54,3
254.367357,51,54,3
254.373451,51,54,3
254.374917,51,54,3
254.379267,51,54,3
254.382245,51,54,3
254.385433,51,54,3
254.389751,51,54,3
254.391249,51,54,3
254.397065,51,54,3
254.398197,51,54,3
254.402999,51,54,3
254.406416,51,54,3
254.409093,51,54,3
254.413729,51,54,3
254.415228,51,54,3
254.42081,51,54,3
254.421044,51,54,3
254.427124,51,54,3
254.427456,51,54,3
254.43338,51,54,3
254.435164,51,54,3
254.439369,52,54,2
254.441461,52,54,2
254.445185,52,54,2
254.448455,52,54,2
254.451001,52,54,2
254.455304,52,54,2
254.456893,52,54,2
254.461368,52,54,2
254.462709,52,54,2
254.467184,52,54,2
254.468525,52,54,2
254.473,52,54,2
254.474341,52,54,2
254.478816,52,54,2
254.480157,52,54,2
254.484632,52,54,2
254.486313,52,54,2
254.490448,52,54,2
254.492129,52,54,2
254.496264,52,54,2
254.498048,52,54,2
254.50208,52,54,2
254.503864,52,54,2
254.507896,52,54,2
254.509823,52,54,2
254.513712,52,54,2
254.515962,52,54,2
254.519528,52,54,2
254.521778,52,54,2
254.525344,52,54,2
254.527595,52,54,2
254.53116,52,54,2
254.536976,52,54,2
254.542792,52,54,2
254.548608,52,54,2
254.554424,52,54,2
254.56024,52,54,2
254.566056,52,54,2
254.571872,52,54,2
254.577688,52,54,2
254.581535,52,54,2
254.583504,52,54,2
254.588413,52,54,2
254.58932,52,54,2
254.595136,52,54,2
254.595236,52,54,2
254.600952,52,54,2
254.601578,52,54,2
254.606768,52,54,2
254.609158,52,54,2
254.612584,52,54,2
254.616664,52,54,2
254.6184,52,54,2
254.623876,52,54,2
254.624216,52,54,2
254.631422,52,54,2
254.641401,52,54,2
254.649938,52,54,2
254.658895,52,54,2
254.667226,52,54,2
254.674888,52,54,2
254.675546,52,55,3
254.682277,52,55,3
254.682424,52,55,3
254.689247,52,55,3
254.690856,52,55,3
254.695589,52,55,3
254.699378,52,55,3
254.703169,52,55,3
254.706883,52,55,3
254.710675,52,55,3
254.714121,52,55,3
254.717887,52,55,3
254.720696,52,55,3
254.725433,52,55,3
254.729451,52,55,3
254.735412,52,55,3
254.735515,52,55,3
254.743106,52,55,3
254.743949,52,55,3
254.750146,52,55,3
254.752906,52,55,3
254.756484,52,55,3
254.761237,52,55,3
254.7623,52,55,3
254.768116,52,55,3
254.768899,52,55,3
254.774054,52,55,3
254.776288,52,55,3
254.780275,52,55,3
254.784867,52,55,3
254.786283,52,55,3
254.792201,52,55,3
254.793389,52,55,3
254.798033,52,55,3
254.800894,52,55,3
254.804198,52,55,3
254.808132,52,55,3
254.810262,52,55,3
254.814707,52,55,3
254.816413,52,55,3
254.822229,52,55,3
254.823462,52,55,3
254.828045,52,55,3
254.829526,52,55,3
254.834094,52,55,3
254.837117,52,55,3
254.839956,53,55,2
254.844157,53,55,2
254.845818,53,55,2
254.850495,53,55,2
254.851634,53,55,2
254.856311,53,55,2
254.85745,53,55,2
254.862127,53,55,2
254.863266,53,55,2
254.867943,53,55,2
254.869144,53,55,2
254.873759,53,55,2
254.87496,53,55,2
254.879575,53,55,2
254.880776,53,55,2
254.885391,53,55,2
254.886987,53,55,2
254.891207,53,55,2
254.89289,53,55,2
254.897023,53,55,2
254.898721,53,55,2
254.902839,53,55,2
254.904537,53,55,2
254.908655,53,55,2
254.910533,53,55,2
254.914471,53,55,2
254.916595,53,55,2
254.920287,53,55,2
254.922862,53,55,2
254.926103,53,55,2
254.931919,53,55,2
254.937735,53,55,2
254.943551,53,55,2
254.949367,53,55,2
254.955183,53,55,2
254.960999,53,55,2
254.966815,53,55,2
254.972631,53,55,2
254.975431,53,55,2
254.978447,53,55,2
254.982077,53,55,2
254.984263,53,55,2
254.988768,53,55,2
254.990079,53,55,2
254.995338,53,55,2
254.995895,53,55,2
255.001711,53,55,2
255.002859,53,55,2
255.007527,53,55,2
255.010521,53,55,2
255.013343,53,55,2
255.017213,53,55,2
255.019159,53,55,2
255.025472,53,55,2
255.035011,53,55,2
255.044287,53,55,2
255.052941,53,55,2
255.061534,53,55,2
255.069287,53,55,2
255.069442,53,55,2
255.076088,53,55,2
255.076251,53,55,2
255.082779,53,55,2
255.085441,53,55,2
255.089349,53,56,3
255.093746,53,56,3
255.09687,53,56,3
255.101439,53,56,3
255.104532,53,56,3
255.109233,53,56,3
255.111223,53,56,3
255.116389,53,56,3
255.119483,53,56,3
255.12437,53,56,3
255.129022,53,56,3
255.131102,53,56,3
255.138298,53,56,3
255.139306,53,56,3
255.146578,53,56,3
255.146951,53,56,3
255.153194,53,56,3
255.155545,53,56,3
255.15942,53,56,3
255.163298,53,56,3
255.165236,53,56,3
255.170262,53,56,3
255.171229,53,56,3
255.177489,53,56,3
255.179452,53,56,3
255.183305,53,56,3
255.187757,53,56,3
255.189152,53,56,3
255.1951,53,56,3
255.19545,53,56,3
255.201468,53,56,3
255.203244,53,56,3
255.207375,53,56,3
255.2104,53,56,3
255.213191,53,56,3
255.218381,53,56,3
255.219007,53,56,3
255.224824,53,56,3
255.225113,53,56,3
255.231283,53,56,3
255.233317,53,56,3
255.237099,53,56,3
255.240589,54,56,2
255.242915,54,56,2
255.247205,54,56,2
255.248731,54,56,2
255.253431,54,56,2
255.254547,54,56,2
255.259247,54,56,2
255.260363,54,56,2
255.265063,54,56,2
255.266181,54,56,2
255.270879,54,56,2
255.271997,54,56,2
255.276695,54,56,2
255.278107,54,56,2
255.282511,54,56,2
255.283923,54,56,2
255.288327,54,56,2
255.289739,54,56,2
255.294143,54,56,2
255.295673,54,56,2
255.299959,54,56,2
255.301489,54,56,2
255.305775,54,56,2
255.307366,54,56,2
255.311591,54,56,2
255.313587,54,56,2
255.317407,54,56,2
255.319813,54,56,2
255.323223,54,56,2
255.325629,54,56,2
255.329039,54,56,2
255.334855,54,56,2
255.340671,54,56,2
255.346487,54,56,2
255.352303,54,56,2
255.358119,54,56,2
255.363935,54,56,2
255.369751,54,56,2
255.375567,54,56,2
255.377107,54,56,2
255.381383,54,56,2
255.383449,54,56,2
255.387199,54,56,2
255.39011,54,56,2
255.393015,54,56,2
255.397191,54,56,2
255.398831,54,56,2
255.403923,54,56,2
255.404647,54,56,2
255.410463,54,56,2
255.412287,54,56,2
255.416279,54,56,2
255.418509,54,56,2
255.422095,54,56,2
255.427001,54,56,2
255.436822,54,56,2
255.445937,54,56,2
255.45459,54,56,2
255.463153,54,56,2
255.471118,54,56,2
255.471518,54,56,2
255.47746,54,56,2
255.477901,54,56,2
255.484121,54,56,2
255.487526,54,56,2
255.491202,54,56,2
255.496124,54,56,2
255.497934,54,56,2
255.503569,54,56,2
255.506298,54,56,2
255.51252,54,57,3
255.512597,54,57,3
255.519329,54,57,3
255.521012,54,57,3
255.527577,54,57,3
255.530833,54,57,3
255.534545,54,57,3
255.539947,54,57,3
255.542989,54,57,3
255.548601,54,57,3
255.55016,54,57,3
255.557164,54,57,3
255.557429,54,57,3
255.563452,54,57,3
255.565529,54,57,3
255.569632,54,57,3
255.571912,54,57,3
255.575813,54,57,3
255.581537,54,57,3
255.581978,54,57,3
255.587795,54,57,3
255.590135,54,57,3
255.59396,54,57,3
255.59758,54,57,3
255.599776,54,57,3
255.605592,54,57,3
255.606608,54,57,3
255.611875,54,57,3
255.61334,54,57,3
255.617691,54,57,3
255.621588,54,57,3
255.623684,54,57,3
255.628556,54,57,3
255.6295,54,57,3
255.635316,54,57,3
255.637,54,57,3
255.641179,55,57,2
255.644171,55,57,2
255.647081,55,57,2
255.65144,55,57,2
255.652958,55,57,2
255.657463,55,57,2
255.658778,55,57,2
255.663643,55,57,2
255.664651,55,57,2
255.669824,55,57,2
255.67064,55,57,2
255.67564,55,57,2
255.676588,55,57,2
255.681456,55,57,2
255.682449,55,57,2
255.687272,55,57,2
255.688513,55,57,2
255.693088,55,57,2
255.694345,55,57,2
255.698904,55,57,2
255.700323,55,57,2
255.70472,55,57,2
255.706271,55,57,2
255.710536,55,57,2
255.712613,55,57,2
255.716352,55,57,2
255.718444,55,57,2
255.722168,55,57,2
255.724651,55,57,2
255.727984,55,57,2
255.730876,55,57,2
255.7338,55,57,2
255.736753,55,57,2
255.739616,55,57,2
255.745432,55,57,2
255.751248,55,57,2
255.757064,55,57,2
255.76288,55,57,2
255.768696,55,57,2
255.774512,55,57,2
255.780328,55,57,2
255.786144,55,57,2
255.786277,55,57,2
255.79196,55,57,2
255.793429,55,57,2
255.797776,55,57,2
255.800003,55,57,2
255.803592,55,57,2
255.806619,55,57,2
255.809408,55,57,2
255.813149,55,57,2
255.815224,55,57,2
255.82104,55,57,2
255.821802,55,57,2
255.826856,55,57,2
255.827983,55,57,2
255.832672,55,57,2
255.836475,55,57,2
255.846291,55,57,2
255.855451,55,57,2
255.863872,55,57,2
255.872233,55,57,2
255.880288,55,57,2
255.881074,55,57,2
255.887416,55,57,2
255.88744,55,57,2
255.894014,55,57,2
255.897743,55,57,2
255.90063,55,57,2
255.90616,55,57,2
255.907159,55,57,2
255.914247,55,57,2
255.915813,55,57,2
255.921994,55,57,2
255.923133,55,57,2
255.929703,55,58,3
255.930486,55,58,3
255.938852,55,58,3
255.940302,55,58,3
255.945655,55,58,3
255.949462,55,58,3
255.953874,55,58,3
255.957883,55,58,3
255.961769,55,58,3
255.966244,55,58,3
255.969447,55,58,3
255.975085,55,58,3
255.975773,55,58,3
255.981427,55,58,3
255.982697,55,58,3
255.988513,55,58,3
255.991754,55,58,3
255.99475,55,58,3
256.000171,55,58,3
256.000566,55,58,3
256.006443,55,58,3
256.008258,55,58,3
256.012594,55,58,3
256.017144,55,58,3
256.01841,55,58,3
256.023714,55,58,3
256.02459,55,58,3
256.030406,55,58,3
256.032863,55,58,3
256.036222,55,58,3
256.039666,55,58,3
256.042038,55,58,3
256.047885,55,58,3
256.048149,55,58,3
256.054011,55,58,3
256.05578,55,58,3
256.059827,55,58,3
256.063458,55,58,3
256.065906,55,58,3
256.069784,55,58,3
256.071722,55,58,3
256.076708,55,58,3
256.077538,55,58,3
256.082524,55,58,3
256.083472,55,58,3
256.088761,55,58,3
256.089288,55,58,3
256.094577,55,58,3
256.095165,55,58,3
256.100393,55,58,3
256.100981,55,58,3
256.106209,55,58,3
256.107177,55,58,3
256.112025,55,58,3
256.113196,55,58,3
256.117841,55,58,3
256.119144,55,58,3
256.123657,55,58,3
256.125092,55,58,3
256.129473,55,58,3
256.131272,55,58,3
256.135289,55,58,3
256.137407,55,58,3
256.141105,56,58,2
256.143431,56,58,2
256.146921,56,58,2
256.149844,56,58,2
256.152737,56,58,2
256.15566,56,58,2
256.158553,56,58,2
256.164369,56,58,2
256.170185,56,58,2
256.176001,56,58,2
256.181817,56,58,2
256.187633,56,58,2
256.193449,56,58,2
256.199265,56,58,2
256.202935,56,58,2
256.205081,56,58,2
256.210459,56,58,2
256.210897,56,58,2
256.216713,56,58,2
256.217026,56,58,2
256.222529,56,58,2
256.223949,56,58,2
256.228345,56,58,2
256.230332,56,58,2
256.234161,56,58,2
256.238783,56,58,2
256.239977,56,58,2
256.24496,56,58,2
256.245793,56,58,2
256.251609,56,58,2
256.253294,56,58,2
256.263273,56,58,2
256.272853,56,58,2
256.280813,56,58,2
256.289522,56,58,2
256.296946,56,58,2
256.298494,56,58,2
256.30447,56,58,2
256.305069,56,58,2
256.311037,56,58,2
256.315153,56,58,2
256.31796,56,58,2
256.324343,56,58,2
256.324505,56,58,2
256.332602,56,58,2
256.332794,56,58,2
256.338971,56,58,2
256.341635,56,58,2
256.347305,56,58,2
256.348048,56,58,2
256.356859,56,59,3
256.357284,56,59,3
256.364481,56,59,3
256.366863,56,59,3
256.373468,56,59,3
256.374823,56,59,3
256.380883,56,59,3
256.383533,56,59,3
256.388418,56,59,3
256.392505,56,59,3
256.39515,56,59,3
256.39908,56,59,3
256.402231,56,59,3
256.408209,56,59,3
256.409164,56,59,3
256.414435,56,59,3
256.418515,56,59,3
256.420251,56,59,3
256.426068,56,59,3
256.426613,56,59,3
256.431883,56,59,3
256.435646,56,59,3
256.437699,56,59,3
256.442059,56,59,3
256.443515,56,59,3
256.449331,56,59,3
256.45087,56,59,3
256.455147,56,59,3
256.458491,56,59,3
256.460963,56,59,3
256.466787,56,59,3
256.467479,56,59,3
256.472603,56,59,3
256.474894,56,59,3
256.478419,56,59,3
256.482429,56,59,3
256.484235,56,59,3
256.489161,56,59,3
256.490051,56,59,3
256.495867,56,59,3
256.496242,56,59,3
256.501683,56,59,3
256.50222,56,59,3
256.507499,56,59,3
256.508446,56,59,3
256.513315,56,59,3
256.514262,56,59,3
256.519131,56,59,3
256.520078,56,59,3
256.524947,56,59,3
256.525894,56,59,3
256.530798,56,59,3
256.53171,56,59,3
256.536614,56,59,3
256.537526,56,59,3
256.542446,57,59,2
256.543342,57,59,2
256.548262,57,59,2
256.549158,57,59,2
256.554974,57,59,2
256.55977,57,59,2
256.56079,57,59,2
256.565992,57,59,2
256.566606,57,59,2
256.571808,57,59,2
256.572422,57,59,2
256.577624,57,59,2
256.578238,57,58,1
256.584054,57,58,1
256.58987,57,58,1
256.595686,57,58,1
256.601502,57,58,1
256.607318,57,58,1
256.613134,57,58,1
256.61895,57,57,0
256.621909,57,57,0
256.624766,57,57,0
256.629936,57,57,0
256.630582,57,56,1
256.636188,57,56,1
256.636398,57,56,1
256.642214,55,56,1
256.643051,55,55,0
256.64803,55,55,0
256.649727,55,55,0
256.653846,55,54,1
256.658598,55,54,1
256.660035,55,54,1
256.664414,55,53,2
256.665851,55,53,2
256.672376,55,52,3
256.682511,55,52,3
256.69202,55,52,3
256.700013,55,51,4
256.709015,55,51,4
256.717747,55,50,5
256.724074,55,49,6
256.730231,55,49,6
256.734747,55,49,6
256.743609,49,48,1
256.74377,49,48,1
256.758457,49,48,1
256.761041,49,47,2
256.766857,49,47,2
256.775744,49,46,3
256.776554,49,46,3
256.792688,49,45,4
256.794056,49,45,4
256.799605,49,44,5
256.807507,49,44,5
256.81179,49,43,6
256.82141,49,43,6
256.827358,49,42,7
256.82879,49,42,7
256.833283,49,41,8
256.839099,43,41,2
256.844915,43,40,3
256.850731,43,40,3
256.855116,43,39,4
256.856547,43,39,4
256.862363,43,39,4
256.868179,43,39,4
256.869819,43,38,5
256.873995,43,38,5
256.879811,43,38,5
256.885627,43,38,5
256.891443,43,38,5
256.893712,43,38,5
256.897259,43,38,5
256.903075,43,37,6
256.908891,43,37,6
256.914707,43,37,6
256.915517,43,37,6
256.920523,43,37,6
256.926339,43,37,6
256.92739,43,37,6
256.932155,43,37,6
256.937971,43,36,7
256.939022,34,36,2
256.943787,34,36,2
256.949603,34,36,2
256.950654,34,36,2
256.955419,34,36,2
256.961235,34,36,2
256.962286,34,36,2
256.967051,34,36,2
256.972867,34,35,1
256.973918,34,35,1
256.978683,34,35,1
256.984499,34,34,0
256.98555,34,34,0
256.990315,34,34,0
256.997182,34,34,0
257.01463,34,33,1
257.026262,34,32,2
257.037269,34,31,3
257.04371,28,31,3
257.049476,28,30,2
257.049526,28,30,2
257.055342,28,30,2
257.061143,28,30,2
257.061158,28,29,1
257.066974,28,29,1
257.07279,28,29,1
257.076033,28,29,1
257.078606,28,29,1
257.084422,28,29,1
257.09069,28,29,1
257.104811,28,28,0
257.119391,28,28,0
257.131376,28,28,0
257.141058,28,27,1
257.143583,28,26,2
257.152846,28,26,2
257.15525,28,26,2
257.17014,28,25,3
257.172884,28,25,3
257.184797,28,25,3
257.192447,28,24,4
257.198918,28,23,5
257.202185,28,23,5
257.211232,28,23,5
257.213498,28,23,5
257.221206,28,23,5
257.231255,28,22,6
257.235165,28,22,6
257.240778,28,22,6
257.246921,28,23,5
257.250347,28,22,6
257.259638,28,23,5
257.266959,28,23,5
257.274178,28,23,5
257.283792,28,23,5
257.28649,28,23,5
257.296195,28,23,5
257.299101,28,23,5
257.302011,28,22,6
257.304917,28,23,5
257.307827,28,23,5
257.310733,28,23,5
257.313643,28,23,5
257.316549,28,23,5
257.319459,28,23,5
257.322365,28,23,5
257.325275,28,23,5
257.328181,28,23,5
257.333997,28,23,5
257.334789,28,23,5
257.339813,30,23,7
257.344358,30,23,7
257.353649,30,23,7
257.368189,30,23,7
257.377803,30,23,7
257.378052,30,23,7
257.388289,30,23,7
257.393112,30,23,7
257.398928,30,23,7
257.399223,30,23,7
257.404744,30,23,7
257.41056,30,23,7
257.412382,30,23,7
257.416376,30,23,7
257.422192,30,23,7
257.424479,30,23,7
257.428008,30,23,7
257.433824,30,23,7
257.436663,30,23,7
257.449225,30,23,7
257.467953,30,23,7
257.472063,30,23,7
257.479003,30,23,7
257.482299,30,23,7
257.493234,30,23,7
257.497847,30,23,7
257.506393,30,23,7
257.51576,30,23,7
257.51849,30,24,6
257.525182,30,23,7
257.530674,30,23,7
257.530998,30,23,7
257.536814,30,23,7
257.54263,31,23,8
257.543236,31,23,8
257.548446,31,23,8
257.554262,31,23,8
257.561009,31,23,8
257.561964,31,23,8
257.569617,31,23,8
257.573014,31,23,8
257.577147,31,23,8
257.57883,31,23,8
257.590104,31,23,8
257.591858,31,23,8
257.598479,31,23,8
257.609771,31,23,8
257.612321,31,23,8
257.618137,31,23,8
257.619193,31,23,8
257.623953,31,23,8
257.625009,31,23,8
257.629769,31,23,8
257.630825,31,23,8
257.635585,31,23,8
257.636641,31,23,8
257.641401,31,23,8
257.642457,31,23,8
257.647217,31,23,8
257.648273,31,23,8
257.653033,31,23,8
257.65502,31,23,8
257.663627,31,23,8
257.671158,31,23,8
257.684115,31,23,8
257.68665,31,23,8
257.69249,31,23,8
257.696537,31,23,8
257.706332,31,23,8
257.706424,31,23,8
257.712148,31,23,8
257.717964,31,23,8
257.719917,31,23,8
257.72378,31,23,8
257.729596,31,23,8
257.732363,31,23,8
257.735412,31,23,8
257.741228,31,23,8
257.745042,31,23,8
257.747044,31,23,8
257.757256,31,23,8
257.776216,31,23,8
257.780661,31,23,8
257.787615,31,24,7
257.790548,31,23,8
257.794013,31,23,8
257.800435,31,23,8
257.807041,31,23,8
257.813928,31,23,8
257.82635,31,24,7
257.826374,31,23,8
257.836237,31,23,8
257.839053,31,23,8
257.842053,31,23,8
257.848102,31,23,8
257.851267,31,23,8
257.85415,31,23,8
257.859966,31,23,8
257.866131,31,23,8
257.870227,31,24,7
257.873576,31,24,7
257.881626,31,24,7
257.8823,31,24,7
257.888024,31,23,8
257.889977,31,24,7
257.89384,31,24,7
257.901052,31,24,7
257.903354,31,24,7
257.911845,31,24,7
257.920361,31,23,8
257.926036,31,24,7
257.930248,31,24,7
257.932085,31,24,7
257.936064,31,24,7
257.93825,32,24,8
257.942113,32,24,8
257.944066,32,24,8
257.948161,32,24,8
257.949998,32,24,8
257.953977,32,24,8
257.955814,32,24,8
257.960142,32,24,8
257.962095,32,24,8
257.967587,32,24,8
257.96826,32,24,8
257.976311,32,24,8
257.983988,32,24,8
257.997365,32,24,8
258.002458,32,24,8
258.005856,32,24,8
258.01316,32,24,8
258.020047,32,24,8
258.023047,32,24,8
258.026096,32,24,8
258.032261,32,24,8
258.037122,32,24,8
258.038077,32,24,8
258.044009,32,24,8
258.049825,32,24,8
258.050033,32,24,8
258.056106,32,24,8
258.062271,32,24,8
258.063526,32,24,8
258.075973,32,24,8
258.096469,32,24,8
258.097027,32,24,8
258.107171,32,24,8
258.109008,32,24,8
258.115754,32,24,8
258.117058,32,24,8
258.122035,32,24,8
258.13041,32,24,8
258.131133,32,24,8
258.144044,32,24,8
258.150534,32,24,8
258.157537,32,24,8
258.160886,32,24,8
258.166935,32,24,8
258.169984,32,24,8
258.173449,32,24,8
258.179614,32,24,8
258.185662,32,24,8
258.191038,32,24,8
258.19206,32,24,8
258.19997,32,24,8
258.203019,32,24,8
258.208926,32,24,8
258.209765,32,24,8
258.216046,32,24,8
258.216953,32,24,8
258.221862,32,24,8
258.227678,32,24,8
258.230446,32,24,8
258.239402,33,24,9
258.244545,33,24,9
258.254175,33,24,9
258.254897,33,24,9
258.260456,33,24,9
258.260946,33,24,9
258.266854,33,24,9
258.26746,33,24,9
258.273135,33,24,9
258.273625,33,24,9
258.278951,33,24,9
258.279673,33,24,9
258.285116,33,24,9
258.286071,33,24,9
258.291397,33,24,9
258.293981,33,24,9
258.297911,33,24,9
258.302937,33,24,9
258.310963,33,24,9
258.324457,33,24,9
258.331644,33,24,9
258.333413,33,24,9
258.343276,33,24,9
258.348186,33,24,9
258.353396,33,24,9
258.354467,33,24,9
258.360865,33,24,9
258.367146,33,24,9
258.36782,33,24,9
258.372962,33,24,9
258.379127,33,24,9
258.381196,33,24,9
258.385408,33,24,9
258.391922,33,24,9
258.395504,33,24,9
258.408997,33,24,9
258.425655,33,24,9
258.4304,33,24,9
258.437287,33,24,9
258.44366,33,24,9
258.447407,33,24,9
258.450639,33,24,9
258.457386,33,24,9
258.461831,33,24,9
258.463667,33,24,9
258.469716,33,24,9
258.475207,33,24,9
258.487397,33,24,9
258.489515,33,24,9
258.4974,33,24,9
258.503008,33,24,9
258.503681,33,24,9
258.511126,33,24,9
258.51764,33,24,9
258.524154,33,24,9
258.524411,33,24,9
258.530551,33,24,9
258.537671,33,24,9
258.539159,34,24,10
258.54465,34,24,10
258.547767,34,24,10
258.551397,34,24,10
258.556258,34,24,10
258.557678,34,24,10
258.563494,34,24,10
258.56931,34,24,10
258.569867,34,24,10
258.579406,34,24,10
258.581407,34,24,10
258.591411,34,24,10
258.594411,34,24,10
258.597692,34,24,10
258.601157,34,24,10
258.605137,34,24,10
258.607788,34,24,10
258.611651,34,24,10
258.614069,34,24,10
258.618165,34,24,10
258.619885,34,24,10
258.624562,34,24,10
258.62605,34,24,10
258.632797,34,24,10
258.63317,34,24,10
258.639543,34,24,10
258.641778,34,24,10
258.650269,34,24,10
258.663878,34,24,10
258.673276,34,24,10
258.673417,34,24,10
258.684675,34,24,10
258.688422,34,24,10
258.695168,34,23,11
258.69526,34,24,10
258.701799,34,24,10
258.70808,34,24,10
258.710266,34,24,10
258.713896,34,24,10
258.720061,34,24,10
258.72434,34,24,10
258.726807,34,24,10
258.733554,34,24,10
258.739462,34,24,10
258.753071,34,24,10
258.767287,34,24,10
258.776103,34,24,10
258.778686,34,24,10
258.789271,34,23,11
258.789596,34,24,10
258.797157,34,24,10
258.803671,34,24,10
258.804277,34,24,10
258.810766,34,24,10
258.816815,34,24,10
258.818351,34,24,10
258.822747,34,24,10
258.833473,34,24,10
258.835077,34,24,10
258.845429,34,24,10
258.847082,34,24,10
258.851711,34,24,10
258.860318,34,24,10
258.8666,34,24,10
258.870114,34,24,10
258.87323,34,24,10
258.879395,34,24,10
258.883607,34,24,10
258.888701,34,24,10
258.891168,34,24,10
258.897682,34,24,10
258.898122,34,24,10
258.904777,34,24,10
258.906381,34,24,10
258.910826,34,24,10
258.916642,34,24,10
258.920572,34,24,10
258.922458,34,24,10
258.929088,34,24,10
258.929761,34,24,10
258.93944,35,24,11
258.945232,35,24,11
258.945722,35,24,11
258.951979,35,24,11
258.954329,35,24,11
258.958609,35,24,11
258.960611,35,24,11
258.965123,35,24,11
258.967241,35,24,11
258.970939,35,24,11
258.973406,35,24,11
258.977104,35,24,11
258.982711,35,24,11
258.984432,35,24,11
258.991644,35,24,11
258.992133,35,24,11
259.000392,35,24,11
259.014583,35,24,11
259.023772,35,24,11
259.024795,35,24,11
259.036194,35,24,11
259.039243,35,23,12
259.04599,35,23,12
259.047361,35,24,11
259.05262,35,24,11
259.059134,35,23,12
259.062832,35,23,12
259.06495,35,23,12
259.071115,35,24,11
259.077604,35,24,11
259.078443,35,24,11
259.085655,35,24,11
259.093307,35,24,11
259.107731,35,24,11
259.118806,35,24,11
259.130205,35,24,11
259.131809,35,23,12
259.141372,35,24,11
259.145768,35,23,12
259.15391,35,24,11
259.156843,35,24,11
259.160424,35,24,11
259.16752,35,23,12
259.171615,35,23,12
259.174033,35,23,12
259.179849,35,24,11
259.185843,35,24,11
259.187318,35,24,11
259.19214,35,24,11
259.201742,35,24,11
259.203059,35,24,11
259.210402,35,24,11
259.219212,35,24,11
259.225509,35,24,11
259.22582,35,23,12
259.232271,35,24,11
259.238102,36,24,12
259.239779,36,24,12
259.247858,36,24,12
259.247921,36,24,12
259.254435,36,24,12
259.257411,36,24,12
259.261531,36,24,12
259.266586,36,24,12
259.268044,36,24,12
259.27386,36,24,12
259.279676,36,24,12
259.280458,36,24,12
259.285492,36,24,12
259.290098,36,24,12
259.291308,36,24,12
259.297124,36,24,12
259.304413,36,24,12
259.305366,36,24,12
259.311981,36,24,12
259.313223,36,24,12
259.319325,36,24,12
259.31952,36,24,12
259.325738,36,24,12
259.326282,36,24,12
259.331756,36,24,12
259.332113,36,24,12
259.337936,36,24,12
259.341869,36,24,12
259.345047,36,24,12
259.351422,36,24,12
259.352739,36,24,12
259.360597,36,24,12
259.374469,36,24,12
259.384109,36,24,12
259.386008,36,24,12
259.397189,36,24,12
259.399377,36,24,12
259.405992,36,23,13
259.408807,36,24,12
259.413336,36,24,12
259.419749,36,23,13
259.424626,36,23,13
259.425767,36,23,13
259.431947,36,24,12
259.439058,36,24,12
259.439778,36,24,12
259.44675,36,24,12
259.456529,36,24,12
259.472,36,24,12
259.480019,36,24,12
259.4912,36,24,12
259.495977,36,23,13
259.502818,36,24,12
259.510548,36,24,12
259.518637,36,24,12
259.519241,36,24,12
259.52612,36,24,12
259.533463,36,24,12
259.533789,36,24,12
259.540195,36,24,12
259.546375,36,24,12
259.55054,36,24,12
259.552191,36,24,12
259.558007,36,24,12
259.564056,36,24,12
259.566011,36,24,12
259.570453,36,24,12
259.577347,36,24,12
259.586435,36,24,12
259.589988,36,24,12
259.592337,36,24,12
259.600064,36,24,12
259.604559,36,24,12
259.606011,36,24,12
259.613252,36,24,12
259.616,36,24,12
259.620131,36,24,12
259.626025,36,24,12
259.627474,36,24,12
259.634206,36,24,12
259.634851,36,24,12
259.640386,37,24,13
259.646202,37,24,13
259.649072,37,24,13
259.652018,37,24,13
259.657834,37,24,13
259.658479,37,24,13
259.66365,37,24,13
259.669466,37,24,13
259.674446,37,24,13
259.675282,37,24,13
259.680828,37,24,13
259.681098,37,24,13
259.686914,37,24,13
259.688517,37,24,13
259.694075,37,24,13
259.694698,37,24,13
259.700022,37,24,13
259.700994,37,25,12
259.706896,37,25,12
259.710011,37,25,12
259.714014,37,25,12
259.720036,37,25,12
259.722258,37,25,12
259.728862,37,25,12
259.743083,37,24,13
259.75249,37,25,12
259.755323,37,25,12
259.766824,37,25,12
259.768457,37,25,12
259.774839,37,24,13
259.779225,37,24,13
259.782528,37,25,12
259.788709,37,24,13
259.795005,37,24,13
259.795192,37,24,13
259.800907,37,24,13
259.808025,37,24,13
259.810895,37,24,13
259.816269,37,24,13
259.828606,37,24,13
259.84396,37,24,13
259.849334,37,24,13
259.860835,37,24,13
259.868636,37,24,13
259.873236,37,24,13
259.88402,37,24,13
259.889203,37,24,13
259.892729,37,24,13
259.89949,37,24,13
259.904906,37,24,13
259.907224,37,24,13
259.914218,37,24,13
259.920515,37,24,13
259.922617,37,24,13
259.926725,37,24,13
259.93283,37,24,13
259.937971,37,24,13
259.938661,37,24,13
259.944871,37,24,13
259.950819,37,24,13
259.956691,37,24,13
259.962507,37,24,13
259.962647,37,24,13
259.968383,37,24,13
259.975844,37,24,13
259.978031,37,24,13
259.982063,37,24,13
259.98674,37,24,13
259.992593,37,24,13
259.993501,37,24,13
260.001235,37,24,13
260.002705,37,24,13
260.008229,37,24,13
260.011327,37,24,13
260.014526,37,24,13
260.020736,37,24,13
260.026217,37,24,13
260.026841,37,24,13
260.032657,37,24,13
260.03484,37,24,13
260.038473,38,24,14
260.044289,38,24,14
260.050105,38,24,14
260.051357,38,25,13
260.055921,38,25,13
260.057654,38,25,13
260.061737,38,25,13
260.065692,38,25,13
260.067553,38,25,13
260.072378,38,25,13
260.073369,38,25,13
260.078589,38,25,13
260.079185,38,25,13
260.084405,38,25,13
260.086604,38,25,13
260.090764,38,25,13
260.096715,38,25,13
260.099897,38,25,13
260.105338,38,25,13
260.120228,38,25,13
260.128851,38,24,14
260.133428,38,25,13
260.145015,38,25,13
260.145368,38,25,13
260.151665,38,25,13
260.157917,38,24,14
260.159703,38,25,13
260.166389,38,25,13
260.172599,38,24,14
260.173738,38,25,13
260.178415,38,25,13
260.184775,38,25,13
260.190286,38,25,13
260.193908,38,25,13
260.208781,38,24,14
260.223934,38,25,13
260.227439,38,25,13
260.239026,38,24,14
260.24909,38,24,14
260.251928,38,24,14
260.265259,38,24,14
260.267749,38,24,14
260.274479,38,25,13
260.281064,38,24,14
260.284297,38,24,14
260.289166,38,24,14
260.296317,38,24,14
260.302792,38,24,14
260.302978,38,24,14
260.308941,38,24,14
260.315339,38,25,13
260.317945,38,24,14
260.321489,38,24,14
260.32732,38,24,14
260.333136,38,24,14
260.33917,38,24,14
260.343101,38,25,13
260.345042,38,25,13
260.350858,38,25,13
260.356881,38,25,13
260.35927,38,25,13
260.363118,38,25,13
260.36849,38,25,13
260.369298,38,25,13
260.375075,38,25,13
260.376975,38,25,13
260.383177,38,25,13
260.386949,38,25,13
260.390328,38,25,13
260.396184,38,25,13
260.396989,38,25,13
260.402952,38,25,13
260.40935,38,25,13
260.410739,38,25,13
260.4155,38,25,13
260.419479,38,25,13
260.421316,38,25,13
260.427132,38,25,13
260.432948,38,25,13
260.435749,38,25,13
260.438764,39,25,14
260.442528,39,25,14
260.44458,39,25,14
260.450396,39,25,14
260.450598,39,25,14
260.456212,39,25,14
260.457213,39,25,14
260.462028,39,25,14
260.463525,39,25,14
260.467844,39,25,14
260.46972,39,25,14
260.47366,39,25,14
260.476407,39,25,14
260.48096,39,25,14
260.485131,39,25,14
260.490195,39,25,14
260.50475,39,25,14
260.51349,39,25,14
260.5198,39,25,14
260.52976,39,25,14
260.531169,39,25,14
260.536539,39,25,14
260.543909,39,25,14
260.544609,39,25,14
260.551224,39,25,14
260.557536,39,25,14
260.561009,39,25,14
260.563731,39,25,14
260.570418,39,25,14
260.577598,39,25,14
260.579142,39,25,14
260.596604,39,25,14
260.612135,39,25,14
260.613811,39,25,14
260.62518,39,25,14
260.637378,39,25,14
260.63792,39,25,14
260.654624,39,25,14
260.65502,39,25,14
260.663783,39,25,14
260.67056,39,25,14
260.671609,39,25,14
260.679198,39,25,14
260.686902,39,25,14
260.690615,39,25,14
260.693446,39,25,14
260.699262,39,25,14
260.706146,39,25,14
260.706156,39,25,14
260.712771,39,25,14
260.718587,39,25,14
260.724403,39,25,14
260.730219,39,25,14
260.731389,39,25,14
260.736141,39,25,14
260.741988,39,25,14
260.747981,39,25,14
260.748635,39,25,14
260.753823,39,25,14
260.757794,39,25,14
260.759902,39,25,14
260.764571,39,25,14
260.765778,39,25,14
260.771594,39,25,14
260.773209,39,25,14
260.779444,39,25,14
260.780913,39,25,14
260.787457,39,25,14
260.788563,39,25,14
260.793273,39,25,14
260.800167,39,25,14
260.803321,39,25,14
260.806782,39,25,14
260.811858,39,25,14
260.812598,39,25,14
260.818414,39,25,14
260.82423,39,26,13
260.828522,39,26,13
260.830046,39,26,13
260.835415,39,26,13
260.835862,39,26,13
260.841678,40,26,14
260.843209,40,26,14
260.847494,40,26,14
260.850492,40,26,14
260.85331,40,26,14
260.856601,40,26,14
260.859126,40,26,14
260.862417,40,26,14
260.864942,40,26,14
260.869337,40,26,14
260.870758,40,26,14
260.876574,40,26,14
260.877757,40,26,14
260.882574,40,26,14
260.897332,40,26,14
260.905869,40,26,14
260.913105,40,26,14
260.922533,40,26,14
260.92503,40,26,14
260.929426,40,26,14
260.93722,40,26,14
260.937796,40,26,14
260.944503,40,26,14
260.950612,40,26,14
260.955477,40,26,14
260.956428,40,26,14
260.963348,40,26,14
260.971768,40,26,14
260.973016,40,26,14
260.992911,40,26,14
261.007116,40,26,14
261.008217,40,26,14
261.019041,40,26,14
261.031807,40,26,14
261.034349,40,26,14
261.049488,40,26,14
261.05203,40,26,14
261.060901,40,27,13
261.067027,40,26,14
261.067794,40,26,14
261.077303,40,26,14
261.08501,40,26,14
261.086922,40,26,14
261.091787,40,26,14
261.097603,40,26,14
261.102228,40,26,14
261.104057,40,26,14
261.111649,40,26,14
261.117525,40,26,14
261.12357,40,26,14
261.12836,40,26,14
261.129386,40,26,14
261.135323,40,26,14
261.141139,40,26,14
261.146041,40,26,14
261.14736,40,26,14
261.153353,40,27,13
261.154912,40,27,13
261.159169,40,27,13
261.161805,40,27,13
261.164985,40,27,13
261.170801,40,27,13
261.171314,40,27,13
261.176648,40,27,13
261.179021,40,27,13
261.182494,40,27,13
261.185798,40,27,13
261.189065,40,27,13
261.191614,40,27,13
261.198068,40,27,13
261.203838,40,27,13
261.20566,40,27,13
261.211536,40,27,13
261.211894,40,27,13
261.217581,40,27,13
261.223397,40,27,13
261.22869,40,27,13
261.229213,40,27,13
261.235029,40,27,13
261.235887,40,27,13
261.240845,41,27,14
261.243944,41,27,14
261.246661,41,27,14
261.251242,41,27,14
261.252477,41,27,14
261.25716,41,27,14
261.258293,41,27,14
261.263193,41,27,14
261.264109,41,27,14
261.269925,41,27,14
261.270319,41,27,14
261.275741,41,27,14
261.278608,41,27,14
261.281557,41,27,14
261.287373,41,27,14
261.297849,41,27,14
261.305905,41,27,14
261.314369,41,27,14
261.322701,41,27,14
261.326872,41,27,14
261.329898,41,27,14
261.337955,41,27,14
261.340193,41,27,14
261.345253,41,27,14
261.351171,41,27,14
261.357204,41,27,14
261.358224,41,27,14
261.36433,41,27,14
261.372619,41,27,14
261.37637,41,27,14
261.396393,41,27,14
261.40838,41,27,14
261.412086,41,27,14
261.420883,41,27,14
261.434204,41,27,14
261.438998,41,27,14
261.452235,41,27,14
261.457104,41,27,14
261.466177,41,28,13
261.470381,41,27,14
261.47349,41,27,14
261.483348,41,27,14
261.490404,41,27,14
261.491055,41,27,14
261.497832,41,27,14
261.503648,41,27,14
261.506097,41,27,14
261.509839,41,27,14
261.51778,41,27,14
261.523975,41,27,14
261.53017,41,27,14
261.533009,41,27,14
261.536159,41,27,14
261.542005,41,27,14
261.548084,41,27,14
261.551115,41,28,13
261.553956,41,27,14
261.559772,41,28,13
261.560188,41,28,13
261.565882,41,28,13
261.567501,41,28,13
261.571698,41,28,13
261.577359,41,28,13
261.577717,41,28,13
261.583679,41,28,13
261.585066,41,28,13
261.589495,41,28,13
261.591843,41,28,13
261.595665,41,28,13
261.597659,41,28,13
261.601481,41,28,13
261.60385,41,28,13
261.611791,41,28,13
261.612299,41,28,13
261.617986,41,28,13
261.619624,41,28,13
261.624181,41,28,13
261.63017,41,28,13
261.635986,41,28,13
261.636874,41,28,13
261.641802,42,28,14
261.644314,42,28,14
261.647618,42,28,14
261.652113,42,28,14
261.653434,42,28,14
261.659238,42,28,14
261.65925,42,28,14
261.665066,42,28,14
261.665343,42,28,14
261.670882,42,28,14
261.671422,42,28,14
261.676698,42,28,14
261.678316,42,28,14
261.682514,42,28,14
261.687156,42,28,14
261.68833,42,28,14
261.694146,42,28,14
261.699962,42,28,14
261.70631,42,28,14
261.713635,42,28,14
261.723885,42,28,14
261.730885,42,28,14
261.736392,42,28,14
261.738325,42,28,14
261.746123,42,28,14
261.749829,42,28,14
261.753249,42,28,14
261.759354,42,28,14
261.765433,42,28,14
261.768906,42,28,14
261.772327,42,28,14
261.781167,42,28,14
261.787634,42,28,14
261.807845,42,28,14
261.817895,42,29,13
261.823579,42,29,13
261.830403,42,28,14
261.84384,42,29,13
261.851583,42,28,14
261.862917,42,28,14
261.87039,42,28,14
261.879115,42,29,13
261.881645,42,29,13
261.887025,42,28,14
261.897029,42,29,13
261.901856,42,29,13
261.905171,42,29,13
261.912065,42,29,13
261.91759,42,29,13
261.917881,42,29,13
261.9239,42,29,13
261.931742,42,29,13
261.93847,42,29,13
261.944286,42,29,13
261.945594,42,29,13
261.950102,42,29,13
261.956081,42,29,13
261.962114,42,29,13
261.964401,42,29,13
261.96793,42,29,13
261.973126,42,29,13
261.973994,42,29,13
261.979841,42,29,13
261.981036,42,29,13
261.985657,42,29,13
261.99104,42,29,13
261.991792,42,29,13
261.997871,42,29,13
261.999182,42,29,13
262.003819,42,29,13
262.006076,42,29,13
262.009635,42,29,13
262.011892,42,29,13
262.015451,42,29,13
262.017911,42,29,13
262.021733,42,29,13
262.025752,42,29,13
262.028044,42,29,13
262.032481,42,29,13
262.035256,42,29,13
262.038297,43,29,14
262.044113,43,29,14
262.050091,43,29,14
262.05266,43,29,14
262.055907,43,29,14
262.060367,43,29,14
262.061723,43,29,14
262.067539,43,29,14
262.068045,43,29,14
262.073355,43,29,14
262.075489,43,29,14
262.079171,43,29,14
262.081305,43,29,14
262.084987,43,29,14
262.087673,43,29,14
262.090803,43,29,14
262.095032,43,29,14
262.096619,43,29,14
262.102435,43,29,14
262.103842,43,29,14
262.108251,43,29,14
262.114067,43,29,14
262.119883,43,30,13
262.125699,43,30,13
262.131515,43,30,13
262.141217,43,30,13
262.146671,43,30,13
262.154378,43,30,13
262.154387,43,30,13
262.162056,43,30,13
262.168058,43,30,13
262.1695,43,30,13
262.175316,43,30,13
262.181684,43,30,13
262.1876,43,30,13
262.189043,43,30,13
262.197853,43,30,13
262.206535,43,30,13
262.227181,43,30,13
262.235228,43,30,13
262.243177,43,30,13
262.248398,43,30,13
262.262069,43,30,13
262.272202,43,30,13
262.281611,43,29,14
262.291745,43,30,13
262.299917,43,30,13
262.300546,43,30,13
262.308146,43,30,13
262.31812,43,30,13
262.321191,43,30,13
262.326526,43,30,13
262.333303,43,30,13
262.337188,43,30,13
262.339382,43,30,13
262.345461,43,30,13
262.353629,43,30,13
262.360376,43,30,13
262.366192,43,30,13
262.366213,43,30,13
262.372054,43,30,13
262.378406,43,30,13
262.384222,43,30,13
262.385756,43,30,13
262.390276,43,30,13
262.393928,43,30,13
262.396092,43,30,13
262.401908,43,30,13
262.402157,43,30,13
262.408073,43,30,13
262.412131,43,30,13
262.413889,43,30,13
262.419705,43,30,13
262.420537,43,30,13
262.425521,43,30,13
262.427314,43,30,13
262.431337,43,30,13
262.433393,43,30,13
262.437639,43,30,13
262.439472,44,30,14
262.443455,44,30,14
262.44764,44,30,14
262.449271,44,30,14
262.454387,44,30,14
262.455087,44,30,14
262.460203,44,30,14
262.460903,44,30,14
262.466065,44,30,14
262.472417,44,30,14
262.476593,44,30,14
262.478233,44,30,14
262.484022,44,30,14
262.484049,44,30,14
262.489865,44,30,14
262.492165,44,30,14
262.495681,44,30,14
262.499407,44,30,14
262.501497,44,30,14
262.505486,44,30,14
262.507313,44,30,14
262.512304,44,30,14
262.513129,44,30,14
262.518945,44,30,14
262.519314,44,31,13
262.524761,44,31,13
262.527764,44,31,13
262.530577,44,31,13
262.536393,44,31,13
262.542209,44,31,13
262.548025,44,31,13
262.553841,44,31,13
262.559657,44,31,13
262.566121,44,31,13
262.570603,44,31,13
262.578033,44,31,13
262.579367,44,31,13
262.586176,44,31,13
262.593418,44,31,13
262.593781,44,31,13
262.599497,44,31,13
262.606315,44,31,13
262.613217,44,31,13
262.613325,44,31,13
262.621775,44,31,13
262.631597,44,31,13
262.652858,44,31,13
262.660132,44,31,13
262.668911,44,31,13
262.673378,44,31,13
262.687791,44,31,13
262.697845,44,31,13
262.707228,44,31,13
262.717246,44,31,13
262.725419,44,31,13
262.725608,44,31,13
262.73388,44,31,13
262.743798,44,31,13
262.746869,44,31,13
262.752027,44,31,13
262.758804,44,31,13
262.762922,44,31,13
262.765535,44,31,13
262.771382,44,31,13
262.779404,44,31,13
262.785948,44,31,13
262.791856,44,31,13
262.791971,44,31,13
262.797787,44,31,13
262.80456,44,31,13
262.810376,44,31,13
262.811257,44,31,13
262.816192,44,31,13
262.81943,44,31,13
262.822008,44,31,13
262.827824,44,31,13
262.827891,44,31,13
262.83364,44,31,13
262.837809,44,31,13
262.839456,44,31,13
262.845272,44,31,13
262.846038,44,31,13
262.851088,44,31,13
262.852815,44,31,13
262.856904,44,31,13
262.859546,44,31,13
262.86272,44,31,13
262.865393,44,32,12
262.868536,44,32,12
262.873415,44,32,12
262.874352,44,32,12
262.879959,44,32,12
262.880168,44,32,12
262.885982,44,32,12
262.885984,44,32,12
262.891798,44,32,12
262.8918,44,32,12
262.898571,44,32,12
262.901857,44,32,12
262.904387,44,32,12
262.909681,44,32,12
262.910203,44,32,12
262.916019,44,32,12
262.917936,44,32,12
262.921835,44,32,12
262.924712,44,32,12
262.927651,44,32,12
262.930908,44,32,12
262.933467,44,32,12
262.93815,45,32,13
262.939283,45,32,13
262.944927,45,32,13
262.945099,45,32,13
262.950915,45,32,13
262.953681,45,32,13
262.956731,45,32,13
262.962547,45,32,13
262.968363,45,32,13
262.974179,45,32,13
262.979995,45,32,13
262.985811,45,32,13
262.991627,45,32,13
262.992241,45,32,13
262.997443,45,32,13
263.003691,45,32,13
263.0054,45,32,13
263.011947,45,32,13
263.018723,45,32,13
263.019768,45,32,13
263.024919,45,32,13
263.032161,45,32,13
263.038938,45,32,13
263.039123,45,32,13
263.047692,45,32,13
263.057548,45,32,13
263.077961,45,32,13
263.086251,45,32,13
263.093578,45,32,13
263.099411,45,32,13
263.113779,45,32,13
263.121354,45,32,13
263.133134,45,32,13
263.140285,45,32,13
263.148177,45,32,13
263.151559,45,32,13
263.156513,45,32,13
263.165859,45,32,13
263.171972,45,32,13
263.174142,45,32,13
263.180187,45,32,13
263.186731,45,32,13
263.187589,45,32,13
263.192547,45,32,13
263.199471,45,32,13
263.206481,45,32,13
263.212297,45,32,13
263.215365,45,32,13
263.218113,45,32,13
263.223929,45,32,13
263.229745,45,32,13
263.234296,45,32,13
263.235561,45,32,13
263.241377,45,32,13
263.242188,45,32,13
263.247193,45,32,13
263.250524,45,32,13
263.253009,45,32,13
263.258825,45,32,13
263.25987,45,32,13
263.264641,45,33,12
263.268153,45,33,12
263.270457,45,33,12
263.274198,45,33,12
263.276273,45,33,12
263.280742,45,33,12
263.282089,45,33,12
263.286558,45,33,12
263.287905,45,33,12
263.293482,45,33,12
263.293721,45,33,12
263.299537,45,33,12
263.300492,45,33,12
263.305353,45,33,12
263.306308,45,33,12
263.311169,45,33,12
263.312124,45,33,12
263.316985,45,33,12
263.31794,45,33,12
263.322801,45,33,12
263.323756,45,33,12
263.328617,45,33,12
263.329572,45,33,12
263.334433,45,33,12
263.335388,45,33,12
263.340249,46,33,13
263.341204,46,33,13
263.346065,46,33,13
263.34702,46,33,13
263.351881,46,33,13
263.352836,46,33,13
263.357697,46,33,13
263.358652,46,33,13
263.363513,46,33,13
263.364468,46,33,13
263.370284,46,33,13
263.3761,46,33,13
263.381609,46,33,13
263.381916,46,33,13
263.387732,46,33,13
263.392641,46,33,13
263.393548,46,33,13
263.399364,46,33,13
263.404738,46,33,13
263.40518,46,33,13
263.410996,46,33,13
263.416812,46,33,13
263.420689,46,33,13
263.422628,46,33,13
263.428444,46,33,13
263.43426,46,33,13
263.436089,46,33,13
263.440076,46,32,14
263.445892,46,32,14
263.451708,46,32,14
263.453158,46,32,14
263.457524,46,32,14
263.46334,46,32,14
263.464689,46,32,14
263.47562,46,32,14
263.486652,46,32,14
263.487766,46,32,14
263.498749,46,32,14
263.502887,46,32,14
263.509169,46,32,14
263.5147,46,32,14
263.515915,46,32,14
263.523395,46,32,14
263.5301,46,32,14
263.530374,46,32,14
263.53619,46,32,14
263.542006,46,32,14
263.547169,46,32,14
263.547822,46,32,14
263.553638,46,32,14
263.558699,46,32,14
263.559454,46,32,14
263.56527,46,32,14
263.571086,46,33,13
263.576902,46,33,13
263.581777,46,33,13
263.582718,46,33,13
263.588534,46,33,13
263.59435,46,33,13
263.596898,46,33,13
263.600166,46,33,13
263.60318,46,33,13
263.605982,46,33,13
263.609926,46,33,13
263.611798,46,33,13
263.617406,46,33,13
263.617614,46,33,13
263.62343,46,33,13
263.624385,46,33,13
263.629246,46,33,13
263.630201,46,33,13
263.635062,46,33,13
263.636017,46,33,13
263.640878,46,33,13
263.641833,46,33,13
263.646694,46,33,13
263.647649,46,33,13
263.65251,46,33,13
263.653465,46,33,13
263.658326,46,33,13
263.659281,46,33,13
263.664142,46,33,13
263.665097,46,33,13
263.669958,46,33,13
263.670913,46,33,13
263.675774,46,33,13
263.676729,46,33,13
263.68159,46,33,13
263.682545,46,33,13
263.687406,46,33,13
263.688361,46,33,13
263.693222,46,33,13
263.694177,46,33,13
263.699038,46,33,13
263.699993,46,33,13
263.704854,46,33,13
263.705809,46,33,13
263.71067,46,33,13
263.711625,46,33,13
263.716486,46,33,13
263.717441,46,33,13
263.722302,46,33,13
263.723257,46,33,13
263.728118,46,33,13
263.729073,46,33,13
263.733934,46,33,13
263.734889,46,33,13
263.73975,47,33,14
263.740705,47,33,14
263.745566,47,33,14
263.746521,47,33,14
263.752337,47,33,14
263.758153,47,33,14
263.759853,47,33,14
263.763969,47,33,14
263.769785,47,33,14
263.77521,47,33,14
263.775601,47,33,14
263.781417,47,34,13
263.785909,47,34,13
263.787233,47,34,13
263.793049,47,34,13
263.798865,47,34,13
263.804681,47,34,13
263.807661,47,34,13
263.810497,47,34,13
263.816313,47,34,13
263.821619,47,34,13
263.822129,47,34,13
263.827901,47,34,13
263.827945,47,34,13
263.833717,47,34,13
263.833761,47,34,13
263.839577,47,34,13
263.840929,47,34,13
263.845393,47,34,13
263.847442,47,34,13
263.853258,47,34,13
263.853864,47,34,13
263.859074,47,34,13
263.86489,47,34,13
263.869221,47,34,13
263.870706,47,34,13
263.876522,47,34,13
263.87992,47,34,13
263.882338,47,34,13
263.888154,47,34,13
263.89397,47,34,13
263.899786,47,34,13
263.901672,47,34,13
263.905602,47,34,13
263.911418,47,34,13
263.91563,47,34,13
263.917234,47,34,13
263.921912,47,34,13
263.92305,47,34,13
263.927728,47,34,13
263.928866,47,34,13
263.934682,47,34,13
263.934939,47,34,13
263.940498,47,34,13
263.941453,47,34,13
263.946314,47,34,13
263.947269,47,34,13
263.95213,47,34,13
263.953085,47,34,13
263.957946,47,34,13
263.958901,47,34,13
263.963762,47,34,13
263.964717,47,34,13
263.969578,47,34,13
263.970533,47,34,13
263.975394,47,34,13
263.976349,47,34,13
263.98121,47,34,13
263.982165,47,34,13
263.987026,47,35,12
263.987981,47,35,12
263.992842,47,35,12
263.993797,47,35,12
263.998658,47,35,12
263.999613,47,35,12
264.004474,47,35,12
264.005429,47,35,12
264.01029,47,35,12
264.011245,47,35,12
264.016106,47,35,12
264.017061,47,35,12
264.021922,47,35,12
264.022877,47,35,12
264.027738,47,35,12
264.028693,47,35,12
264.033554,47,35,12
264.034509,47,35,12
264.03937,48,35,13
264.040325,48,35,13
264.045186,48,35,13
264.046141,48,35,13
264.051002,48,35,13
264.051957,48,35,13
264.056818,48,35,13
264.057773,48,35,13
264.062634,48,35,13
264.063589,48,35,13
264.06845,48,35,13
264.069405,48,35,13
264.074266,48,35,13
264.075221,48,35,13
264.081037,48,35,13
264.086853,48,35,13
264.086945,48,35,13
264.092669,48,35,13
264.097996,48,35,13
264.098485,48,35,13
264.104301,48,35,13
264.110117,48,35,13
264.115933,48,35,13
264.119631,48,35,13
264.121749,48,35,13
264.127565,48,35,13
264.132543,48,35,13
264.133381,48,35,13
264.138708,48,35,13
264.139197,48,35,13
264.144524,48,35,13
264.145013,48,35,13
264.150829,48,35,13
264.151852,48,35,13
264.156645,48,35,13
264.158017,48,35,13
264.162461,48,35,13
264.163833,48,35,13
264.168277,48,35,13
264.169881,48,35,13
264.174093,48,35,13
264.175697,48,35,13
264.180956,48,35,13
264.181513,48,35,13
264.187329,48,35,13
264.192007,48,35,13
264.193145,48,35,13
264.198961,48,35,13
264.204777,48,35,13
264.210593,48,35,13
264.213642,48,35,13
264.216409,48,35,13
264.222225,48,35,13
264.226554,48,35,13
264.228041,48,35,13
264.232719,48,35,13
264.233974,48,35,13
264.238535,48,35,13
264.23979,48,35,13
264.245722,48,35,13
264.245863,48,35,13
264.251654,48,36,12
264.252028,48,36,12
264.25747,48,36,12
264.257844,48,36,12
264.263286,48,36,12
264.263892,48,36,12
264.269451,48,36,12
264.269708,48,36,12
264.275267,48,36,12
264.275524,48,36,12
264.281083,48,36,12
264.28134,48,36,12
264.286899,48,36,12
264.287156,48,36,12
264.292715,48,36,12
264.292972,48,36,12
264.298531,48,36,12
264.298788,48,36,12
264.304347,48,36,12
264.304604,48,36,12
264.310163,48,36,12
264.31042,48,36,12
264.315979,48,36,12
264.316236,48,36,12
264.321795,48,36,12
264.322052,48,36,12
264.327611,48,36,12
264.327985,48,36,12
264.333427,48,36,12
264.333801,48,36,12
264.339243,49,36,13
264.339617,49,36,13
264.345292,49,36,13
264.345433,49,36,13
264.351249,49,36,13
264.351341,49,36,13
264.357065,49,36,13
264.357506,49,36,13
264.362881,49,36,13
264.363554,49,36,13
264.368697,49,36,13
264.369603,49,36,13
264.374513,49,36,13
264.375652,49,36,13
264.380329,49,36,13
264.381584,49,36,13
264.386145,49,36,13
264.38775,49,36,13
264.391961,49,36,13
264.393914,49,36,13
264.397777,49,36,13
264.400544,49,36,13
264.403593,49,36,13
264.409409,49,36,13
264.412292,49,36,13
264.415225,49,36,13
264.421041,49,36,13
264.426857,49,36,13
264.432673,49,36,13
264.433346,49,36,13
264.438489,49,36,13
264.444305,49,36,13
264.446141,49,36,13
264.450121,49,36,13
264.452657,49,36,13
264.455937,49,36,13
264.458473,49,36,13
264.461753,49,36,13
264.465567,49,36,13
264.467569,49,36,13
264.471616,49,36,13
264.473385,49,36,13
264.477432,49,36,13
264.479201,49,36,13
264.483364,49,36,13
264.485017,49,36,13
264.489645,49,37,12
264.490833,49,37,12
264.495926,49,37,12
264.496649,49,37,12
264.501742,49,37,12
264.506303,49,37,12
264.507558,49,37,12
264.513374,49,37,12
264.519307,49,37,12
264.525123,49,37,12
264.527357,49,37,12
264.530939,49,37,12
264.536871,49,37,12
264.540152,49,37,12
264.543036,49,37,12
264.546668,49,37,12
264.54897,49,37,12
264.552484,49,37,12
264.555133,49,37,12
264.559578,49,37,12
264.560949,49,37,12
264.565627,49,37,12
264.566765,49,37,12
264.571443,49,37,12
264.572581,49,37,12
264.577375,49,37,12
264.57863,49,37,12
264.583656,49,37,12
264.584446,49,37,12
264.589937,49,37,12
264.590262,49,37,12
264.595753,49,37,12
264.596194,49,37,12
264.601569,49,37,12
264.60201,49,37,12
264.607385,49,37,12
264.607826,49,37,12
264.613318,49,37,12
264.613642,49,37,12
264.619134,49,37,12
264.619458,49,37,12
264.62495,49,37,12
264.625507,49,37,12
264.630882,49,37,12
264.631674,49,37,12
264.637047,49,37,12
264.637838,49,37,12
264.642981,50,37,13
264.643769,50,37,13
264.649144,50,37,13
264.649934,50,37,13
264.65496,50,37,13
264.65575,50,37,13
264.660776,50,37,13
264.661917,50,37,13
264.666592,50,37,13
264.668082,50,37,13
264.672408,50,37,13
264.674129,50,37,13
264.678224,50,37,13
264.680061,50,37,13
264.68404,50,37,13
264.685993,50,37,13
264.689856,50,37,13
264.692042,50,37,13
264.695672,50,37,13
264.698323,50,37,13
264.701488,50,37,13
264.704139,50,37,13
264.707304,50,37,13
264.710421,50,37,13
264.71312,50,38,12
264.716237,50,38,12
264.718936,50,38,12
264.722518,50,38,12
264.724752,50,38,12
264.730568,50,38,12
264.732405,50,38,12
264.736384,50,38,12
264.7422,50,38,12
264.748016,50,38,12
264.752761,50,38,12
264.753832,50,38,12
264.759648,50,38,12
264.765464,50,38,12
264.76579,50,38,12
264.77128,50,38,12
264.772186,50,38,12
264.777096,50,38,12
264.778002,50,38,12
264.782912,50,38,12
264.784865,50,38,12
264.788728,50,38,12
264.791148,50,38,12
264.794544,50,38,12
264.796964,50,38,12
264.80036,50,38,12
264.803244,50,38,12
264.806176,50,38,12
264.810107,50,38,12
264.811992,50,38,12
264.816039,50,38,12
264.817808,50,38,12
264.822204,50,38,12
264.826416,50,38,12
264.828136,50,38,12
264.834185,50,38,12
264.840117,50,38,12
264.845933,50,38,12
264.846772,50,38,12
264.852215,50,38,12
264.858147,50,38,12
264.859801,50,38,12
264.863963,50,38,12
264.866197,50,38,12
264.870012,50,38,12
264.872013,50,38,12
264.876294,50,38,12
264.878876,50,38,12
264.882574,50,38,12
264.885159,50,38,12
264.888623,50,38,12
264.890975,50,38,12
264.894439,50,38,12
264.897255,50,38,12
264.900255,50,38,12
264.904118,50,38,12
264.906187,50,38,12
264.91005,50,38,12
264.912003,50,38,12
264.916215,50,38,12
264.917937,50,38,12
264.922147,50,38,12
264.923753,50,38,12
264.928196,50,38,12
264.929569,50,38,12
264.934128,50,38,12
264.9355,50,38,12
264.939944,51,38,13
264.941781,51,38,13
264.946226,51,38,13
264.94783,51,38,13
264.952158,51,38,13
264.953878,51,38,13
264.957974,51,38,13
264.96016,51,38,13
264.964023,51,38,13
264.966092,51,38,13
264.970305,51,38,13
264.972257,51,39,12
264.976585,51,39,12
264.978189,51,39,12
264.982634,51,39,12
264.984005,51,39,12
264.98845,51,39,12
264.990286,51,39,12
264.994266,51,39,12
264.996219,51,39,12
265.000082,51,39,12
265.002151,51,39,12
265.005898,51,39,12
265.008083,51,39,12
265.011714,51,39,12
265.014019,51,39,12
265.01753,51,39,12
265.02053,51,39,12
265.023346,51,39,12
265.026346,51,39,12
265.029162,51,39,12
265.032162,51,39,12
265.034978,51,39,12
265.037978,51,39,12
265.040794,51,39,12
265.043796,51,39,12
265.04661,51,39,12
265.050075,51,39,12
265.052426,51,39,12
265.058242,51,39,12
265.059264,51,39,12
265.064058,51,39,12
265.069874,51,39,12
265.07569,51,39,12
265.079271,51,39,12
265.081506,51,39,12
265.087322,51,39,12
265.09195,51,39,12
265.093138,51,39,12
265.098697,51,39,12
265.098954,51,39,12
265.10477,51,39,12
265.104862,51,39,12
265.110586,51,39,12
265.111143,51,39,12
265.116402,51,39,12
265.117308,51,39,12
265.122218,51,39,12
265.123705,51,39,12
265.128034,51,39,12
265.129987,51,39,12
265.13385,51,39,12
265.137315,51,39,12
265.139666,51,39,12
265.14383,51,39,12
265.145482,51,39,12
265.149877,51,39,12
265.153275,51,39,12
265.156159,51,39,12
265.162324,51,39,12
265.16814,51,39,12
265.173282,51,39,12
265.174188,51,39,12
265.18047,51,39,12
265.185961,51,39,12
265.186286,51,39,12
265.192102,51,39,12
265.192708,51,39,12
265.198383,51,39,12
265.198873,51,39,12
265.205013,51,39,12
265.205154,51,39,12
265.211319,51,39,12
265.211762,51,39,12
265.217716,51,39,12
265.218041,51,39,12
265.223973,51,39,12
265.223998,51,39,12
265.230022,51,39,12
265.231326,51,39,12
265.235838,51,39,12
265.237841,51,39,12
265.241654,51,40,11
265.243888,51,40,11
265.247935,51,40,11
265.25017,51,40,11
265.253751,51,40,11
265.256335,51,40,11
265.259916,51,40,11
265.262151,51,40,11
265.265849,51,40,11
265.268199,51,40,11
265.27213,51,40,11
265.274481,51,40,11
265.278062,51,40,11
265.280297,51,40,11
265.283878,51,40,11
265.286113,51,40,11
265.289927,51,40,11
265.292394,51,40,11
265.295859,51,40,11
265.299024,51,40,11
265.301793,51,40,11
265.305773,51,40,11
265.307609,51,40,11
265.312052,51,40,11
265.313656,51,40,11
265.317984,51,40,11
265.319588,51,40,11
265.3238,51,40,11
265.325986,51,40,11
265.329616,51,40,11
265.331918,51,40,11
265.335432,51,40,11
265.338083,52,40,12
265.341248,52,40,12
265.344016,52,40,12
265.347064,52,40,12
265.350064,52,40,12
265.35288,52,40,12
265.35588,52,40,12
265.358696,52,40,12
265.361696,52,40,12
265.364512,52,40,12
265.367861,52,40,12
265.370328,52,40,12
265.373677,52,40,12
265.376144,52,40,12
265.379609,52,40,12
265.38196,52,40,12
265.385425,52,40,12
265.387776,52,40,12
265.393452,52,40,12
265.393592,52,40,12
265.399408,52,40,12
265.405224,52,40,12
265.41104,52,40,12
265.412528,52,40,12
265.416856,52,40,12
265.422672,52,40,12
265.426254,52,40,12
265.428488,52,40,12
265.433117,52,40,12
265.434304,52,40,12
265.439165,52,40,12
265.44012,52,40,12
265.44533,52,40,12
265.445936,52,40,12
265.451728,52,40,12
265.451752,52,40,12
265.457568,52,40,12
265.458125,52,40,12
265.463384,52,40,12
265.46429,52,40,12
265.4692,52,40,12
265.471735,52,40,12
265.475016,52,40,12
265.478714,52,40,12
265.480832,52,40,12
265.485461,52,40,12
265.487463,52,40,12
265.492207,52,40,12
265.498489,52,40,12
265.504422,52,40,12
265.506539,52,40,12
265.510586,52,40,12
265.516402,52,41,11
265.520265,52,41,11
265.522218,52,41,11
265.527128,52,41,11
265.52815,52,41,11
265.533176,52,41,11
265.534315,52,41,11
265.539341,52,41,11
265.54176,52,41,11
265.545739,52,41,11
265.548041,52,41,11
265.552136,52,41,11
265.554787,52,41,11
265.558301,52,41,11
265.560603,52,41,11
265.565746,52,41,11
265.566768,52,41,11
265.572725,52,41,11
265.572817,52,41,11
265.579098,52,41,11
265.579472,52,41,11
265.584914,52,41,11
265.586218,52,41,11
265.590847,52,41,11
265.592499,52,41,11
265.597244,52,41,11
265.598433,52,41,11
265.60306,52,41,11
265.604597,52,41,11
265.60911,52,41,11
265.610413,52,41,11
265.615041,52,41,11
265.616229,52,41,11
265.620857,52,41,11
265.622161,52,41,11
265.626789,52,41,11
265.628326,52,41,11
265.632722,52,41,11
265.635771,52,41,11
265.638538,53,41,12
265.642052,53,41,12
265.644586,53,41,12
265.648798,53,41,12
265.650402,53,41,12
265.654614,53,41,12
265.656451,53,41,12
265.660779,53,41,12
265.662849,53,41,12
265.666595,53,41,12
265.668897,53,41,12
265.672411,53,41,12
265.675062,53,41,12
265.678227,53,41,12
265.680878,53,41,12
265.684043,53,41,12
265.686694,53,41,12
265.689859,53,41,12
265.692628,53,41,12
265.695675,53,41,12
265.698444,53,41,12
265.701491,53,41,12
265.70426,53,41,12
265.707307,53,41,12
265.710424,53,41,12
265.713123,53,41,12
265.716356,53,41,12
265.718939,53,41,12
265.722172,53,41,12
265.724755,53,41,12
265.728571,53,41,12
265.730571,53,41,12
265.735432,53,41,12
265.736387,53,41,12
265.742203,53,41,12
265.748019,53,41,12
265.753835,53,41,12
265.754393,53,41,12
265.759651,53,41,12
265.765467,53,41,12
265.768351,53,41,12
265.771283,53,41,12
265.774749,53,41,12
265.777099,53,42,11
265.780797,53,42,11
265.782915,53,42,11
265.787078,53,42,11
265.788731,53,42,11
265.79429,53,42,11
265.794547,53,42,11
265.800363,53,42,11
265.801153,53,42,11
265.806179,53,42,11
265.807085,53,42,11
265.811995,53,42,11
265.814764,53,42,11
265.817811,53,42,11
265.821742,53,42,11
265.823627,53,42,11
265.828721,53,42,11
265.829443,53,42,11
265.835468,53,42,11
265.841981,53,42,11
265.847914,53,42,11
265.848403,53,42,11
265.854,53,42,11
265.86018,53,42,11
265.862362,53,42,11
265.866011,53,42,11
265.868759,53,42,11
265.871827,53,42,11
265.874808,53,42,11
265.87821,53,42,11
265.881089,53,42,11
265.886019,53,42,11
265.888301,53,42,11
265.892897,53,42,11
265.895164,53,42,11
265.899775,53,42,11
265.901096,53,42,11
265.905793,53,42,11
265.908775,53,42,11
265.912323,53,42,11
265.915753,53,42,11
265.918154,53,42,11
265.922732,53,42,11
265.924405,53,42,11
265.929479,53,42,11
265.930221,53,42,11
265.935992,53,42,11
265.9363,53,42,11
265.941925,53,42,11
265.942131,53,42,11
265.948011,53,42,11
265.94815,53,42,11
265.954097,53,42,11
265.954191,53,42,11
265.960022,53,42,11
265.960164,53,42,11
265.965838,53,42,11
265.96598,53,42,11
265.971895,53,42,11
265.972221,53,42,11
265.977711,53,42,11
265.98003,53,42,11
265.983527,53,42,11
265.986908,53,42,11
265.989505,53,42,11
265.993786,53,42,11
265.995321,53,42,11
265.999804,53,42,11
266.001471,53,42,11
266.006334,53,42,11
266.007767,53,42,11
266.012165,53,42,11
266.013786,53,42,11
266.017981,53,42,11
266.019617,53,42,11
266.023797,53,42,11
266.025433,53,42,11
266.029613,53,42,11
266.03138,53,42,11
266.035429,53,42,11
266.037196,53,42,11
266.041245,54,42,12
266.043012,54,42,12
266.047061,54,42,12
266.048945,54,43,11
266.052877,54,43,11
266.054893,54,43,11
266.058693,54,43,11
266.061043,54,43,11
266.064509,54,43,11
266.066975,54,43,11
266.070325,54,43,11
266.072806,54,43,11
266.076141,54,43,11
266.07887,54,43,11
266.081957,54,43,11
266.084817,54,43,11
266.087773,54,43,11
266.093589,54,43,11
266.099405,54,43,11
266.104127,54,43,11
266.105221,54,43,11
266.111037,54,43,11
266.116853,54,43,11
266.118202,54,43,11
266.122669,54,43,11
266.124498,54,43,11
266.128485,54,43,11
266.13075,54,43,11
266.134301,54,43,11
266.13693,54,43,11
266.140117,54,43,11
266.144506,54,43,11
266.145933,54,43,11
266.151749,54,43,11
266.151849,54,43,11
266.157565,54,43,11
266.157751,54,43,11
266.163381,54,43,11
266.165808,54,43,11
266.169197,54,43,11
266.17269,54,43,11
266.175013,54,43,11
266.179402,54,43,11
266.180829,54,43,11
266.186513,54,43,11
266.193275,54,43,11
266.198138,54,43,11
266.199106,54,43,11
266.205241,54,43,11
266.211421,54,43,11
266.212213,54,43,11
266.217718,54,43,11
266.218509,54,43,11
266.223736,54,43,11
266.224761,54,43,11
266.230382,54,43,11
266.230941,54,43,11
266.238307,54,43,11
266.238517,54,43,11
266.245271,54,43,11
266.24586,54,43,11
266.251762,54,43,11
266.252847,54,43,11
266.258911,54,43,11
266.259819,54,43,11
266.266021,54,43,11
266.266701,54,43,11
266.27204,54,43,11
266.273413,54,43,11
266.278453,54,43,11
266.280524,54,43,11
266.284517,54,43,11
266.287286,54,43,11
266.290348,54,43,11
266.293117,54,43,11
266.296164,54,43,11
266.299252,54,43,11
266.302314,54,43,11
266.305432,54,43,11
266.308378,54,43,11
266.311729,54,43,11
266.31428,54,43,11
266.317747,54,43,11
266.320096,54,43,11
266.324393,54,43,11
266.326175,54,43,11
266.331991,54,43,11
266.332318,54,43,11
266.337807,54,43,11
266.339282,55,43,12
266.343623,55,44,11
266.346858,55,44,11
266.349556,55,44,11
266.352922,55,44,11
266.35562,55,44,11
266.360032,55,44,11
266.361537,55,44,11
266.366051,55,44,11
266.367586,55,44,11
266.372464,55,44,11
266.373649,55,44,11
266.37828,55,44,11
266.379465,55,44,11
266.384096,55,44,11
266.385661,55,44,11
266.389912,55,44,11
266.391477,55,44,11
266.395728,55,44,11
266.397293,55,44,11
266.401544,55,44,11
266.403109,55,44,11
266.40736,55,44,11
266.408925,55,44,11
266.413176,55,44,11
266.414959,55,44,11
266.418992,55,44,11
266.420906,55,44,11
266.424808,55,44,11
266.426783,55,44,11
266.430624,55,44,11
266.433079,55,44,11
266.43644,55,44,11
266.438895,55,44,11
266.442256,55,44,11
266.444929,55,44,11
266.448072,55,44,11
266.453888,55,44,11
266.459704,55,44,11
266.462494,55,44,11
266.46552,55,44,11
266.471336,55,44,11
266.47625,55,44,11
266.477152,55,44,11
266.48243,55,44,11
266.482968,55,44,11
266.488727,55,44,11
266.488784,55,44,11
266.4946,55,44,11
266.495094,55,44,11
266.500416,55,44,11
266.503252,55,44,11
266.506232,55,44,11
266.510681,55,44,11
266.512048,55,44,11
266.516659,55,44,11
266.517864,55,44,11
266.52368,55,44,11
266.523856,55,44,11
266.529496,55,44,11
266.530967,55,44,11
266.535312,55,44,11
266.53831,55,44,11
266.541128,55,44,11
266.545927,55,44,11
266.552224,55,44,11
266.556505,55,44,11
266.558085,55,44,11
266.564497,55,44,11
266.570261,55,44,11
266.570602,55,44,11
266.576441,55,44,11
266.577131,55,44,11
266.582738,55,44,11
266.582963,55,44,11
266.589105,55,44,11
266.589957,55,44,11
266.597263,55,44,11
266.59858,55,44,11
266.604692,55,44,11
266.606272,55,44,11
266.61067,55,44,11
266.613424,55,44,11
266.617867,55,44,11
266.619837,55,44,11
266.624978,55,44,11
266.627529,55,44,11
266.632321,55,44,11
266.633593,55,44,11
266.639938,55,45,10
266.640704,55,45,10
266.646235,55,45,10
266.646955,55,45,10
266.652096,55,45,10
266.652786,55,45,10
266.658508,55,45,10
266.658602,55,45,10
266.664613,55,45,10
266.664636,55,45,10
266.670583,55,45,10
266.671142,55,45,10
266.676764,55,45,10
266.676974,55,45,10
266.682579,55,45,10
266.683968,55,45,10
266.688613,55,45,10
266.692591,55,45,10
266.694429,55,45,10
266.700245,55,45,10
266.700283,55,45,10
266.706061,55,45,10
266.707435,55,45,10
266.712358,55,45,10
266.713848,55,45,10
266.718174,55,45,10
266.72154,55,45,10
266.724167,55,45,10
266.727604,55,45,10
266.729983,55,45,10
266.734715,55,45,10
266.735799,55,45,10
266.740966,56,45,11
266.741964,56,45,11
266.746782,56,45,11
266.748028,56,45,11
266.752598,56,45,11
266.754046,56,45,11
266.758414,56,45,11
266.759862,56,45,11
266.76423,56,45,11
266.765678,56,45,11
266.770046,56,45,11
266.77154,56,45,11
266.775862,56,45,11
266.777356,56,45,11
266.781678,56,45,11
266.78339,56,45,11
266.787494,56,45,11
266.789337,56,45,11
266.79331,56,45,11
266.795153,56,45,11
266.799126,56,45,11
266.801303,56,45,11
266.804942,56,45,11
266.807484,56,45,11
266.810758,56,45,11
266.8133,56,45,11
266.816574,56,45,11
266.82239,56,45,11
266.828206,56,45,11
266.828337,56,45,11
266.834022,56,45,11
266.839838,56,45,11
266.842544,56,45,11
266.845654,56,45,11
266.848739,56,45,11
266.85147,56,45,11
266.855253,56,45,11
266.857286,56,45,11
266.861681,56,45,11
266.863102,56,45,11
266.868918,56,45,11
266.869546,56,45,11
266.874734,56,45,11
266.877253,56,45,11
266.88055,56,45,11
266.883171,56,45,11
266.886366,56,45,11
266.890413,56,45,11
266.892182,56,45,11
266.897888,56,45,11
266.897998,56,45,11
266.903814,56,45,11
266.904519,56,45,11
266.90963,56,45,11
266.912616,56,45,11
266.919044,56,45,11
266.922348,56,45,11
266.92489,56,45,11
266.932204,56,45,11
266.936555,56,45,11
266.938237,56,45,11
266.94275,56,46,10
266.945014,56,46,10
266.949264,56,46,10
266.951165,56,46,10
266.955692,56,46,10
266.958174,56,46,10
266.963557,56,46,10
266.967129,56,46,10
266.971264,56,46,10
266.975081,56,46,10
266.977182,56,46,10
266.982105,56,46,10
266.984424,56,46,10
266.988781,56,46,10
266.991899,56,46,10
266.996793,56,46,10
266.99853,56,46,10
267.003352,56,46,10
267.006627,56,46,10
267.01154,56,46,10
267.013055,56,46,10
267.017634,56,46,10
267.018901,56,46,10
267.023522,56,46,10
267.026215,56,46,10
267.029338,56,46,10
267.032248,56,46,10
267.035432,56,46,10
267.039025,56,46,10
267.041876,56,46,10
267.045175,56,46,10
267.047692,56,46,10
267.052185,56,46,10
267.053579,56,46,10
267.059395,56,46,10
267.06114,56,46,10
267.065212,56,46,10
267.069091,56,46,10
267.071261,56,46,10
267.076116,56,46,10
267.077077,56,46,10
267.082792,56,46,10
267.082954,56,46,10
267.088901,56,46,10
267.090804,56,46,10
267.094717,56,46,10
267.097363,56,46,10
267.100752,56,46,10
267.105551,56,46,10
267.10676,56,46,10
267.111645,56,46,10
267.113259,56,46,10
267.117533,56,46,10
267.119131,56,46,10
267.123349,56,46,10
267.124947,56,46,10
267.129165,56,46,10
267.130763,56,46,10
267.134981,56,46,10
267.136579,56,46,10
267.140797,57,46,11
267.142395,57,46,11
267.146613,57,46,11
267.148211,57,46,11
267.152429,57,46,11
267.154027,57,46,11
267.158245,57,46,11
267.159843,57,46,11
267.164061,57,46,11
267.165782,57,46,11
267.169877,57,46,11
267.17176,57,46,11
267.175693,57,46,11
267.177622,57,46,11
267.181509,57,46,11
267.18358,57,46,11
267.187325,57,46,11
267.189396,57,46,11
267.193141,57,46,11
267.198957,57,46,11
267.202561,57,46,11
267.204773,57,46,11
267.210589,57,46,11
267.216343,57,46,11
267.216405,57,46,11
267.222221,57,46,11
267.22312,57,46,11
267.228037,57,46,11
267.229736,57,46,11
267.233853,57,46,11
267.236412,57,46,11
267.239669,57,46,11
267.243669,57,46,11
267.245485,57,47,10
267.251301,57,47,10
267.251478,57,47,10
267.257117,57,47,10
267.257467,57,47,10
267.262933,57,47,10
267.265058,57,47,10
267.268749,57,47,10
267.271891,57,47,10
267.274565,57,47,10
267.278335,57,47,10
267.280381,57,47,10
267.286197,57,47,10
267.286988,57,47,10
267.294418,57,47,10
267.296572,57,47,10
267.30029,57,47,10
267.307578,57,47,10
267.310354,57,47,10
267.313874,57,47,10
267.317131,57,47,10
267.32049,57,47,10
267.323747,57,47,10
267.326817,57,47,10
267.330423,57,47,10
267.334656,57,47,10
267.33768,57,47,10
267.343365,57,47,10
267.345489,57,47,10
267.351478,57,47,10
267.351827,57,47,10
267.358548,57,47,10
267.359069,57,47,10
267.365902,57,47,10
267.366484,57,47,10
267.372346,57,47,10
267.37409,57,47,10
267.380766,57,47,10
267.380999,57,47,10
267.388429,57,47,10
267.389445,57,47,10
267.394301,57,47,10
267.396005,57,47,10
267.401589,57,47,10
267.402257,57,47,10
267.407885,57,47,10
267.408219,57,47,10
267.414309,57,47,10
267.414501,57,47,10
267.420752,57,47,10
267.420828,57,47,10
267.426568,57,47,10
267.428667,57,47,10
267.432384,57,47,10
267.437376,57,47,10
267.4382,57,47,10
267.444016,57,47,10
267.445838,57,47,10
267.449832,57,47,10
267.452559,57,47,10
267.455685,57,47,10
267.460495,57,47,10
267.461764,57,47,10
267.467858,57,47,10
267.468101,57,47,10
267.473711,57,47,10
267.474777,57,47,10
267.479764,57,47,10
267.483456,57,47,10
267.485895,57,47,10
267.490016,57,47,10
267.491974,57,47,10
267.496267,57,47,10
267.49779,57,47,10
267.50223,57,47,10
267.503652,57,47,10
267.508046,57,47,10
267.509656,57,47,10
267.513862,57,47,10
267.515472,57,47,10
267.519678,57,47,10
267.521288,57,47,10
267.525494,57,47,10
267.527104,57,47,10
267.53131,57,47,10
267.533316,57,47,10
267.537126,57,47,10
267.539132,58,47,11
267.542942,58,47,11
267.544948,58,47,11
267.548758,58,47,11
267.550764,58,47,11
267.554574,58,47,11
267.556623,58,47,11
267.56039,58,47,11
267.562633,58,48,10
267.566206,58,48,10
267.568495,58,48,10
267.572022,58,48,10
267.574706,58,48,10
267.577838,58,48,10
267.583654,58,48,10
267.584567,58,48,10
267.58947,58,48,10
267.595286,58,48,10
267.598488,58,48,10
267.601102,58,48,10
267.605397,58,48,10
267.606918,58,48,10
267.611607,58,48,10
267.612734,58,48,10
267.61796,58,48,10
267.61855,58,48,10
267.624366,58,48,10
267.625799,58,48,10
267.630182,58,48,10
267.633811,58,48,10
267.635998,58,48,10
267.639668,58,48,10
267.641814,58,48,10
267.646854,58,48,10
267.64763,58,48,10
267.653446,58,48,10
267.654161,58,48,10
267.659262,58,48,10
267.660761,58,48,10
267.665078,58,48,10
267.670037,58,48,10
267.670894,58,48,10
267.677287,58,48,10
267.678578,58,48,10
267.683103,58,48,10
267.69079,58,48,10
267.692499,58,48,10
267.697451,58,48,10
267.699408,58,48,10
267.704622,58,48,10
267.705618,58,48,10
267.71096,58,48,10
267.711971,58,48,10
267.718638,58,48,10
267.71981,58,48,10
267.727524,58,48,10
267.727822,58,48,10
267.733679,58,48,10
267.736553,58,48,10
267.740865,58,48,10
267.742907,58,48,10
267.748172,58,48,10
267.751864,58,48,10
267.754772,58,48,10
267.759152,58,48,10
267.764048,58,48,10
267.766402,58,48,10
267.771298,58,48,10
267.775243,58,48,10
267.777114,58,48,10
267.782294,58,48,10
267.784801,58,48,10
267.788767,58,48,10
267.791462,58,48,10
267.794963,58,48,10
267.798633,58,48,10
267.800779,58,48,10
267.804971,58,48,10
267.807148,58,48,10
267.812649,58,48,10
267.813343,58,48,10
267.819159,58,48,10
267.821535,58,48,10
267.824975,58,48,10
267.830564,58,48,10
267.830906,58,48,10
267.836899,58,48,10
267.836918,58,48,10
267.842715,58,48,10
267.845875,58,48,10
267.848967,58,48,10
267.853163,58,48,10
267.855053,58,48,10
267.860413,58,48,10
267.860869,58,48,10
267.86704,58,48,10
267.869254,58,48,10
267.872856,58,48,10
267.876305,58,48,10
267.878672,58,48,10
267.882778,58,48,10
267.884753,58,48,10
267.888974,58,48,10
267.890569,58,49,9
267.89479,58,49,9
267.896384,58,49,9
267.900606,58,49,9
267.9022,58,49,9
267.906422,58,49,9
267.908016,58,49,9
267.912238,58,49,9
267.913832,58,49,9
267.918054,58,49,9
267.919648,58,49,9
267.92387,58,49,9
267.925464,58,49,9
267.929686,58,49,9
267.931316,58,49,9
267.935502,58,49,9
267.937261,58,49,9
267.941318,59,49,10
267.943077,59,49,10
267.947134,59,49,10
267.949617,59,49,10
267.95295,59,49,10
267.955433,59,49,10
267.958766,59,49,10
267.961249,59,49,10
267.964582,59,49,10
267.967065,59,49,10
267.970398,59,49,10
267.974402,59,49,10
267.976214,59,49,10
267.98203,59,49,10
267.987846,59,49,10
267.987952,59,49,10
267.993662,59,49,10
267.995634,59,49,10
267.999478,59,49,10
268.001755,59,49,10
268.005294,59,49,10
268.007908,59,49,10
268.01111,59,49,10
268.015004,59,49,10
268.016926,59,49,10
268.022742,59,49,10
268.024139,59,49,10
268.028558,59,49,10
268.029955,59,49,10
268.034374,59,49,10
268.037067,59,49,10
268.04019,59,49,10
268.044487,59,49,10
268.046006,59,49,10
268.050925,59,49,10
268.051822,59,49,10
268.057638,59,49,10
268.06099,59,49,10
268.063454,59,49,10
268.067959,59,49,10
268.06927,59,49,10
268.07411,59,49,10
268.081611,59,49,10
268.081963,59,49,10
268.088565,59,49,10
268.089645,59,49,10
268.095766,59,49,10
268.096769,59,49,10
268.101919,59,49,10
268.102728,59,49,10
268.109015,59,49,10
268.11035,59,49,10
268.11815,59,49,10
268.120324,59,49,10
268.123966,59,49,10
268.129079,59,49,10
268.131078,59,49,10
268.135335,59,49,10
268.138498,59,49,10
268.144936,59,49,10
268.145355,59,49,10
268.152628,59,49,10
268.155001,59,49,10
268.159349,59,49,10
268.16197,59,49,10
268.168121,59,49,10
268.169668,59,49,10
268.175622,59,49,10
268.176567,59,49,10
268.182576,59,49,10
268.183055,59,49,10
268.189408,59,49,10
268.19078,59,49,10
268.195296,59,49,10
268.196739,59,49,10
268.201436,59,49,10
268.204361,59,49,10
268.207354,59,49,10
268.21362,59,49,10
268.214335,59,49,10
268.219467,59,50,9
268.22309,59,50,9
268.225283,59,50,9
268.229346,59,50,9
268.231099,59,50,9
268.237034,59,50,9
268.239366,59,50,9
268.243214,59,50,9
268.246639,59,50,9
268.249293,59,50,9
268.25336,59,50,9
268.255109,59,50,9
268.261216,59,50,9
268.263679,59,50,9
268.267179,59,50,9
268.270578,59,50,9
268.272995,59,50,9
268.277066,59,50,9
268.278816,59,50,9
268.283419,59,50,9
268.285023,59,50,9
268.289307,59,50,9
268.290839,59,50,9
268.295447,59,50,9
268.296655,59,50,9
268.301263,59,50,9
268.302471,59,50,9
268.307079,59,50,9
268.308287,59,50,9
268.312895,59,50,9
268.314103,59,50,9
268.318711,59,50,9
268.319919,59,50,9
268.324527,59,50,9
268.325735,59,50,9
268.330343,59,50,9
268.331636,59,50,9
268.336159,59,50,9
268.337801,59,50,9
268.341975,60,50,10
268.343708,60,50,10
268.347791,60,50,10
268.349524,60,50,10
268.353607,60,50,10
268.355367,60,50,10
268.359423,60,50,10
268.361275,60,50,10
268.365239,60,50,10
268.367091,60,50,10
268.371055,60,50,10
268.372907,60,50,10
268.376871,60,50,10
268.382687,60,50,10
268.385446,60,50,10
268.388503,60,50,10
268.393255,60,50,10
268.394319,60,50,10
268.399274,60,50,10
268.400135,60,50,10
268.405485,60,50,10
268.405951,60,50,10
268.411767,60,50,10
268.412743,60,50,10
268.417583,60,50,10
268.422114,60,50,10
268.423399,60,50,10
268.428062,60,50,10
268.429215,60,50,10
268.435031,60,50,10
268.435148,60,50,10
268.440847,60,50,10
268.443201,60,50,10
268.446663,60,50,10
268.449821,60,50,10
268.452479,60,50,10
268.458295,60,50,10
268.459916,60,50,10
268.464111,60,50,10
268.467256,60,50,10
268.469927,60,50,10
268.473072,60,50,10
268.479457,60,50,10
268.480654,60,50,10
268.487266,60,50,10
268.487735,60,50,10
268.493285,60,50,10
268.496359,60,50,10
268.499496,60,50,10
268.502337,60,50,10
268.506754,60,50,10
268.510117,60,50,10
268.516125,60,50,10
268.52002,60,50,10
268.522073,60,50,10
268.529159,60,50,10
268.529271,60,50,10
268.535771,60,50,10
268.537212,60,50,10
268.543832,60,50,10
268.54578,60,50,10
268.553675,60,50,10
268.553927,60,51,9
268.56061,60,50,10
268.561267,60,51,9
268.567083,60,51,9
268.571287,60,51,9
268.574665,60,51,9
268.578306,60,51,9
268.581746,60,51,9
268.585454,60,51,9
268.59037,60,51,9
268.592074,60,51,9
268.596348,60,51,9
268.598221,60,51,9
268.604128,60,51,9
268.604173,60,51,9
268.610106,60,51,9
268.614031,60,51,9
268.616261,60,51,9
268.622205,60,51,9
268.623282,60,51,9
268.628021,60,51,9
268.629782,60,51,9
268.634061,60,51,9
268.639791,60,51,9
268.64017,60,51,9
268.646336,60,51,9
268.647686,60,51,9
268.652325,60,51,9
268.654621,60,51,9
268.658141,60,51,9
268.663957,60,51,9
268.665298,60,51,9
268.669773,60,51,9
268.672317,60,51,9
268.675652,60,51,9
268.679465,60,51,9
268.681709,60,51,9
268.686085,60,51,9
268.687624,60,51,9
268.692232,60,51,9
268.69344,60,51,9
268.698184,60,51,9
268.699256,60,51,9
268.704117,60,51,9
268.705072,60,51,9
268.709933,60,51,9
268.710888,60,51,9
268.715749,60,51,9
268.716704,60,51,9
268.721565,60,51,9
268.72252,60,51,9
268.727381,60,51,9
268.728391,60,51,9
268.733197,60,51,9
268.734207,60,51,9
268.739013,61,51,10
268.74049,61,51,10
268.744829,61,51,10
268.746306,61,51,10
268.750645,61,51,10
268.752254,61,51,10
268.756461,61,51,10
268.75807,61,51,10
268.762277,61,51,10
268.763886,61,51,10
268.768093,61,51,10
268.769702,61,51,10
268.773909,61,51,10
268.775518,61,51,10
268.779725,61,51,10
268.781334,61,51,10
268.785541,61,51,10
268.790552,61,51,10
268.791357,61,51,10
268.797173,61,51,10
268.798609,61,51,10
268.802989,61,51,10
268.804913,61,51,10
268.808805,61,51,10
268.810952,61,51,10
268.814621,61,51,10
268.818311,61,51,10
268.820437,61,51,10
268.826253,61,51,10
268.8282,61,51,10
268.832069,61,51,10
268.834016,61,51,10
268.837885,61,51,10
268.841582,61,51,10
268.843701,61,51,10
268.849517,61,51,10
268.849655,61,51,10
268.855333,61,51,10
268.856109,61,51,10
268.861149,61,51,10
268.866801,61,51,10
268.866965,61,51,10
268.872781,61,51,10
268.873837,61,51,10
268.878597,61,51,10
268.879714,61,51,10
268.884563,61,51,10
268.887498,61,51,10
268.89262,61,51,10
268.89504,61,51,10
268.898924,61,51,10
268.903653,61,51,10
268.904963,61,51,10
268.909485,61,51,10
268.912322,61,51,10
268.917644,61,52,9
268.922211,61,52,9
268.927982,61,52,9
268.928027,61,52,9
268.935593,61,52,9
268.937268,61,52,9
268.943666,61,52,9
268.943996,61,52,9
268.95012,61,52,9
268.954252,61,52,9
268.960812,61,52,9
268.96273,61,52,9
268.967848,61,52,9
268.969811,61,52,9
268.973725,61,52,9
268.980882,61,52,9
268.981509,61,52,9
268.988308,61,52,9
268.989051,61,52,9
268.995667,61,52,9
268.997664,61,52,9
269.002678,61,52,9
269.003496,61,52,9
269.008671,61,52,9
269.011655,61,52,9
269.015171,61,52,9
269.021093,61,52,9
269.021993,61,52,9
269.026981,61,52,9
269.031279,61,52,9
269.033207,61,52,9
269.038007,61,52,9
269.039023,61,52,9
269.044896,61,52,9
269.048263,61,52,9
269.050712,61,52,9
269.056528,61,52,9
269.056741,61,52,9
269.062344,61,52,9
269.063822,61,52,9
269.06816,61,52,9
269.073976,61,52,9
269.074893,61,52,9
269.079792,61,52,9
269.082319,61,52,9
269.085608,61,52,9
269.089678,61,52,9
269.091424,61,52,9
269.096689,61,52,9
269.09724,61,52,9
269.102682,61,52,9
269.103056,61,52,9
269.108872,61,52,9
269.109182,61,52,9
269.114688,61,52,9
269.115104,61,52,9
269.120504,61,52,9
269.120992,61,52,9
269.12632,61,52,9
269.126808,61,52,9
269.132136,61,52,9
269.132624,61,52,9
269.137952,61,52,9
269.13844,62,52,10
269.143768,62,52,10
269.144256,62,52,10
269.149584,62,52,10
269.150072,62,52,10
269.1554,62,52,10
269.155888,62,52,10
269.161216,62,52,10
269.161704,62,52,10
269.167032,62,52,10
269.16752,62,52,10
269.172848,62,52,10
269.173336,62,52,10
269.178664,62,52,10
269.179152,62,52,10
269.18448,62,52,10
269.184968,62,52,10
269.190296,62,52,10
269.190784,62,52,10
269.196112,62,52,10
269.1966,62,52,10
269.201928,62,52,10
269.202416,62,52,10
269.208232,62,52,10
269.209446,62,52,10
269.214048,62,52,10
269.216103,62,52,10
269.219864,62,52,10
269.222081,62,52,10
269.22568,62,52,10
269.229414,62,52,10
269.231496,62,52,10
269.237312,62,52,10
269.23949,62,52,10
269.243128,62,52,10
269.245434,62,52,10
269.248944,62,52,10
269.252449,62,52,10
269.25476,62,52,10
269.260086,62,52,10
269.260576,62,52,10
269.266392,62,52,10
269.266762,62,52,10
269.272208,62,52,10
269.277221,62,52,10
269.278024,62,53,9
269.28384,62,53,9
269.284074,62,53,9
269.289656,62,53,9
269.290255,62,53,9
269.295472,62,53,9
269.29856,62,53,9
269.301288,62,53,9
269.305697,62,53,9
269.307104,62,53,9
269.31292,62,53,9
269.314967,62,53,9
269.318736,62,53,9
269.324552,62,53,9
269.328029,62,53,9
269.333501,62,53,9
269.338696,62,53,9
269.339445,62,52,10
269.346459,62,52,10
269.348039,62,52,10
269.354097,62,52,10
269.355286,62,52,10
269.360773,62,52,10
269.365043,62,52,10
269.371232,62,52,10
269.378085,62,52,10
269.381089,62,51,11
269.384266,62,51,11
269.392242,62,51,11
269.392571,62,51,11
269.399708,62,51,11
269.399713,62,50,12
269.406915,62,50,12
269.408978,62,49,13
269.413839,62,49,13
269.420496,62,49,13
269.422072,62,48,14
269.426768,62,48,14
269.432739,62,47,15
269.432862,62,47,15
269.438678,58,46,12
269.442082,58,46,12
269.444494,58,46,12
269.450347,58,45,13
269.456163,58,45,13
269.461979,58,44,14
269.467795,58,43,15
269.473611,58,43,15
269.479427,58,42,16
269.485243,58,42,16
269.486317,58,41,17
269.491059,58,41,17
269.496875,58,40,18
269.50099,58,40,18
269.502691,58,40,18
269.508507,58,39,19
269.514323,58,39,19
269.514571,58,38,20
269.520139,58,38,20
269.525955,58,38,20
269.526937,58,38,20
269.531771,58,38,20
269.537587,58,37,21
269.538569,49,37,12
269.543403,49,37,12
269.549219,49,36,13
269.550238,49,36,13
269.555035,49,36,13
269.560851,49,35,14
269.56187,49,35,14
269.566667,49,35,14
269.572483,49,34,15
269.573502,49,34,15
269.578299,49,34,15
269.584115,49,33,16
269.585134,49,32,17
269.589931,49,32,17
269.595747,49,31,18
269.596766,49,31,18
269.601563,49,30,19
269.607379,49,29,20
269.608398,49,29,20
269.613195,49,28,21
269.619011,49,28,21
269.62003,49,28,21
269.624827,49,27,22
269.630643,49,27,22
269.631662,49,27,22
269.636459,49,26,23
269.642275,40,26,14
269.643294,40,26,14
269.648091,40,26,14
269.653907,40,26,14
269.654926,40,26,14
269.659723,40,26,14
269.665539,40,25,15
269.666558,40,25,15
269.671355,40,25,15
269.677171,40,24,16
269.67819,40,24,16
269.682987,40,23,17
269.688803,40,22,18
269.689822,40,22,18
269.694619,40,22,18
269.700435,40,22,18
269.701454,40,22,18
269.708241,40,22,18
269.713086,40,22,18
269.71998,40,22,18
269.724718,40,22,18
269.728881,40,22,18
269.73635,40,22,18
269.736894,40,22,18
269.747982,31,22,9
269.759614,31,22,9
269.774043,31,22,9
269.782878,31,22,9
269.785866,31,22,9
269.788694,31,21,10
269.79451,31,22,9
269.797448,31,22,9
269.802316,31,22,9
269.807149,31,21,10
269.814055,31,22,9
269.816895,31,22,9
269.822955,31,22,9
269.826855,31,22,9
269.830937,31,22,9
269.837299,31,22,9
269.847168,33,22,11
269.857203,33,22,11
269.86699,33,22,11
269.868086,33,22,11
269.87666,33,22,11
269.879877,33,22,11
269.885693,33,22,11
269.886134,33,22,11
269.891509,33,22,11
269.895966,33,22,11
269.897325,33,22,11
269.903141,33,22,11
269.905519,33,22,11
269.910906,33,22,11
269.915236,33,22,11
269.920866,33,22,11
269.924977,33,22,11
269.93131,33,22,11
269.93488,33,22,11
269.937126,33,22,11
269.942942,34,22,12
269.944546,34,22,12
269.951214,34,22,12
269.954621,34,22,12
269.961001,34,22,12
269.964538,34,23,11
269.970671,34,23,11
269.974294,34,23,11
269.980145,34,23,11
269.984242,34,23,11
269.989977,34,23,11
269.993619,34,23,11
269.99953,34,23,11
270.002752,34,23,11
270.009247,34,23,11
270.018988,34,23,11
270.021612,34,23,11
270.027428,34,23,11
270.028891,34,23,11
270.033244,34,23,11
270.038557,34,23,11
270.03906,34,23,11
270.046808,34,23,11
270.048631,34,23,11
270.05443,34,23,11
270.058549,34,23,11
270.060377,34,23,11
270.068305,34,23,11
270.078253,34,23,11
270.08763,34,23,11
270.090009,34,23,11
270.096763,34,23,11
270.099416,34,23,11
270.105232,34,23,11
270.111048,34,23,11
270.115623,34,23,11
270.116864,34,23,11
270.121439,34,23,11
270.12268,34,23,11
270.127255,34,23,11
270.128496,34,23,11
270.133071,34,23,11
270.134312,34,23,11
270.140819,34,23,11
270.142107,34,23,11
270.147923,34,23,11
270.148441,34,23,11
270.153739,34,23,11
270.154388,34,23,11
270.159555,34,23,11
270.166827,34,23,11
270.175304,34,23,11
270.183477,34,23,11
270.18402,34,23,11
270.191214,34,23,11
270.193427,34,23,11
270.199241,34,23,11
270.199243,34,23,11
270.205059,34,23,11
270.20798,34,23,11
270.210875,34,23,11
270.216691,34,23,11
270.217124,34,23,11
270.222507,34,23,11
270.225484,34,23,11
270.228323,34,23,11
270.234542,34,23,11
270.236118,34,23,11
270.241934,35,23,12
270.244025,35,23,12
270.24775,35,23,12
270.253432,35,23,12
270.253566,35,23,12
270.259382,35,23,12
270.26252,35,23,12
270.265198,35,23,12
270.271014,35,23,12
270.272509,35,23,12
270.277488,35,23,12
270.281218,35,23,12
270.285225,35,23,12
270.289886,35,23,12
270.293252,35,23,12
270.301991,35,23,12
270.309079,35,23,12
270.311135,35,23,12
270.314895,35,23,12
270.319495,35,23,12
270.320711,35,23,12
270.327225,35,23,12
270.328553,35,23,12
270.335267,35,24,11
270.338036,35,23,12
270.343743,35,24,11
270.347443,35,24,11
270.349576,35,24,11
270.356531,35,24,11
270.36652,35,24,11
270.375229,35,24,11
270.379687,35,24,11
270.383897,35,23,12
270.388891,35,24,11
270.394839,35,23,12
270.400902,35,24,11
270.40309,35,24,11
270.407083,35,24,11
270.408906,35,23,12
270.413101,35,24,11
270.414722,35,24,11
270.419049,35,24,11
270.421236,35,24,11
270.425229,35,24,11
270.429278,35,24,11
270.433544,35,24,11
270.437754,35,24,11
270.439724,35,24,11
270.443587,35,24,11
270.445585,35,24,11
270.451649,35,24,11
270.457465,35,24,11
270.463382,35,24,11
270.46933,35,24,11
270.473698,35,24,11
270.475975,35,24,11
270.482902,35,24,11
270.483476,35,24,11
270.48885,35,24,11
270.492028,35,24,11
270.494913,35,24,11
270.501,35,24,11
270.501094,35,24,11
270.507112,35,24,11
270.510407,35,24,11
270.51306,35,24,11
270.51924,35,24,11
270.519495,35,24,11
270.527555,35,24,11
270.528902,35,24,11
270.533735,35,24,11
270.538808,36,24,12
270.539596,36,24,12
270.545412,36,24,12
270.548609,36,24,12
270.551228,36,24,12
270.557044,36,24,12
270.557465,36,24,12
270.56286,36,24,12
270.567863,36,24,12
270.568676,36,24,12
270.574492,36,24,12
270.577053,36,24,12
270.580308,36,24,12
270.585545,36,24,12
270.586124,36,24,12
270.595011,36,24,12
270.604418,36,24,12
270.605132,36,24,12
270.611166,36,24,12
270.613506,36,24,12
270.617286,36,24,12
270.622913,36,24,12
270.624645,36,24,12
270.632468,36,24,12
270.632819,36,24,12
270.640844,36,24,12
270.64262,36,24,12
270.646791,36,24,12
270.651476,36,24,12
270.661874,36,24,12
270.671064,36,24,12
270.679317,36,24,12
270.679555,36,24,12
270.68842,36,24,12
270.694499,36,24,12
270.699143,36,24,12
270.700695,36,24,12
270.705177,36,24,12
270.707032,36,24,12
270.711297,36,24,12
270.713227,36,24,12
270.718655,36,24,12
270.719539,36,24,12
270.725967,36,24,12
270.726479,36,24,12
270.734732,36,24,12
270.734855,36,25,11
270.740802,36,25,11
270.741378,36,25,11
270.74731,36,24,12
270.753273,36,25,11
270.759191,36,25,11
270.765138,36,25,11
270.770954,36,25,11
270.773328,36,25,11
270.776816,36,25,11
270.782431,36,25,11
270.782703,36,25,11
270.78851,36,25,11
270.789015,36,25,11
270.794706,36,25,11
270.795124,36,25,11
270.801043,36,25,11
270.803934,36,25,11
270.807238,36,25,11
270.81355,36,25,11
270.813938,36,25,11
270.819978,36,25,11
270.823826,36,25,11
270.828743,36,25,11
270.833946,36,25,11
270.835389,36,25,11
270.841321,37,25,12
270.84353,37,25,12
270.847284,37,25,12
270.8531,37,25,12
270.854828,37,25,12
270.858916,37,25,12
270.863117,37,25,12
270.864732,37,25,12
270.870548,37,25,12
270.873557,37,25,12
270.876364,37,25,12
270.88218,37,25,12
270.883095,37,25,12
270.887996,37,25,12
270.891748,37,25,12
270.893812,37,25,12
270.899628,37,25,12
270.907949,37,25,12
270.911801,37,25,12
270.917643,37,25,12
270.917837,37,25,12
270.924071,37,25,12
270.927957,37,25,12
270.932447,37,25,12
270.937541,37,25,12
270.939689,37,25,12
270.948211,37,25,12
270.948839,37,25,12
270.954639,37,25,12
270.957128,37,25,12
270.967567,37,25,12
270.977106,37,25,12
270.985759,37,25,12
270.988838,37,25,12
270.99829,37,25,12
271.004369,37,25,12
271.005812,37,25,12
271.010444,37,25,12
271.011654,37,25,12
271.017221,37,25,12
271.018082,37,25,12
271.02333,37,25,12
271.026458,37,25,12
271.029496,37,25,12
271.0337,37,25,12
271.03643,37,25,12
271.042222,37,25,12
271.045927,37,25,12
271.04865,37,25,12
271.052659,37,25,12
271.058925,37,25,12
271.065121,37,25,12
271.070937,37,25,12
271.076885,37,25,12
271.082701,37,25,12
271.082849,37,25,12
271.088881,37,25,12
271.092301,37,26,11
271.094728,37,25,12
271.09838,37,26,11
271.100544,37,26,11
271.104455,37,26,11
271.106562,37,26,11
271.111232,37,26,11
271.112409,37,26,11
271.117341,37,26,11
271.118488,37,26,11
271.123507,37,26,11
271.12698,37,26,11
271.130441,37,26,11
271.137873,37,26,11
271.139938,38,26,12
271.14667,38,26,12
271.149126,38,26,12
271.152936,38,26,12
271.158083,38,26,12
271.159132,38,26,12
271.164948,38,26,12
271.169731,38,26,12
271.170764,38,26,12
271.17658,38,26,12
271.17892,38,26,12
271.182396,38,26,12
271.188212,38,26,12
271.189086,38,26,12
271.194028,38,26,12
271.199439,38,26,12
271.199844,38,26,12
271.20566,38,26,12
271.208163,38,26,12
271.211476,38,26,12
271.217292,38,26,12
271.223108,38,26,12
271.228302,38,26,12
271.231884,38,26,12
271.234452,38,26,12
271.241229,38,26,12
271.243137,38,26,12
271.249721,38,26,12
271.252094,38,26,12
271.256422,38,26,12
271.263742,38,26,12
271.265642,38,26,12
271.272186,38,26,12
271.272931,38,27,11
271.283097,38,26,12
271.29345,38,26,12
271.302174,38,26,12
271.307665,38,26,12
271.317523,38,26,12
271.322313,38,27,11
271.323339,38,27,11
271.328463,38,26,12
271.329246,38,26,12
271.33524,38,27,11
271.336574,38,27,11
271.342724,38,27,11
271.343732,38,27,11
271.349223,38,27,11
271.350433,38,27,11
271.356465,38,27,11
271.359653,38,27,11
271.365858,38,27,11
271.366197,38,27,11
271.373216,38,27,11
271.379761,38,27,11
271.386027,38,27,11
271.391944,38,27,11
271.397907,38,27,11
271.401676,38,27,11
271.403825,38,27,11
271.409742,38,27,11
271.411534,38,27,11
271.415558,38,27,11
271.41735,38,27,11
271.421374,38,27,11
271.423257,38,27,11
271.427656,38,27,11
271.430585,38,27,11
271.433619,38,27,11
271.436735,38,27,11
271.43996,38,27,11
271.443234,38,27,11
271.445776,38,27,11
271.450476,38,27,11
271.451998,38,27,11
271.459869,38,27,11
271.461075,38,27,11
271.467227,38,27,11
271.47291,38,27,11
271.473771,38,27,11
271.480038,38,27,11
271.482363,38,27,11
271.485955,38,27,11
271.491918,38,27,11
271.494749,38,27,11
271.497734,38,27,11
271.50355,38,27,11
271.503913,38,27,11
271.509366,38,27,11
271.514337,38,27,11
271.515182,38,27,11
271.520998,38,27,11
271.524851,38,27,11
271.526814,38,27,11
271.53263,38,27,11
271.533314,38,27,11
271.538446,39,27,12
271.544262,39,27,12
271.550078,39,28,11
271.55376,39,27,12
271.555894,39,28,11
271.560495,39,28,11
271.566921,39,28,11
271.567107,39,28,11
271.576266,39,28,11
271.576374,39,28,11
271.583392,39,28,11
271.58876,39,28,11
271.592147,39,28,11
271.597924,39,28,11
271.598924,39,28,11
271.608348,39,28,11
271.618862,39,28,11
271.627325,39,28,11
271.635738,39,28,11
271.645397,39,28,11
271.647771,39,28,11
271.651315,39,28,11
271.654506,39,28,11
271.657131,39,28,11
271.661118,39,28,11
271.664824,39,28,11
271.670277,39,28,11
271.671484,39,28,11
271.677403,39,28,11
271.677761,39,28,11
271.685237,39,28,11
271.686158,39,28,11
271.692935,39,28,11
271.695012,39,28,11
271.702224,39,28,11
271.70935,39,28,11
271.716517,39,28,11
271.722364,39,28,11
271.728581,39,28,11
271.729749,39,28,11
271.734397,39,28,11
271.739408,39,28,11
271.740213,39,28,11
271.745326,39,28,11
271.746135,39,28,11
271.751142,39,28,11
271.752266,39,28,11
271.758184,39,28,11
271.758835,39,28,11
271.764394,39,28,11
271.765495,39,28,11
271.77021,39,28,11
271.771772,39,28,11
271.776458,39,28,11
271.779248,39,28,11
271.782304,39,28,11
271.788282,39,28,11
271.789023,39,28,11
271.794251,39,28,11
271.796235,39,28,11
271.803361,39,28,11
271.805757,39,28,11
271.810528,39,28,11
271.815311,39,28,11
271.816375,39,28,11
271.822592,39,29,10
271.828408,39,29,10
271.828436,39,28,11
271.834224,39,28,11
271.837945,39,29,10
271.84004,40,29,11
271.845856,40,29,11
271.84844,40,29,11
271.851672,40,28,12
271.857488,40,29,11
271.858328,40,29,11
271.863304,40,29,11
271.867584,40,29,11
271.86912,40,29,11
271.874936,40,29,11
271.880752,40,29,11
271.886568,40,29,11
271.888493,40,29,11
271.892384,40,29,11
271.895867,40,29,11
271.899768,40,29,11
271.902381,40,29,11
271.909322,40,29,11
271.911521,40,29,11
271.919405,40,29,11
271.922447,40,29,11
271.927634,40,29,11
271.931956,40,29,11
271.934317,40,29,11
271.942451,40,29,11
271.952339,40,29,11
271.961595,40,29,11
271.972793,40,29,11
271.981299,40,29,11
271.982504,40,29,11
271.987607,40,29,11
271.989878,40,29,11
271.993423,40,29,11
271.996392,40,29,11
272.00217,40,29,11
272.005532,40,29,11
272.009093,40,29,11
272.013416,40,29,11
272.015087,40,29,11
272.021645,40,29,11
272.022648,40,29,11
272.028328,40,29,11
272.032764,40,29,11
272.040618,40,29,11
272.047249,40,29,11
272.054604,40,29,11
272.060713,40,29,11
272.066803,40,29,11
272.066965,40,29,11
272.072997,40,29,11
272.07531,40,29,11
272.078972,40,29,11
272.081618,40,29,11
272.085036,40,29,11
272.087434,40,29,11
272.090852,40,29,11
272.096181,40,29,11
272.096882,40,30,10
272.102876,40,30,10
272.103104,40,30,10
272.108707,40,30,10
272.109098,40,30,10
272.114827,40,30,10
272.116659,40,30,10
272.120786,40,30,10
272.126775,40,30,10
272.127012,40,30,10
272.133263,40,30,10
272.134629,40,30,10
272.139545,41,30,11
272.14126,41,30,11
272.147132,41,30,11
272.148615,41,30,11
272.154724,41,30,11
272.156817,41,30,11
272.160975,41,30,11
272.167008,41,30,11
272.170919,41,30,11
272.172983,41,30,11
272.178799,41,30,11
272.179936,41,30,11
272.184615,41,30,11
272.190008,41,30,11
272.190431,41,30,11
272.196247,41,30,11
272.201003,41,30,11
272.202063,41,30,11
272.207879,41,30,11
272.210433,41,30,11
272.213695,41,30,11
272.219511,41,30,11
272.225327,41,30,11
272.231143,41,30,11
272.23217,41,30,11
272.236959,41,30,11
272.239443,41,30,11
272.242775,41,30,11
272.246017,41,30,11
272.250828,41,30,11
272.255511,41,30,11
272.26374,41,30,11
272.26493,41,30,11
272.271928,41,30,11
272.273947,41,30,11
272.279061,41,30,11
272.284019,41,30,11
272.295014,41,30,11
272.304444,41,30,11
272.317176,41,30,11
272.326181,41,30,11
272.326452,41,30,11
272.333012,41,30,11
272.333454,41,30,11
272.339106,41,30,11
272.340028,41,30,11
272.347947,41,30,11
272.349522,41,30,11
272.354724,41,30,11
272.357751,41,30,11
272.36054,41,30,11
272.365939,41,30,11
272.368856,41,30,11
272.373072,41,31,10
272.378662,41,31,10
272.386805,41,31,10
272.393856,41,31,10
272.40171,41,31,10
272.407613,41,31,10
272.411187,41,31,10
272.414097,41,31,10
272.420206,41,31,10
272.420463,41,31,10
272.426083,41,31,10
272.427023,41,31,10
272.432289,41,31,10
272.433117,41,31,10
272.438121,41,31,10
272.441958,41,31,10
272.443998,41,31,10
272.448735,41,31,10
272.450062,41,31,10
272.454551,41,31,10
272.456081,41,31,10
272.462261,41,31,10
272.462867,41,31,10
272.468138,41,31,10
272.472673,41,31,10
272.474738,41,31,10
272.480555,41,31,10
272.480816,41,31,10
272.486401,41,31,10
272.487867,41,31,10
272.492582,41,31,10
272.495721,41,31,10
272.498586,41,31,10
272.501624,41,31,10
272.506759,41,31,10
272.508108,41,31,10
272.514217,41,31,10
272.520094,41,31,10
272.522099,41,31,10
272.5263,41,31,10
272.529777,41,31,10
272.532116,41,31,10
272.537932,41,31,10
272.54061,42,31,11
272.543748,42,31,11
272.549564,42,31,11
272.551864,42,31,11
272.55538,42,31,11
272.561196,42,31,11
272.561771,42,31,11
272.567012,42,31,11
272.572828,42,31,11
272.578644,42,31,11
272.583919,42,31,11
272.58446,42,31,11
272.590276,42,31,11
272.591495,42,31,11
272.596092,42,31,11
272.598066,42,31,11
272.601908,42,31,11
272.607736,42,31,11
272.61611,42,31,11
272.61645,42,31,11
272.623788,42,31,11
272.624488,42,31,11
272.631993,42,31,11
272.634621,42,32,10
272.645875,42,31,11
272.655782,42,31,11
272.670284,42,31,11
272.67793,42,31,11
272.679606,42,31,11
272.685506,42,31,11
272.686322,42,31,11
272.692077,42,31,11
272.692634,42,31,11
272.701747,42,31,11
272.701813,42,31,11
272.708237,42,31,11
272.710461,42,31,11
272.71417,42,31,11
272.718499,42,31,11
272.723143,42,32,10
272.726004,42,32,10
272.732914,42,32,10
272.741639,42,32,10
272.748886,42,32,10
272.756417,42,32,10
272.762683,42,32,10
272.764295,42,32,10
272.769491,42,32,10
272.773617,42,32,10
272.77548,42,32,10
272.780333,42,32,10
272.781296,42,32,10
272.786645,42,32,10
272.78822,42,32,10
272.794213,42,32,10
272.795824,42,32,10
272.800232,42,32,10
272.802248,42,32,10
272.806048,42,32,10
272.808181,42,32,10
272.812244,42,32,10
272.817154,42,32,10
272.818732,42,32,10
272.824548,42,32,10
272.826925,42,32,10
272.830623,42,32,10
272.83565,42,32,10
272.836439,42,32,10
272.842362,42,32,10
272.842897,42,32,10
272.84831,42,32,10
272.850428,42,32,10
272.854288,42,32,10
272.856694,42,32,10
272.860235,42,32,10
272.863502,42,32,10
272.866427,42,32,10
272.869491,42,32,10
272.875307,42,32,10
272.880502,42,32,10
272.882231,42,32,10
272.888139,42,32,10
272.888224,42,32,10
272.89404,42,32,10
272.899292,42,32,10
272.899856,42,32,10
272.905672,42,32,10
272.911101,42,32,10
272.911488,42,32,10
272.917304,42,32,10
272.921135,42,32,10
272.92312,42,32,10
272.928936,42,32,10
272.934752,42,32,10
272.940568,43,32,11
272.944229,43,32,11
272.946384,43,32,11
272.951734,43,32,11
272.9522,43,32,11
272.958016,43,32,11
272.958507,43,32,11
272.963832,43,33,10
272.968253,43,32,11
272.974513,43,32,11
272.976848,43,33,10
272.98215,43,33,10
272.985773,43,33,10
272.993046,43,33,10
272.993303,43,33,10
273.005112,43,32,11
273.015146,43,32,11
273.031273,43,32,11
273.03824,43,32,11
273.04121,43,32,11
273.045745,43,32,11
273.047811,43,32,11
273.052518,43,32,11
273.054456,43,32,11
273.062264,43,32,11
273.063515,43,32,11
273.070397,43,32,11
273.070859,43,32,11
273.076458,43,32,11
273.079784,43,32,11
273.084893,43,32,11
273.087057,43,32,11
273.095419,43,32,11
273.104433,43,32,11
273.111938,43,33,10
273.11921,43,33,10
273.125284,43,33,10
273.125973,43,33,10
273.133013,43,33,10
273.135221,43,33,10
273.139264,43,33,10
273.141822,43,33,10
273.14508,43,33,10
273.148467,43,33,10
273.152413,43,33,10
273.157526,43,33,10
273.158519,43,33,10
273.164408,43,33,10
273.164421,43,33,10
273.170237,43,33,10
273.170469,43,33,10
273.176782,43,33,10
273.178904,43,33,10
273.182922,43,33,10
273.188738,43,33,10
273.18943,43,33,10
273.19458,43,33,10
273.198443,43,33,10
273.200396,43,33,10
273.205949,43,33,10
273.206597,43,33,10
273.212413,43,33,10
273.213221,43,33,10
273.218518,43,33,10
273.219983,43,33,10
273.224628,43,33,10
273.227023,43,33,10
273.23053,43,33,10
273.233275,43,33,10
273.236362,43,33,10
273.239091,44,33,11
273.246424,44,33,11
273.247353,44,33,11
273.25253,44,33,11
273.255019,44,33,11
273.258432,44,33,11
273.264248,44,33,11
273.266799,44,33,11
273.270064,44,33,11
273.27588,44,33,11
273.278533,44,33,11
273.281696,44,33,11
273.287512,44,33,11
273.289291,44,33,11
273.293328,44,33,11
273.299144,44,33,11
273.30496,44,33,11
273.310776,44,33,11
273.312369,44,33,11
273.316592,44,33,11
273.320471,44,33,11
273.322408,44,33,11
273.32693,44,33,11
273.328224,44,33,11
273.33404,44,33,11
273.336656,44,33,11
273.341363,44,33,11
273.345355,44,33,11
273.34903,44,33,11
273.355006,44,33,11
273.36081,44,33,11
273.362179,44,33,11
273.372544,44,33,11
273.383302,44,33,11
273.400818,44,33,11
273.40638,44,33,11
273.410533,44,33,11
273.414482,44,33,11
273.417341,44,33,11
273.420941,44,33,11
273.424684,44,33,11
273.430667,44,33,11
273.433683,44,33,11
273.439366,44,34,10
273.440606,44,34,10
273.446757,44,33,11
273.449017,44,34,10
273.455354,44,34,10
273.45619,44,34,10
273.466461,44,34,10
273.475156,44,34,10
273.48301,44,34,10
273.490602,44,34,10
273.494829,44,34,10
273.497293,44,34,10
273.504544,44,34,10
273.504839,44,34,10
273.51106,44,34,10
273.511352,44,34,10
273.516876,44,34,10
273.518695,44,34,10
273.524949,44,34,10
273.527694,44,34,10
273.531114,44,34,10
273.534617,44,34,10
273.536945,44,34,10
273.540768,44,34,10
273.543212,44,34,10
273.54919,44,34,10
273.549365,44,34,10
273.555006,44,34,10
273.560472,44,34,10
273.561053,44,34,10
273.566988,44,34,10
273.569167,44,34,10
273.572804,44,34,10
273.577021,44,34,10
273.578692,44,34,10
273.584613,44,34,10
273.58467,44,34,10
273.590491,44,34,10
273.591304,44,34,10
273.596525,44,34,10
273.59885,44,34,10
273.602397,44,34,10
273.605071,44,34,10
273.608213,44,34,10
273.610887,44,34,10
273.614399,44,34,10
273.61896,44,34,10
273.622102,44,34,10
273.625125,44,34,10
273.630408,44,35,9
273.630956,44,35,9
273.637223,44,35,9
273.642373,45,35,10
273.643039,45,35,10
273.648855,45,35,10
273.653875,45,35,10
273.654671,45,35,10
273.660487,45,35,10
273.665249,45,35,10
273.666303,45,35,10
273.672119,45,35,10
273.677935,45,35,10
273.683751,45,35,10
273.688838,45,35,10
273.689567,45,35,10
273.695383,45,35,10
273.696208,45,35,10
273.701199,45,35,10
273.703248,45,35,10
273.707015,45,35,10
273.712831,45,35,10
273.713758,45,35,10
273.718647,45,35,10
273.722371,45,35,10
273.724463,45,35,10
273.731793,45,35,10
273.736384,45,35,10
273.739355,45,35,10
273.747886,45,35,10
273.75926,45,35,10
273.77804,45,35,10
273.782849,45,35,10
273.788333,45,35,10
273.790219,45,35,10
273.795024,45,35,10
273.797259,45,35,10
273.801974,45,35,10
273.807769,45,35,10
273.811801,45,35,10
273.816382,45,35,10
273.818887,45,35,10
273.825533,45,35,10
273.825804,45,35,10
273.833366,45,35,10
273.833818,45,35,10
273.844817,45,35,10
273.854322,45,35,10
273.861917,45,35,10
273.869423,45,35,10
273.872051,45,35,10
273.877284,45,35,10
273.882344,45,35,10
273.884759,45,35,10
273.889035,45,35,10
273.891101,45,35,10
273.895985,45,35,10
273.897469,45,35,10
273.905019,45,35,10
273.905812,45,35,10
273.91171,45,35,10
273.912898,45,35,10
273.917526,45,35,10
273.919543,45,35,10
273.923951,45,35,10
273.927829,45,35,10
273.93009,45,35,10
273.9362,45,35,10
273.938828,45,35,10
273.942335,45,36,9
273.948151,45,36,9
273.948333,45,36,9
273.953967,45,36,9
273.955928,45,36,9
273.960062,45,36,9
273.963434,45,36,9
273.965878,45,36,9
273.971295,45,36,9
273.971912,45,36,9
273.977931,45,36,9
273.97877,45,36,9
273.983747,45,36,9
273.985112,45,36,9
273.989948,45,36,9
273.99148,45,36,9
273.995764,45,36,9
273.99903,45,36,9
274.00158,45,36,9
274.005721,45,36,9
274.007468,45,36,9
274.011537,45,36,9
274.013648,45,36,9
274.017962,45,36,9
274.024101,45,36,9
274.026055,45,36,9
274.029917,45,36,9
274.035733,45,36,9
274.037702,45,36,9
274.041549,46,36,10
274.047365,46,36,10
274.049129,46,36,10
274.053181,46,36,10
274.058997,46,36,10
274.064813,46,36,10
274.070629,46,36,10
274.072834,46,36,10
274.076445,46,36,10
274.080238,46,36,10
274.082261,46,36,10
274.087698,46,36,10
274.088077,46,36,10
274.093893,46,36,10
274.098385,46,36,10
274.099709,46,36,10
274.105525,46,36,10
274.107023,46,36,10
274.111341,46,36,10
274.116855,46,36,10
274.120066,46,36,10
274.124503,46,36,10
274.131713,46,36,10
274.143139,46,36,10
274.163326,46,36,10
274.166845,46,36,10
274.173811,46,36,10
274.174249,46,36,10
274.180194,46,36,10
274.181709,46,36,10
274.187816,46,36,10
274.192396,46,36,10
274.197895,46,36,10
274.201034,46,36,10
274.205265,46,36,10
274.210866,46,36,10
274.212305,46,36,10
274.218514,46,36,10
274.220741,46,36,10
274.232171,46,36,10
274.241094,46,36,10
274.249226,46,36,10
274.257171,46,36,10
274.257337,46,36,10
274.26451,46,36,10
274.267822,46,36,10
274.272623,46,37,9
274.274205,46,37,9
274.279082,46,37,9
274.281827,46,37,9
274.285657,46,37,9
274.291906,46,37,9
274.293698,46,37,9
274.299276,46,37,9
274.300157,46,37,9
274.305973,46,37,9
274.306316,46,37,9
274.312397,46,37,9
274.314752,46,37,9
274.318623,46,37,9
274.324646,46,37,9
274.326182,46,37,9
274.330462,46,37,9
274.335105,46,37,9
274.336421,46,37,9
274.342856,46,37,9
274.343237,46,37,9
274.348865,46,37,9
274.351182,46,37,9
274.354681,46,37,9
274.358521,46,37,9
274.360538,46,37,9
274.366354,46,37,9
274.366634,46,37,9
274.372303,46,37,9
274.373093,46,37,9
274.37815,46,37,9
274.379667,46,37,9
274.384113,46,37,9
274.387709,46,37,9
274.390147,46,37,9
274.394167,46,37,9
274.396297,46,37,9
274.399983,46,37,9
274.402113,46,37,9
274.406408,46,37,9
274.407945,46,37,9
274.412634,46,37,9
274.417387,46,37,9
274.418657,46,37,9
274.424473,46,37,9
274.429178,46,37,9
274.430289,46,37,9
274.436105,46,37,9
274.440992,47,37,10
274.441921,47,37,10
274.447737,47,37,10
274.453553,47,37,10
274.459369,47,37,10
274.465173,47,37,10
274.465185,47,37,10
274.471001,47,37,10
274.471992,47,37,10
274.476817,47,37,10
274.479422,47,37,10
274.482633,47,37,10
274.488449,47,37,10
274.491055,47,37,10
274.494265,47,37,10
274.499769,47,37,10
274.500081,47,37,10
274.505897,47,37,10
274.509166,47,37,10
274.511713,47,37,10
274.517335,47,37,10
274.523189,47,38,9
274.535003,47,38,9
274.556486,47,37,10
274.559184,47,37,10
274.566003,47,37,10
274.567631,47,37,10
274.573433,47,37,10
274.574173,47,37,10
274.581584,47,37,10
274.585066,47,37,10
274.591739,47,37,10
274.59378,47,37,10
274.599694,47,37,10
274.603177,47,37,10
274.606993,47,37,10
274.611346,47,37,10
274.615429,47,37,10
274.626683,47,37,10
274.636511,47,37,10
274.64476,47,37,10
274.650497,47,37,10
274.652002,47,37,10
274.660085,47,37,10
274.661642,47,37,10
274.668184,47,37,10
274.668506,47,37,10
274.674585,47,37,10
274.675595,47,37,10
274.681527,47,37,10
274.68575,47,37,10
274.690062,47,37,10
274.693705,47,37,10
274.696456,47,37,10
274.701004,47,37,10
274.702429,47,37,10
274.708614,47,37,10
274.70944,47,37,10
274.714885,47,37,10
274.720694,47,37,10
274.721118,47,37,10
274.727283,47,37,10
274.730522,47,37,10
274.733352,47,37,10
274.738771,47,37,10
274.739345,47,37,10
274.745506,47,37,10
274.746013,47,37,10
274.751322,47,37,10
274.754096,47,37,10
274.757138,47,37,10
274.762517,47,37,10
274.762954,47,37,10
274.768596,47,37,10
274.769257,47,37,10
274.775073,47,37,10
274.775538,47,38,9
274.781026,47,37,10
274.784073,47,38,9
274.786842,47,38,9
274.790467,47,38,9
274.793049,47,38,9
274.79644,47,38,9
274.799057,47,38,9
274.802625,47,38,9
274.804873,47,38,9
274.808896,47,38,9
274.810963,47,38,9
274.815129,47,38,9
274.817015,47,38,9
274.821294,47,38,9
274.82711,47,38,9
274.828463,47,38,9
274.832926,47,38,9
274.838742,48,38,10
274.840455,48,38,10
274.844558,48,38,10
274.850374,48,38,10
274.85619,48,38,10
274.862006,48,38,10
274.864495,48,38,10
274.867822,48,38,10
274.871682,48,38,10
274.873638,48,38,10
274.879355,48,38,10
274.879454,48,38,10
274.88527,48,38,10
274.891086,48,38,10
274.891311,48,38,10
274.896902,48,38,10
274.900258,48,38,10
274.902718,48,38,10
274.908534,48,38,10
274.910374,48,38,10
274.91435,48,38,10
274.918097,48,38,10
274.922474,48,38,10
274.934466,48,38,10
274.957841,48,38,10
274.958506,48,38,10
274.965693,48,38,10
274.968968,48,38,10
274.973366,48,38,10
274.975524,48,38,10
274.983465,48,38,10
274.985322,48,38,10
274.993473,48,38,10
274.994269,48,38,10
275.001961,48,38,10
275.004385,48,38,10
275.009178,48,38,10
275.012108,48,38,10
275.017553,48,38,10
275.028857,48,38,10
275.039413,48,38,10
275.04744,48,38,10
275.051852,48,38,10
275.055309,48,38,10
275.062979,48,38,10
275.063524,48,38,10
275.069535,48,38,10
275.071712,48,38,10
275.077475,48,38,10
275.07775,48,38,10
275.085075,48,38,10
275.087484,48,38,10
275.093785,48,38,10
275.095972,48,38,10
275.100378,48,38,10
275.103189,48,38,10
275.106221,48,38,10
275.111564,48,38,10
275.112649,48,38,10
275.119007,48,38,10
275.122868,48,38,10
275.125304,48,38,10
275.131965,48,38,10
275.133424,48,38,10
275.137976,48,38,10
275.141451,48,38,10
275.143954,48,39,9
275.14932,48,39,9
275.149827,48,39,9
275.156124,48,39,9
275.157535,48,39,9
275.16194,48,39,9
275.165723,48,39,9
275.167756,48,39,9
275.171761,48,39,9
275.173572,48,39,9
275.179086,48,39,9
275.179668,48,39,9
275.185484,48,39,9
275.187795,48,39,9
275.1913,48,39,9
275.194389,48,39,9
275.197396,48,39,9
275.200232,48,39,9
275.20343,48,39,9
275.20666,48,39,9
275.209246,48,39,9
275.213018,48,39,9
275.215154,48,39,9
275.219315,48,39,9
275.221042,48,39,9
275.225975,48,39,9
275.226858,48,39,9
275.231987,48,39,9
275.235547,48,39,9
275.237803,48,39,9
275.243619,49,39,10
275.247251,49,39,10
275.249435,49,39,10
275.255251,49,39,10
275.261067,49,39,10
275.266883,49,39,10
275.271767,49,39,10
275.272699,49,39,10
275.278515,49,39,10
275.279156,49,39,10
275.284331,49,39,10
275.287097,49,39,10
275.290147,49,39,10
275.295963,49,39,10
275.299631,49,39,10
275.301779,49,39,10
275.307595,49,39,10
275.308856,49,39,10
275.313411,49,39,10
275.3188,49,39,10
275.319227,49,39,10
275.325043,49,39,10
275.326396,49,39,10
275.330859,49,39,10
275.341262,49,39,10
275.365778,49,39,10
275.367259,49,39,10
275.373167,49,39,10
275.37869,49,39,10
275.381108,49,39,10
275.385639,49,39,10
275.393029,49,39,10
275.393642,49,39,10
275.402867,49,39,10
275.403559,49,39,10
275.412325,49,39,10
275.412811,49,39,10
275.419387,49,39,10
275.420407,49,39,10
275.427703,49,39,10
275.439352,49,39,10
275.450257,49,39,10
275.458288,49,39,10
275.46127,49,39,10
275.4668,49,39,10
275.472701,49,39,10
275.474444,49,39,10
275.47965,49,39,10
275.482359,49,39,10
275.48704,49,39,10
275.48863,49,39,10
275.496142,49,39,10
275.49757,49,39,10
275.505014,49,39,10
275.506336,49,39,10
275.511518,49,39,10
275.513398,49,39,10
275.517512,49,39,10
275.521714,49,39,10
275.524694,49,39,10
275.531372,49,39,10
275.533363,49,39,10
275.537725,49,39,10
275.544209,49,39,10
275.544268,49,39,10
275.550466,49,39,10
275.552299,49,39,10
275.556282,49,39,10
275.560811,49,39,10
275.562098,49,39,10
275.567914,49,39,10
275.568455,49,39,10
275.57373,49,39,10
275.57637,49,39,10
275.579546,49,39,10
275.582641,49,39,10
275.585362,49,39,10
275.590153,49,39,10
275.591178,49,39,10
275.599025,49,39,10
275.601275,49,40,9
275.605529,49,39,10
275.607238,49,40,9
275.611523,49,40,9
275.613054,49,40,9
275.618705,49,40,9
275.61887,49,40,9
275.624686,49,39,10
275.625383,49,39,10
275.630502,49,39,10
275.631736,49,39,10
275.636318,49,39,10
275.63822,50,39,11
275.642134,50,39,11
275.644477,50,39,11
275.64795,50,39,11
275.650293,50,39,11
275.656109,50,39,11
275.657267,50,39,11
275.661925,50,39,11
275.667741,50,39,11
275.673557,50,39,11
275.679373,50,39,11
275.681485,50,39,11
275.685189,50,39,11
275.688631,50,39,11
275.691005,50,39,11
275.696253,50,39,11
275.696821,50,39,11
275.702637,50,39,11
275.708453,50,39,11
275.709166,50,39,11
275.717689,50,39,11
275.727866,50,39,11
275.730361,50,39,11
275.734998,50,39,11
275.741993,43,39,4
275.775063,43,39,4
275.775528,43,39,4
275.787117,43,39,4
275.790296,43,39,4
275.801741,43,39,4
275.811251,43,39,4
275.811732,43,39,4
275.820303,43,38,5
275.826915,43,38,5
275.829041,43,38,5
275.835802,43,38,5
275.847308,40,38,2
275.858518,40,38,2
275.866595,40,38,2
275.87488,40,38,2
275.88116,40,38,2
275.882487,40,38,2
275.890125,40,38,2
275.896553,40,38,2
275.904364,40,38,2
275.905326,40,38,2
275.913514,40,38,2
275.919487,40,37,3
275.92099,40,37,3
275.926163,40,37,3
275.932911,40,37,3
275.939699,33,37,4
275.941383,33,36,3
275.945895,33,36,3
275.952835,33,36,3
275.959005,33,36,3
275.96067,33,35,2
275.964821,33,35,2
275.970998,33,35,2
275.976562,33,34,1
275.976814,33,33,0
275.98263,33,33,0
275.988446,33,32,1
275.990628,33,32,1
275.994262,33,31,2
276.000078,33,30,3
276.005894,33,30,3
276.007589,33,30,3
276.01171,33,29,4
276.017526,33,29,4
276.02331,33,28,5
276.026986,33,28,5
276.03931,25,28,3
276.03997,25,27,2
276.049255,25,26,1
276.05308,25,26,1
276.065073,25,26,1
276.076908,25,26,1
276.082521,25,26,1
276.088337,25,26,1
276.089322,25,26,1
276.094153,25,26,1
276.099969,25,26,1
276.105785,25,26,1
276.106019,25,26,1
276.111601,25,26,1
276.117417,25,26,1
276.118994,25,26,1
276.133353,25,26,1
276.143298,25,26,1
276.159192,25,26,1
276.170951,25,26,1
276.177145,25,26,1
276.183365,25,25,0
276.188977,25,25,0
276.200062,25,25,0
276.201183,25,25,0
276.21223,25,26,1
276.213037,25,25,0
276.221586,25,25,0
276.229612,25,25,0
276.239339,26,25,1
276.251204,26,25,1
276.253235,26,25,1
276.258385,26,25,1
276.265973,26,25,1
276.271188,26,25,1
276.273495,26,25,1
276.282988,26,25,1
276.284526,26,25,1
276.288804,26,25,1
276.290342,26,25,1
276.295194,26,25,1
276.296158,26,25,1
276.301974,26,25,1
276.306241,26,25,1
276.30779,26,25,1
276.313606,26,25,1
276.315597,26,25,1
276.319422,26,25,1
276.323623,26,25,1
276.325238,26,25,1
276.331054,26,25,1
276.33335,26,25,1
276.339166,27,25,2
276.345215,27,25,2
276.34616,27,25,2
276.352396,27,25,2
276.355451,27,25,2
276.359984,27,25,2
276.367506,27,26,1
276.367695,27,25,2
276.377931,27,25,2
276.378537,27,25,2
276.384353,27,25,2
276.390169,27,25,2
276.395985,27,26,1
276.401801,27,26,1
276.407617,27,25,2
276.409741,27,25,2
276.413433,27,26,1
276.419249,27,25,2
276.424164,27,25,2
276.425065,27,26,1
276.434633,27,25,2
276.440171,27,25,2
276.440449,27,25,2
276.446265,27,25,2
276.449462,27,26,1
276.455687,27,26,1
276.461706,27,26,1
276.463829,27,26,1
276.470809,27,26,1
276.471942,27,26,1
276.479533,27,26,1
276.485349,27,26,1
276.491165,27,26,1
276.496981,27,26,1
276.503727,27,26,1
276.503751,27,26,1
276.510535,27,26,1
276.518175,27,26,1
276.520189,27,26,1
276.526005,27,26,1
276.528644,27,26,1
276.531821,27,26,1
276.53446,27,26,1
276.537637,27,26,1
276.540276,28,26,2
276.543453,28,26,2
276.549269,28,26,2
276.549698,28,26,2
276.555085,28,26,2
276.55784,28,26,2
276.560901,28,26,2
276.564819,28,26,2
276.566717,28,26,2
276.573543,28,26,2
276.576372,28,26,2
276.579359,28,26,2
276.585175,28,26,2
276.585561,28,26,2
276.590991,28,26,2
276.596807,28,26,2
276.598124,28,26,2
276.602623,28,26,2
276.608439,28,26,2
276.609756,28,26,2
276.614255,28,26,2
276.620071,28,26,2
276.625887,28,26,2
276.631703,28,26,2
276.637519,28,26,2
276.643335,28,26,2
276.643372,28,26,2
276.649151,28,26,2
276.654967,28,26,2
276.65861,28,26,2
276.660783,28,26,2
276.669893,28,26,2
276.670383,28,26,2
276.676407,28,26,2
276.679572,28,26,2
276.682921,28,26,2
276.692135,28,27,1
276.693157,28,26,2
276.701998,28,26,2
276.703767,28,26,2
276.710024,28,26,2
276.719562,28,27,1
276.725843,28,27,1
276.732125,28,27,1
276.737383,28,27,1
276.738406,28,27,1
276.74492,28,27,1
276.751201,28,27,1
276.752621,28,27,1
276.757831,28,27,1
276.763647,28,27,1
276.763904,28,27,1
276.770045,28,27,1
276.770418,28,27,1
276.776442,28,27,1
276.776932,28,27,1
276.782375,28,27,1
276.787168,28,27,1
276.78854,28,27,1
276.794821,28,27,1
276.796009,28,27,1
276.800986,28,27,1
276.804035,28,27,1
276.807384,28,27,1
276.813316,28,27,1
276.813573,28,27,1
276.819854,28,27,1
276.823203,28,27,1
276.826136,28,27,1
276.831952,28,27,1
276.832509,28,27,1
276.837768,28,27,1
276.843584,29,27,2
276.846118,29,27,2
276.8494,29,27,2
276.855216,29,27,2
276.858681,29,27,2
276.861032,29,27,2
276.866848,29,27,2
276.872664,29,27,2
276.87848,29,27,2
276.884296,29,27,2
276.890112,29,27,2
276.89474,29,27,2
276.895928,29,27,2
276.901744,29,27,2
276.90756,29,27,2
276.911141,29,27,2
276.917214,29,27,2
276.923936,29,27,2
276.92652,29,27,2
276.93045,29,27,2
276.937662,29,27,2
276.940129,29,27,2
276.948712,29,27,2
276.952692,29,27,2
276.957902,29,27,2
276.966509,29,27,2
276.976513,29,27,2
276.983027,29,27,2
276.988751,29,27,2
276.989424,29,28,1
276.995473,29,27,2
277.001522,29,28,1
277.005152,29,28,1
277.007919,29,28,1
277.014201,29,28,1
277.017947,29,28,1
277.020133,29,28,1
277.024461,29,28,1
277.026414,29,28,1
277.031673,29,28,1
277.032695,29,28,1
277.038628,29,28,1
277.042723,29,28,1
277.044793,29,28,1
277.050958,29,28,1
277.051913,29,28,1
277.057006,29,28,1
277.06052,29,28,1
277.06352,29,28,1
277.069336,29,28,1
277.070524,29,28,1
277.075152,29,28,1
277.077038,29,28,1
277.083435,29,28,1
277.085272,29,28,1
277.089484,29,28,1
277.0953,29,28,1
277.095857,29,28,1
277.101116,29,28,1
277.106932,29,28,1
277.109816,29,28,1
277.112748,29,28,1
277.118564,29,28,1
277.122728,29,28,1
277.12438,29,28,1
277.130196,29,28,1
277.136012,29,28,1
277.141828,30,28,2
277.147644,30,28,2
277.15346,30,28,2
277.159276,30,28,2
277.160298,30,28,2
277.165092,30,28,2
277.170908,30,28,2
277.17763,30,28,2
277.179283,30,28,2
277.189868,30,28,2
277.191007,30,28,2
277.198684,30,28,2
277.203827,30,28,2
277.205547,30,28,2
277.216739,30,28,2
277.217993,30,28,2
277.226833,30,28,2
277.236372,30,28,2
277.246259,30,28,2
277.253703,30,28,2
277.254309,30,28,2
277.260101,30,28,2
277.266499,30,28,2
277.271641,30,28,2
277.272664,30,28,2
277.278712,30,28,2
277.284528,30,28,2
277.285018,30,28,2
277.290693,30,28,2
277.292695,30,28,2
277.296858,30,28,2
277.299558,30,28,2
277.302674,30,28,2
277.308839,30,28,2
277.312004,30,28,2
277.315004,30,28,2
277.320844,30,28,2
277.320936,30,29,1
277.326752,30,29,1
277.330383,30,29,1
277.332685,30,29,1
277.338501,31,29,2
277.34027,31,29,2
277.344898,31,29,2
277.347714,31,29,2
277.350714,31,29,2
277.354112,31,29,2
277.359206,31,29,2
277.36051,31,29,2
277.366675,31,29,2
277.370489,31,29,2
277.372491,31,29,2
277.378307,31,29,2
277.384123,31,29,2
277.384796,31,29,2
277.389939,31,29,2
277.395755,31,29,2
277.398638,31,29,2
277.401571,31,29,2
277.407387,31,29,2
277.413203,31,29,2
277.419019,31,29,2
277.424835,31,29,2
277.430651,31,29,2
277.436467,31,29,2
277.437256,31,29,2
277.442283,31,29,2
277.448099,31,29,2
277.453915,31,29,2
277.455751,31,29,2
277.4645,31,29,2
277.469477,31,29,2
277.477387,31,29,2
277.478807,31,29,2
277.48425,31,29,2
277.492649,31,29,2
277.497394,31,29,2
277.506816,31,29,2
277.516587,31,29,2
277.526125,31,29,2
277.531267,31,29,2
277.533454,31,29,2
277.539851,31,29,2
277.547295,31,29,2
277.549762,31,30,1
277.553344,31,29,2
277.559509,31,29,2
277.563488,31,29,2
277.565674,31,30,1
277.571398,31,29,2
277.571839,31,30,1
277.578004,31,30,1
277.578261,31,30,1
277.58382,31,30,1
277.589985,31,30,1
277.591405,31,30,1
277.595801,31,30,1
277.600827,31,30,1
277.601733,31,30,1
277.607665,31,30,1
277.610598,31,30,1
277.613597,31,30,1
277.619762,31,30,1
277.620136,31,30,1
277.625578,31,30,1
277.627464,31,30,1
277.631511,31,30,1
277.633862,31,30,1
277.637443,31,30,1
277.641306,32,30,2
277.643527,32,30,2
277.647355,32,30,2
277.65352,32,30,2
277.654593,32,30,2
277.659336,32,30,2
277.665152,32,30,2
277.669831,32,30,2
277.670968,32,30,2
277.676784,32,30,2
277.6826,32,30,2
277.683936,32,30,2
277.688416,32,30,2
277.694232,32,30,2
277.700048,32,30,2
277.705864,32,30,2
277.71168,32,30,2
277.717496,32,30,2
277.723312,32,30,2
277.724416,32,30,2
277.729128,32,30,2
277.734944,32,30,2
277.74076,32,30,2
277.742927,32,30,2
277.748604,32,30,2
277.756799,32,30,2
277.763842,32,30,2
277.765377,32,30,2
277.772488,32,30,2
277.777947,32,30,2
277.785865,32,30,2
277.795418,32,30,2
277.805336,32,30,2
277.814844,32,30,2
277.818427,32,31,1
277.822304,32,30,2
277.829152,32,30,2
277.836728,32,31,1
277.836938,32,31,1
277.843373,32,31,1
277.849553,32,31,1
277.85081,32,31,1
277.855572,32,31,1
277.859388,32,31,1
277.861872,32,31,1
277.866499,32,31,1
277.867932,32,31,1
277.873748,32,31,1
277.879665,32,31,1
277.879876,32,31,1
277.885846,32,31,1
277.889429,32,31,1
277.891793,32,31,1
277.897609,32,31,1
277.899347,32,31,1
277.903759,32,31,1
277.908855,32,31,1
277.909707,32,31,1
277.915523,32,31,1
277.916315,32,31,1
277.921339,32,31,1
277.923163,32,31,1
277.927271,32,31,1
277.930739,32,31,1
277.933219,32,31,1
277.937384,32,31,1
277.939384,33,31,2
277.943564,33,31,2
277.947162,33,31,2
277.949583,33,31,2
277.955399,33,31,2
277.961215,33,31,2
277.963478,33,31,2
277.967031,33,31,2
277.972847,33,31,2
277.97732,33,31,2
277.978663,33,31,2
277.984479,33,31,2
277.990295,33,31,2
277.996111,33,31,2
278.001927,33,31,2
278.007743,33,31,2
278.013559,33,31,2
278.019375,33,31,2
278.019909,33,31,2
278.025191,33,31,2
278.031007,33,31,2
278.036823,33,31,2
278.038753,33,31,2
278.042639,33,31,2
278.053207,33,31,2
278.057489,33,31,2
278.061451,33,31,2
278.068678,33,31,2
278.071331,33,31,2
278.082667,33,31,2
278.091826,33,31,2
278.101976,33,31,2
278.112547,33,31,2
278.11392,33,31,2
278.120588,33,31,2
278.127117,33,31,2
278.132764,33,31,2
278.13488,33,31,2
278.141991,33,31,2
278.147218,33,31,2
278.148171,33,31,2
278.154321,33,31,2
278.155462,33,31,2
278.160254,33,32,1
278.162689,33,31,2
278.166434,33,32,1
278.172381,33,32,1
278.176678,33,32,1
278.178445,33,32,1
278.184347,33,32,1
278.185837,33,32,1
278.190528,33,32,1
278.195987,33,32,1
278.196344,33,32,1
278.20219,33,32,1
278.206558,33,32,1
278.208006,33,32,1
278.21404,33,32,1
278.214599,33,32,1
278.219856,33,32,1
278.221128,33,32,1
278.225976,33,32,1
278.228891,33,32,1
278.231792,33,32,1
278.236002,33,32,1
278.237709,33,32,1
278.242182,34,32,2
278.243525,34,32,2
278.248332,34,32,2
278.249675,34,32,2
278.254265,34,32,2
278.260081,34,32,2
278.265105,34,32,2
278.265897,34,32,2
278.271713,34,32,2
278.277529,34,32,2
278.279484,34,32,2
278.283345,34,32,2
278.289161,34,32,2
278.294977,34,32,2
278.300793,34,32,2
278.306609,34,32,2
278.312425,34,32,2
278.318241,34,32,2
278.323469,34,32,2
278.324057,34,32,2
278.329873,34,32,2
278.335689,34,32,2
278.341505,34,32,2
278.342591,34,32,2
278.347321,34,32,2
278.35751,34,32,2
278.359116,34,32,2
278.365476,34,32,2
278.37247,34,32,2
278.373495,34,32,2
278.387157,34,32,2
278.396681,34,32,2
278.407018,34,32,2
278.41748,34,32,2
278.418478,34,32,2
278.42617,34,32,2
278.432857,34,32,2
278.436602,34,32,2
278.441757,34,32,2
278.448636,34,32,2
278.451521,34,32,2
278.454654,34,32,2
278.459487,34,32,2
278.4613,34,32,2
278.466481,34,32,2
278.467131,34,32,2
278.473195,34,32,2
278.479097,34,32,2
278.481168,34,32,2
278.485161,34,32,2
278.490691,34,32,2
278.490992,34,32,2
278.497243,34,32,2
278.501029,34,32,2
278.503059,34,32,2
278.509138,34,32,2
278.512489,34,32,2
278.515086,34,32,2
278.520181,34,32,2
278.520902,34,32,2
278.526819,34,33,1
278.526868,34,33,1
278.532883,34,33,1
278.535768,34,33,1
278.538699,35,33,2
278.542647,35,33,2
278.544616,35,33,2
278.548665,35,33,2
278.550432,35,33,2
278.555311,35,33,2
278.55635,35,33,2
278.561142,35,33,2
278.562414,35,33,2
278.567206,35,33,2
278.573022,35,33,2
278.574612,35,33,2
278.578838,35,33,2
278.584654,35,33,2
278.589112,35,33,2
278.59047,35,33,2
278.596286,35,33,2
278.602102,35,33,2
278.607918,35,33,2
278.613734,35,33,2
278.61955,35,33,2
278.625366,35,33,2
278.631182,35,33,2
278.63519,35,33,2
278.636998,35,33,2
278.642814,35,33,2
278.64863,35,33,2
278.654353,35,33,2
278.654446,35,33,2
278.660262,35,33,2
278.668623,35,33,2
278.669854,35,33,2
278.677198,35,33,2
278.683123,35,33,2
278.684657,35,33,2
278.699896,35,32,3
278.709884,35,33,2
278.719787,35,33,2
278.729201,35,33,2
278.732191,35,33,2
278.740113,35,33,2
278.746991,35,33,2
278.748364,35,32,3
278.755846,35,33,2
278.763306,35,33,2
278.763865,35,33,2
278.76937,35,33,2
278.771209,35,33,2
278.776364,35,33,2
278.778668,35,33,2
278.78218,35,33,2
278.788882,35,33,2
278.793907,35,33,2
278.794698,35,33,2
278.800514,35,33,2
278.803895,35,33,2
278.806679,35,33,2
278.812581,35,33,2
278.813798,35,33,2
278.818397,35,33,2
278.824213,35,33,2
278.826202,35,33,2
278.830262,35,33,2
278.834124,35,33,2
278.836094,35,33,2
278.841002,35,33,2
278.842041,35,33,2
278.847857,35,33,2
278.849857,35,33,2
278.853673,35,33,2
278.857317,35,33,2
278.859838,35,33,2
278.863381,35,33,2
278.8657,35,33,2
278.870375,35,33,2
278.871516,35,33,2
278.876191,35,33,2
278.877636,35,33,2
278.882893,35,33,2
278.88373,35,33,2
278.888709,35,33,2
278.891508,35,33,2
278.894525,35,33,2
278.900341,35,33,2
278.906157,35,33,2
278.907358,35,33,2
278.911973,35,33,2
278.917789,35,33,2
278.923605,35,33,2
278.929421,35,33,2
278.935237,35,33,2
278.941053,36,33,3
278.946869,36,33,3
278.952685,36,33,3
278.955197,36,33,3
278.958501,36,33,3
278.964317,36,33,3
278.970133,36,33,3
278.97439,36,33,3
278.975949,36,33,3
278.981765,36,33,3
278.987581,36,33,3
278.989861,36,33,3
278.99732,36,33,3
279.001369,36,33,3
279.004967,36,33,3
279.02102,36,33,3
279.031009,36,33,3
279.040956,36,33,3
279.049208,36,33,3
279.053737,36,33,3
279.062678,36,33,3
279.068401,36,33,3
279.069324,36,32,4
279.078412,36,32,4
279.083872,36,33,3
279.085872,36,32,4
279.091331,36,32,4
279.091819,36,32,4
279.098854,36,32,4
279.098978,36,32,4
279.104802,36,33,3
279.111796,36,32,4
279.115031,36,33,3
279.117977,36,33,3
279.123793,36,33,3
279.125019,36,33,3
279.130059,36,33,3
279.134967,36,33,3
279.135875,36,33,3
279.141868,36,33,3
279.147747,36,33,3
279.148089,36,33,3
279.153905,36,33,3
279.156689,36,33,3
279.159721,36,33,3
279.163335,36,33,3
279.165537,36,33,3
279.171353,36,33,3
279.172423,36,33,3
279.17723,36,33,3
279.179883,36,33,3
279.183046,36,33,3
279.18583,36,33,3
279.189049,36,33,3
279.192865,36,33,3
279.195144,36,33,3
279.198813,36,33,3
279.200974,36,33,3
279.205807,36,33,3
279.206806,36,33,3
279.211988,36,33,3
279.212941,36,33,3
279.217804,36,33,3
279.218888,36,33,3
279.22362,36,33,3
279.229436,36,33,3
279.233342,36,33,3
279.235252,36,33,3
279.241068,37,33,4
279.246884,37,33,4
279.2527,37,33,4
279.258516,37,33,4
279.264332,37,33,4
279.270148,37,33,4
279.275964,37,33,4
279.28178,37,33,4
279.282501,37,33,4
279.287596,37,33,4
279.293412,37,33,4
279.299228,37,33,4
279.301972,37,33,4
279.305044,37,33,4
279.31086,37,33,4
279.316676,37,33,4
279.317938,37,33,4
279.325398,37,33,4
279.327353,37,33,4
279.333177,37,33,4
279.349608,37,33,4
279.360295,37,33,4
279.370122,37,33,4
279.376512,37,33,4
279.383645,37,33,4
279.392587,37,33,4
279.395983,37,33,4
279.399465,37,33,4
279.408989,37,33,4
279.411949,37,33,4
279.416216,37,33,4
279.419409,37,33,4
279.422396,37,33,4
279.427188,37,33,4
279.429506,37,33,4
279.43557,37,33,4
279.442636,37,33,4
279.443619,37,33,4
279.449281,37,33,4
279.454306,37,33,4
279.455229,37,33,4
279.461131,37,33,4
279.464133,37,33,4
279.467078,37,33,4
279.473259,37,33,4
279.477656,37,33,4
279.479206,37,34,3
279.485022,37,33,4
279.486598,37,33,4
279.490838,37,34,3
279.493476,37,34,3
279.496771,37,34,3
279.502587,37,34,3
279.502999,37,34,3
279.508403,37,34,3
279.510227,37,34,3
279.514684,37,34,3
279.516407,37,34,3
279.5205,37,34,3
279.523517,37,34,3
279.526421,37,34,3
279.529581,37,34,3
279.532249,37,34,3
279.536647,37,34,3
279.538197,38,34,4
279.543292,38,34,4
279.544215,38,34,4
279.54924,38,34,4
279.550046,38,34,4
279.555142,38,34,4
279.556226,38,34,4
279.560958,38,34,4
279.566774,38,34,4
279.567262,38,34,4
279.57259,38,34,4
279.578406,38,34,4
279.584222,38,34,4
279.590038,38,34,4
279.595854,38,34,4
279.60167,38,34,4
279.607486,38,34,4
279.613302,38,34,4
279.617427,38,34,4
279.619118,38,35,3
279.624934,38,35,3
279.63075,38,34,4
279.636566,38,35,3
279.637829,38,35,3
279.642382,38,35,3
279.648198,38,35,3
279.654014,38,34,4
279.654068,38,35,3
279.661273,38,35,3
279.66169,38,35,3
279.669802,38,34,4
279.686598,38,34,4
279.697284,38,34,4
279.707768,38,34,4
279.711438,38,35,3
279.721449,38,34,4
279.73035,38,34,4
279.731839,38,34,4
279.737461,38,34,4
279.747682,38,35,3
279.748079,38,35,3
279.754327,38,35,3
279.755701,38,35,3
279.760578,38,35,3
279.763813,38,35,3
279.767689,38,35,3
279.773986,38,35,3
279.780609,38,35,3
279.781445,38,35,3
279.788364,38,35,3
279.791295,38,35,3
279.794777,38,35,3
279.800593,38,35,3
279.801779,38,35,3
279.806409,38,35,3
279.812458,38,35,3
279.81546,38,35,3
279.818274,38,35,3
279.82409,38,35,3
279.824361,38,35,3
279.830098,38,35,3
279.831471,38,35,3
279.835914,38,35,3
279.841693,38,35,3
279.842064,38,35,3
279.84788,38,35,3
279.848338,38,35,3
279.853884,38,35,3
279.854589,38,35,3
279.8597,38,35,3
279.8617,38,35,3
279.865516,38,35,3
279.867997,38,35,3
279.871332,38,35,3
279.875456,38,35,3
279.87731,38,35,3
279.882375,38,35,3
279.883374,38,35,3
279.888788,38,35,3
279.889437,38,35,3
279.894604,38,35,3
279.895501,38,35,3
279.90042,38,35,3
279.901404,38,35,3
279.906236,38,35,3
279.909329,38,35,3
279.912052,38,35,3
279.917868,38,35,3
279.923684,38,35,3
279.9295,38,35,3
279.935316,38,35,3
279.941132,39,35,4
279.946948,39,35,4
279.952764,39,35,4
279.95858,39,35,4
279.96051,39,35,4
279.964396,39,35,4
279.970212,39,35,4
279.976028,39,35,4
279.981418,39,35,4
279.981844,39,35,4
279.98766,39,35,4
279.993476,39,35,4
279.998315,39,35,4
279.999292,39,35,4
280.005108,39,35,4
280.005745,39,35,4
280.014833,39,36,3
280.03135,39,36,3
280.042386,39,35,4
280.053148,39,35,4
280.054521,39,35,4
280.067061,39,35,4
280.075429,39,35,4
280.076195,39,35,4
280.083493,39,35,4
280.092326,39,35,4
280.093876,39,35,4
280.099755,39,35,4
280.100754,39,35,4
280.106656,39,35,4
280.108844,39,35,4
280.113999,39,35,4
280.12018,39,35,4
280.125361,39,35,4
280.127797,39,35,4
280.135185,39,35,4
280.136397,39,35,4
280.142367,39,36,3
280.147159,39,36,3
280.148183,39,36,3
280.153999,39,36,3
280.159815,39,36,3
280.161072,39,36,3
280.165646,39,36,3
280.170206,39,36,3
280.171462,39,36,3
280.17738,39,36,3
280.177504,39,36,3
280.183327,39,36,3
280.187887,39,36,3
280.189275,39,36,3
280.194765,39,36,3
280.195136,39,36,3
280.200667,39,36,3
280.201241,39,36,3
280.207057,39,36,3
280.20801,39,36,3
280.21305,39,36,3
280.214191,39,36,3
280.218866,39,36,3
280.221807,39,36,3
280.224753,39,36,3
280.229196,39,36,3
280.230569,39,36,3
280.236378,39,36,3
280.236562,39,36,3
280.242194,40,36,4
280.242434,40,36,4
280.24801,40,36,4
280.248761,40,36,4
280.253826,40,36,4
280.254577,40,36,4
280.259642,40,36,4
280.260656,40,36,4
280.265458,40,36,4
280.271274,40,36,4
280.27709,40,36,4
280.282906,40,36,4
280.288722,40,36,4
280.294538,40,36,4
280.300354,40,36,4
280.30617,40,36,4
280.311635,40,36,4
280.311986,40,36,4
280.317802,40,36,4
280.323618,40,36,4
280.329434,40,36,4
280.333008,40,36,4
280.33525,40,36,4
280.341066,40,36,4
280.346882,40,36,4
280.350735,40,36,4
280.352698,40,36,4
280.358265,40,36,4
280.358514,40,36,4
280.367672,40,36,4
280.38419,40,36,4
280.395533,40,36,4
280.405646,40,36,4
280.406104,40,36,4
280.420674,40,36,4
280.427019,40,36,4
280.429383,40,36,4
280.437541,40,36,4
280.444746,40,36,4
280.447529,40,36,4
280.452276,40,36,4
280.454989,40,36,4
280.461518,40,36,4
280.461683,40,36,4
280.468164,40,36,4
280.474415,40,36,4
280.478201,40,36,4
280.482193,40,36,4
280.489544,40,36,4
280.490002,40,36,4
280.497229,40,36,4
280.500115,40,36,4
280.50306,40,36,4
280.509079,40,36,4
280.514685,40,36,4
280.5153,40,36,4
280.521161,40,36,4
280.523394,40,36,4
280.526977,40,36,4
280.531552,40,36,4
280.53294,40,36,4
280.538756,40,36,4
280.54154,40,37,3
280.544673,40,37,3
280.549,40,37,3
280.550621,40,37,3
280.555529,40,37,3
280.556437,40,37,3
280.562175,40,37,3
280.562253,40,37,3
280.568302,40,37,3
280.568426,40,37,3
280.574133,40,37,3
280.576204,40,37,3
280.580081,40,37,3
280.584013,40,37,3
280.586099,40,37,3
280.59124,40,37,3
280.592163,40,37,3
280.597071,40,37,3
280.597979,40,37,3
280.60309,40,37,3
280.60417,40,37,3
280.609311,40,37,3
280.609986,40,37,3
280.615172,40,37,3
280.615964,40,37,3
280.620988,40,37,3
280.62178,40,37,3
280.626804,40,37,3
280.63262,40,37,3
280.638436,41,37,4
280.644252,41,37,4
280.650068,41,37,4
280.655884,41,37,4
280.6617,41,37,4
280.667516,41,37,4
280.670565,41,37,4
280.673332,41,37,4
280.679148,41,37,4
280.684964,41,37,4
280.69078,41,37,4
280.692378,41,37,4
280.696596,41,37,4
280.702412,41,37,4
280.708228,41,37,4
280.710873,41,37,4
280.714044,41,37,4
280.718814,41,37,4
280.71986,41,37,4
280.727857,41,37,4
280.744825,41,37,4
280.756356,41,37,4
280.764576,41,37,4
280.766987,41,37,4
280.782372,41,37,4
280.786389,41,37,4
280.790323,41,37,4
280.799006,41,37,4
280.804884,41,37,4
280.808823,41,37,4
280.812825,41,37,4
280.81692,41,37,4
280.821868,41,37,4
280.823581,41,37,4
280.83056,41,37,4
280.836594,41,37,4
280.838836,41,37,4
280.844069,41,37,4
280.850367,41,37,4
280.852328,41,37,4
280.859874,41,37,4
280.860998,41,37,4
280.86569,41,37,4
280.871638,41,37,4
280.876383,41,37,4
280.878182,41,37,4
280.8841,41,37,4
280.884334,41,37,4
280.890179,41,37,4
280.893017,41,37,4
280.895995,41,37,4
280.901811,41,37,4
280.902834,41,37,4
280.907627,41,37,4
280.910931,41,37,4
280.913661,41,37,4
280.917592,41,37,4
280.919477,41,37,4
280.924571,41,37,4
280.925293,41,37,4
280.930605,41,37,4
280.931229,41,37,4
280.937421,41,37,4
280.93808,42,37,5
280.943384,42,37,5
280.946339,42,38,4
280.949332,42,38,4
280.953885,42,38,4
280.955148,42,38,4
280.959701,42,38,4
280.960964,42,38,4
280.965649,42,38,4
280.96678,42,38,4
280.972193,42,38,4
280.972862,42,38,4
280.978111,42,38,4
280.978747,42,38,4
280.98419,42,38,4
280.984856,42,38,4
280.990006,42,38,4
280.991051,42,38,4
280.995822,42,38,4
281.001638,42,38,4
281.007454,42,38,4
281.01327,42,38,4
281.019086,42,38,4
281.024902,42,38,4
281.030718,42,38,4
281.036534,42,38,4
281.037348,42,38,4
281.04235,42,38,4
281.048166,42,38,4
281.053982,42,38,4
281.059743,42,38,4
281.059798,42,38,4
281.065614,42,38,4
281.07143,42,38,4
281.077246,42,38,4
281.078558,42,38,4
281.083062,42,38,4
281.086624,42,38,4
281.088878,42,38,4
281.09554,42,38,4
281.113293,42,38,4
281.125218,42,38,4
281.131359,42,38,4
281.136006,42,38,4
281.15135,42,38,4
281.153754,42,38,4
281.159316,42,38,4
281.168289,42,38,4
281.172569,42,38,4
281.178337,42,38,4
281.180635,42,38,4
281.185929,42,38,4
281.189551,42,38,4
281.192822,42,38,4
281.200267,42,38,4
281.2063,42,38,4
281.207304,42,38,4
281.213704,42,38,4
281.219229,42,38,4
281.223051,42,38,4
281.229828,42,38,4
281.230017,42,38,4
281.235907,42,38,4
281.241971,42,38,4
281.245361,42,38,4
281.249138,42,38,4
281.253327,42,38,4
281.254954,42,38,4
281.260831,42,38,4
281.2623,42,38,4
281.267097,42,38,4
281.272348,42,38,4
281.272913,42,38,4
281.278729,42,38,4
281.279939,42,38,4
281.284545,42,38,4
281.286833,42,38,4
281.290422,42,38,4
281.294278,42,38,4
281.296426,42,38,4
281.300311,42,38,4
281.302242,42,38,4
281.307715,42,38,4
281.308106,42,38,4
281.314107,42,38,4
281.317062,42,38,4
281.320419,42,38,4
281.323839,42,38,4
281.326235,42,38,4
281.329918,42,38,4
281.332055,42,38,4
281.335982,42,39,3
281.337867,42,39,3
281.343149,43,39,4
281.343683,43,39,4
281.348965,43,39,4
281.349545,43,39,4
281.354842,43,39,4
281.355538,43,39,4
281.361108,43,39,4
281.361613,43,39,4
281.366924,43,39,4
281.367692,43,39,4
281.37274,43,39,4
281.378556,43,39,4
281.384372,43,39,4
281.390188,43,39,4
281.396004,43,39,4
281.40182,43,39,4
281.407636,43,39,4
281.411925,43,39,4
281.413452,43,39,4
281.419268,43,39,4
281.425084,43,39,4
281.4309,43,39,4
281.435569,43,39,4
281.436716,43,39,4
281.442532,43,39,4
281.448348,43,39,4
281.454164,43,39,4
281.454605,43,39,4
281.45998,43,39,4
281.462718,43,39,4
281.465796,43,39,4
281.471285,43,39,4
281.489664,43,39,4
281.502197,43,39,4
281.505936,43,39,4
281.512448,43,39,4
281.527788,43,39,4
281.52958,43,39,4
281.53586,43,39,4
281.545079,43,39,4
281.548616,43,39,4
281.55568,43,39,4
281.556729,43,39,4
281.562224,43,39,4
281.565296,43,39,4
281.570044,43,39,4
281.577767,43,39,4
281.583675,43,39,4
281.583729,43,39,4
281.591392,43,39,4
281.596208,43,39,4
281.600814,43,39,4
281.606459,43,39,4
281.607591,43,39,4
281.61406,43,39,4
281.620371,43,39,4
281.621799,43,39,4
281.627265,43,39,4
281.629871,43,39,4
281.63346,43,39,4
281.63909,43,39,4
281.639377,43,39,4
281.645411,43,39,4
281.649691,43,39,4
281.651227,43,39,4
281.656235,43,39,4
281.657565,43,39,4
281.663381,43,39,4
281.664055,43,39,4
281.669197,43,39,4
281.671778,43,39,4
281.675013,43,39,4
281.67774,43,39,4
281.68092,43,39,4
281.685403,43,39,4
281.686736,43,39,4
281.69277,43,39,4
281.694825,43,39,4
281.698996,43,39,4
281.701602,43,39,4
281.704954,43,39,4
281.708071,43,39,4
281.710917,43,39,4
281.714382,43,39,4
281.716733,43,39,4
281.721276,43,39,4
281.722549,43,39,4
281.727471,43,39,4
281.728365,43,39,4
281.733388,43,39,4
281.734358,43,39,4
281.739422,44,39,5
281.740554,44,39,5
281.745238,44,39,5
281.7464,44,40,4
281.751054,44,40,4
281.752899,44,40,4
281.75687,44,40,4
281.762686,44,40,4
281.768502,44,40,4
281.774318,44,40,4
281.780134,44,40,4
281.78595,44,40,4
281.791766,44,40,4
281.794225,44,40,4
281.797582,44,40,4
281.803398,44,40,4
281.809214,44,40,4
281.81503,44,40,4
281.818596,44,40,4
281.820846,44,40,4
281.826662,44,40,4
281.832478,44,40,4
281.838068,44,40,4
281.838294,44,40,4
281.84411,44,40,4
281.846559,44,40,4
281.849926,44,40,4
281.855284,44,40,4
281.873728,44,40,4
281.886726,44,40,4
281.888236,44,40,4
281.897038,44,40,4
281.912424,44,40,4
281.912607,44,40,4
281.92003,44,40,4
281.929756,44,40,4
281.932079,44,40,4
281.94057,44,40,4
281.940822,44,40,4
281.946638,44,40,4
281.949295,44,40,4
281.954579,44,40,4
281.962621,44,40,4
281.967739,44,40,4
281.968512,44,40,4
281.976317,44,40,4
281.980737,44,40,4
281.986194,44,40,4
281.991049,44,40,4
281.993219,44,40,4
281.999804,44,40,4
282.006172,44,40,4
282.006435,44,40,4
282.012964,44,40,4
282.014041,44,40,4
282.019246,44,40,4
282.023767,44,40,4
282.025731,44,40,4
282.031739,44,40,4
282.034833,44,40,4
282.037554,44,40,4
282.040649,44,40,4
282.043603,44,40,4
282.04859,44,40,4
282.049536,44,40,4
282.055352,44,40,4
282.056632,44,40,4
282.061168,44,40,4
282.062523,44,40,4
282.06703,44,40,4
282.070328,44,40,4
282.073034,44,40,4
282.079012,44,40,4
282.080205,44,40,4
282.084989,44,40,4
282.08723,44,40,4
282.090806,44,40,4
282.093815,44,40,4
282.096693,44,40,4
282.100183,44,40,4
282.102509,44,41,3
282.106975,44,41,3
282.108401,44,41,3
282.113257,44,41,3
282.114566,44,41,3
282.119742,44,41,3
282.120382,44,41,3
282.12575,44,41,3
282.126361,44,41,3
282.131566,44,41,3
282.132293,44,41,3
282.137614,44,41,3
282.138616,45,41,4
282.14343,45,41,4
282.144624,45,41,4
282.149246,45,41,4
282.155062,45,41,4
282.160878,45,41,4
282.166694,45,41,4
282.17251,45,41,4
282.178326,45,41,4
282.184142,45,41,4
282.184276,45,41,4
282.189958,45,41,4
282.195774,45,41,4
282.20159,45,41,4
282.207406,45,41,4
282.209564,45,41,4
282.213222,45,41,4
282.219038,45,41,4
282.224854,45,41,4
282.228976,45,41,4
282.23067,45,41,4
282.236486,45,41,4
282.238023,45,41,4
282.242302,45,41,4
282.246849,45,41,4
282.265956,45,41,4
282.278287,45,41,4
282.27897,45,41,4
282.289383,45,41,4
282.303575,45,41,4
282.304303,45,41,4
282.312026,45,41,4
282.321914,45,41,4
282.322987,45,41,4
282.332034,45,41,4
282.332691,45,41,4
282.33877,45,41,4
282.34086,45,41,4
282.346737,45,41,4
282.355319,45,41,4
282.359967,45,41,4
282.361251,45,41,4
282.368752,45,41,4
282.372981,45,41,4
282.379166,45,41,4
282.383394,45,41,4
282.386277,45,41,4
282.392877,45,41,4
282.398314,45,41,4
282.39932,45,41,4
282.406037,45,41,4
282.4063,45,41,4
282.413019,45,41,4
282.415925,45,41,4
282.419606,45,41,4
282.425888,45,41,4
282.426702,45,41,4
282.431704,45,41,4
282.432781,45,41,4
282.437531,45,42,3
282.440747,45,41,4
282.443347,45,42,3
282.44933,45,42,3
282.449386,45,42,3
282.455202,45,42,3
282.455262,45,42,3
282.461018,45,42,3
282.462763,45,42,3
282.466951,45,42,3
282.473045,45,42,3
282.473177,45,42,3
282.478861,45,42,3
282.480288,45,42,3
282.484677,45,42,3
282.486888,45,42,3
282.490727,45,42,3
282.493331,45,42,3
282.49681,45,42,3
282.500311,45,42,3
282.502896,45,42,3
282.50703,45,42,3
282.508712,45,42,3
282.513617,45,42,3
282.514533,45,42,3
282.519899,45,42,3
282.520698,45,42,3
282.525715,45,42,3
282.526904,45,42,3
282.531542,45,42,3
282.532796,45,42,3
282.537358,45,42,3
282.539007,46,42,4
282.543174,46,42,4
282.545127,46,42,4
282.54899,46,42,4
282.554806,46,42,4
282.560622,46,42,4
282.566438,46,42,4
282.572254,46,42,4
282.57807,46,42,4
282.581976,46,42,4
282.583886,46,42,4
282.589702,46,42,4
282.595518,46,42,4
282.601334,46,42,4
282.60715,46,42,4
282.607699,46,42,4
282.612966,46,42,4
282.618782,46,42,4
282.624598,46,42,4
282.627839,46,42,4
282.630414,46,42,4
282.63623,46,42,4
282.637322,46,42,4
282.642046,46,42,4
282.645956,46,42,4
282.665965,46,42,4
282.675987,46,42,4
282.678734,46,42,4
282.689856,46,42,4
282.70171,46,42,4
282.7043,46,42,4
282.712236,46,42,4
282.721794,46,42,4
282.72185,46,42,4
282.731333,46,42,4
282.732334,46,42,4
282.738545,46,42,4
282.739967,46,42,4
282.746819,46,42,4
282.755322,46,42,4
282.759976,46,42,4
282.761303,46,42,4
282.769022,46,42,4
282.772745,46,42,4
282.779679,46,42,4
282.783867,46,42,4
282.786749,46,42,4
282.793653,46,42,4
282.798311,46,42,4
282.799864,46,42,4
282.806247,46,42,4
282.807238,46,43,3
282.814379,46,43,3
282.815805,46,43,3
282.821283,46,43,3
282.826345,46,43,3
282.827302,46,43,3
282.832556,46,43,3
282.833224,46,43,3
282.839318,46,43,3
282.84083,46,43,3
282.845134,46,43,3
282.849333,46,43,3
282.851022,46,43,3
282.855314,46,43,3
282.857232,46,43,3
282.863033,46,43,3
282.863048,46,43,3
282.868864,46,43,3
282.87369,46,43,3
282.87468,46,43,3
282.880496,46,43,3
282.88076,46,43,3
282.88643,46,43,3
282.887664,46,43,3
282.892524,46,43,3
282.893875,46,43,3
282.89834,46,43,3
282.901249,46,43,3
282.904156,46,43,3
282.90839,46,43,3
282.910049,46,43,3
282.915294,46,43,3
282.916098,46,43,3
282.921313,46,43,3
282.922147,46,43,3
282.927235,46,43,3
282.92859,46,43,3
282.933329,46,43,3
282.934477,46,43,3
282.939145,47,43,4
282.940293,47,43,4
282.945033,47,43,4
282.94662,47,43,4
282.950849,47,43,4
282.952716,47,43,4
282.956665,47,43,4
282.962481,47,43,4
282.968297,47,43,4
282.974113,47,43,4
282.979929,47,43,4
282.985745,47,43,4
282.987248,47,43,4
282.991561,47,43,4
282.997377,47,43,4
283.003193,47,43,4
283.009009,47,43,4
283.014018,47,43,4
283.014825,47,43,4
283.020641,47,43,4
283.026457,47,43,4
283.032273,47,43,4
283.034398,47,43,4
283.038089,47,43,4
283.043905,47,43,4
283.044189,47,43,4
283.049721,47,43,4
283.052909,47,43,4
283.073489,47,43,4
283.081259,47,43,4
283.086477,47,43,4
283.097468,47,43,4
283.108029,47,43,4
283.111664,47,43,4
283.120126,47,43,4
283.128409,47,43,4
283.129001,47,43,4
283.1382,47,43,4
283.139759,47,43,4
283.145865,47,43,4
283.14692,47,43,4
283.154199,47,43,4
283.163085,47,43,4
283.1675,47,43,4
283.168988,47,43,4
283.176696,47,43,4
283.180488,47,43,4
283.186989,47,43,4
283.191479,47,43,4
283.19461,47,43,4
283.201767,47,43,4
283.205675,47,44,3
283.208266,47,44,3
283.214137,47,44,3
283.215883,47,44,3
283.223012,47,44,3
283.223565,47,44,3
283.230679,47,44,3
283.23377,47,44,3
283.236493,47,44,3
283.239875,47,44,3
283.242689,47,44,3
283.24821,47,44,3
283.249102,47,44,3
283.254918,47,44,3
283.257096,47,44,3
283.260738,47,44,3
283.262999,47,44,3
283.26655,47,44,3
283.270707,47,44,3
283.272731,47,44,3
283.278548,47,44,3
283.281,47,44,3
283.284364,47,44,3
283.288621,47,44,3
283.29018,47,44,3
283.295778,47,44,3
283.295996,47,44,3
283.302076,47,44,3
283.302277,47,44,3
283.307892,47,44,3
283.309894,47,44,3
283.313724,47,44,3
283.317576,47,44,3
283.31954,47,44,3
283.32469,47,44,3
283.325939,47,44,3
283.330506,47,44,3
283.331871,47,44,3
283.336699,47,44,3
283.337981,47,44,3
283.343113,48,44,4
283.344004,48,44,4
283.348929,48,44,4
283.349948,48,44,4
283.354749,48,44,4
283.355895,48,44,4
283.360565,48,44,4
283.361873,48,44,4
283.366381,48,44,4
283.368009,48,44,4
283.372197,48,44,4
283.378013,48,44,4
283.383829,48,44,4
283.389645,48,44,4
283.395461,48,44,4
283.399797,48,44,4
283.401277,48,44,4
283.407093,48,44,4
283.412909,48,44,4
283.418725,48,44,4
283.424541,48,44,4
283.428099,48,44,4
283.430357,48,44,4
283.436173,48,44,4
283.441989,48,44,4
283.447805,48,44,4
283.449094,48,44,4
283.453621,48,44,4
283.459042,48,44,4
283.459437,48,44,4
283.465253,48,44,4
283.467392,48,44,4
283.488579,48,44,4
283.493808,48,44,4
283.501612,48,44,4
283.51237,48,44,4
283.52211,48,44,4
283.526187,48,44,4
283.535377,48,44,4
283.543105,48,44,4
283.543404,48,44,4
283.553053,48,44,4
283.554121,48,44,4
283.560654,48,44,4
283.561403,48,44,4
283.569567,48,44,4
283.577908,48,44,4
283.58259,48,44,4
283.584134,48,44,4
283.591872,48,44,4
283.595623,48,44,4
283.602559,48,44,4
283.606381,48,44,4
283.61062,48,44,4
283.617382,48,45,3
283.620198,48,45,3
283.623953,48,45,3
283.629388,48,45,3
283.631807,48,45,3
283.637415,48,45,3
283.640153,48,45,3
283.647193,48,45,3
283.648132,48,45,3
283.653257,48,45,3
283.654665,48,45,3
283.659205,48,45,3
283.663578,48,45,3
283.665426,48,45,3
283.671242,48,45,3
283.671919,48,45,3
283.677442,48,45,3
283.678145,48,45,3
283.683461,48,45,3
283.685883,48,45,3
283.689277,48,45,3
283.695093,48,45,3
283.69657,48,45,3
283.700909,48,45,3
283.704631,48,45,3
283.706742,48,45,3
283.711393,48,45,3
283.712558,48,45,3
283.717964,48,45,3
283.718825,48,45,3
283.724641,48,45,3
283.725818,48,45,3
283.730457,48,45,3
283.734163,48,45,3
283.736391,48,45,3
283.741203,49,45,4
283.742687,49,45,4
283.747268,49,45,4
283.748681,49,45,4
283.753215,49,45,4
283.754729,49,45,4
283.759437,49,45,4
283.761067,49,45,4
283.765253,49,45,4
283.766883,49,45,4
283.771453,49,45,4
283.772699,49,45,4
283.777472,49,45,4
283.778667,49,45,4
283.783288,49,45,4
283.784772,49,45,4
283.789104,49,45,4
283.790796,49,45,4
283.79492,49,45,4
283.800736,49,45,4
283.806552,49,45,4
283.812368,49,45,4
283.818184,49,45,4
283.819281,49,45,4
283.824,49,45,4
283.829816,49,45,4
283.835632,49,45,4
283.841448,49,45,4
283.847264,49,45,4
283.85308,49,45,4
283.858896,49,45,4
283.864712,49,45,4
283.868859,49,45,4
283.870528,49,45,4
283.876344,49,45,4
283.878762,49,45,4
283.88216,49,45,4
283.887976,49,45,4
283.908245,49,45,4
283.913292,49,45,4
283.921228,49,45,4
283.931844,49,45,4
283.945369,49,45,4
283.954544,49,44,5
283.962701,49,44,5
283.962902,49,44,5
283.972805,49,44,5
283.97313,49,43,6
283.98008,49,43,6
283.988962,49,43,6
283.997503,49,43,6
284.00232,49,43,6
284.003755,49,43,6
284.011564,49,42,7
284.022214,49,42,7
284.030316,49,42,7
284.036934,49,42,7
284.042932,42,42,0
284.048619,42,41,1
284.051409,42,41,1
284.059405,42,41,1
284.066678,42,40,2
284.067205,42,40,2
284.072494,42,40,2
284.078994,42,40,2
284.083037,42,40,2
284.084987,42,39,3
284.090818,42,39,3
284.097085,42,39,3
284.09783,42,38,4
284.103131,42,38,4
284.108947,42,38,4
284.114763,42,38,4
284.116289,42,38,4
284.120579,42,38,4
284.126395,42,38,4
284.131009,42,38,4
284.132211,42,38,4
284.138027,35,38,3
284.143898,35,38,3
284.145484,35,37,2
284.149729,35,38,3
284.155545,35,38,3
284.160753,35,37,2
284.161361,35,38,3
284.167177,35,38,3
284.172993,35,38,3
284.173069,35,37,2
284.178831,35,38,3
284.184893,35,38,3
284.189971,35,38,3
284.196313,35,37,2
284.197206,35,38,3
284.202174,35,38,3
284.20799,35,37,2
284.208838,35,38,3
284.213822,35,38,3
284.226286,35,38,3
284.237965,35,38,3
284.237973,35,37,2
284.24962,26,38,12
284.261252,26,38,12
284.272906,26,38,12
284.284472,26,38,12
284.29042,26,37,11
284.293369,26,38,12
284.302097,26,38,12
284.307929,26,38,12
284.319314,26,37,11
284.332072,26,37,11
284.358231,24,37,13
284.374104,24,36,12
284.378579,24,37,13
284.386733,24,37,13
284.387476,24,37,13
284.399459,24,37,13
284.413389,24,37,13
284.414811,24,37,13
284.42698,24,36,12
284.438985,24,37,13
284.45112,24,36,12
284.452274,24,36,12
284.459432,24,36,12
284.468147,24,36,12
284.468434,24,36,12
284.477378,24,35,11
284.480776,24,36,12
284.486786,24,36,12
284.493502,24,35,11
284.499186,24,36,12
284.507893,24,35,11
284.508854,24,35,11
284.5164,24,35,11
284.521023,24,35,11
284.524325,24,35,11
284.533019,24,35,11
284.533028,24,34,10
284.545163,24,34,10
284.546048,24,34,10
284.553475,24,34,10
284.554518,24,34,10
284.560334,24,33,9
284.562477,24,33,9
284.571421,24,33,9
284.576241,24,33,9
284.580829,24,32,8
284.593229,24,32,8
284.601936,24,33,9
284.610443,24,32,8
284.614091,24,32,8
284.618368,24,32,8
284.620519,24,32,8
284.627062,24,32,8
284.640091,25,32,7
284.640775,25,32,7
284.648529,25,32,7
284.654345,25,32,7
284.660161,25,32,7
284.670252,25,32,7
284.671126,25,32,7
284.683921,25,32,7
284.693111,25,32,7
284.703129,25,32,7
284.708102,25,32,7
284.71453,25,32,7
284.715808,25,32,7
284.724881,25,32,7
284.734786,25,32,7
284.735075,25,32,7
284.740602,26,32,6
284.744964,26,32,6
284.752174,26,32,6
284.760147,26,32,6
284.765137,26,32,6
284.767126,26,32,6
284.774804,26,32,6
284.777932,26,32,6
284.784807,26,32,6
284.787122,26,32,6
284.792139,26,32,6
284.79714,26,32,6
284.79958,26,32,6
284.805745,26,32,6
284.809819,26,32,6
284.812608,26,32,6
284.818892,26,32,6
284.82424,26,32,6
284.829086,26,32,6
284.831684,26,32,6
284.8375,26,32,6
284.838975,26,32,6
284.843316,26,32,6
284.846185,26,32,6
284.850761,26,32,6
284.854158,26,32,6
284.861137,26,32,6
284.868815,26,32,6
284.878818,26,32,6
284.883446,26,32,6
284.88615,26,32,6
284.889262,26,32,6
284.893591,26,32,6
284.899756,26,32,6
284.906619,26,32,6
284.906969,26,32,6
284.912871,26,32,6
284.918251,26,32,6
284.925695,26,32,6
284.931511,26,32,6
284.935535,26,32,6
284.937327,26,32,6
284.944771,26,32,6
284.946449,26,32,6
284.956074,26,32,6
284.964895,26,32,6
284.977457,26,33,7
284.977807,26,32,6
284.983273,26,32,6
284.986298,26,32,6
284.997097,26,33,7
285.00098,26,33,7
285.006171,26,33,7
285.006882,26,32,6
285.012698,26,33,7
285.013595,26,32,6
285.020109,26,33,7
285.027437,26,33,7
285.029546,26,32,6
285.035696,26,32,6
285.04046,27,33,6
285.045234,27,33,6
285.050085,27,33,6
285.05326,27,33,6
285.058906,27,33,6
285.060704,27,33,6
285.06652,27,33,6
285.071818,27,33,6
285.073267,27,33,6
285.080309,27,33,6
285.085597,27,33,6
285.091107,27,33,6
285.093507,27,33,6
285.099904,27,33,6
285.100182,27,33,6
285.106069,27,33,6
285.107606,27,33,6
285.11412,27,33,6
285.114328,27,33,6
285.121448,27,33,6
285.129707,27,33,6
285.139245,27,33,6
285.147246,27,33,6
285.147271,27,33,6
285.153295,27,33,6
285.154715,27,33,6
285.160531,27,33,6
285.167278,27,33,6
285.170859,27,33,6
285.176675,27,33,6
285.179608,27,33,6
285.182724,27,33,6
285.187518,27,33,6
285.193915,27,33,6
285.19959,27,33,6
285.20008,27,33,6
285.208339,27,33,6
285.211222,27,33,6
285.22204,27,33,6
285.230648,27,33,6
285.241257,28,33,5
285.244606,28,33,5
285.247306,28,33,5
285.252749,28,33,5
285.264613,28,33,5
285.26487,28,33,5
285.270686,28,32,4
285.273105,28,33,5
285.276735,28,33,5
285.281131,28,33,5
285.282551,28,33,5
285.287877,28,33,5
285.293601,28,32,4
285.29474,28,33,5
285.303697,28,33,5
285.305233,28,33,5
285.313468,28,33,5
285.316051,28,33,5
285.322308,28,33,5
285.324659,28,33,5
285.330218,28,32,4
285.336034,28,33,5
285.338617,28,33,5
285.342897,28,33,5
285.34676,28,33,5
285.355925,28,33,5
285.358624,28,33,5
285.364765,28,33,5
285.367116,28,32,4
285.371977,28,33,5
285.375142,28,33,5
285.378956,28,33,5
285.381888,28,33,5
285.386982,28,33,5
285.388751,28,33,5
285.397708,28,33,5
285.407479,28,33,5
285.416319,28,33,5
285.422576,28,33,5
285.424229,28,33,5
285.428741,28,33,5
285.430045,28,33,5
285.436908,28,33,5
285.44677,28,33,5
285.449935,28,33,5
285.452819,28,33,5
285.458776,28,33,5
285.458868,28,33,5
285.4648,28,33,5
285.465988,28,33,5
285.472967,28,33,5
285.476897,28,33,5
285.480993,28,33,5
285.489111,28,33,5
285.500278,28,33,5
285.508653,28,33,5
285.516587,28,33,5
285.522752,28,33,5
285.522844,28,33,5
285.532033,28,33,5
285.540781,29,33,4
285.543665,29,33,4
285.54683,29,33,4
285.551691,29,33,4
285.552879,29,33,4
285.558811,29,33,4
285.56088,29,33,4
285.564627,29,33,4
285.567511,29,33,4
285.570908,29,33,4
285.574025,29,33,4
285.583122,29,33,4
285.584377,29,33,4
285.593683,29,33,4
285.594289,29,33,4
285.602664,29,33,4
285.603686,29,33,4
285.611131,29,32,3
285.616855,29,32,3
285.617063,29,32,3
285.624275,29,32,3
285.626044,29,32,3
285.637676,29,32,3
285.638582,29,32,3
285.645702,29,32,3
285.647539,29,32,3
285.654867,29,32,3
285.654891,29,32,3
285.661522,29,32,3
285.663009,29,32,3
285.668035,29,32,3
285.671035,29,32,3
285.678388,29,32,3
285.687694,29,32,3
285.697697,29,32,3
285.705142,29,32,3
285.707676,29,32,3
285.711074,29,32,3
285.714423,29,32,3
285.718286,29,32,3
285.732593,29,32,3
285.73315,29,32,3
285.739432,29,32,3
285.74155,29,32,3
285.745364,29,32,3
285.748878,29,32,3
285.75118,29,32,3
285.75702,29,32,3
285.757461,29,32,3
285.764208,29,32,3
285.765046,29,32,3
285.777236,29,32,3
285.788635,29,32,3
285.797475,29,32,3
285.801687,29,32,3
285.808434,29,32,3
285.81155,29,32,3
285.82167,29,32,3
285.827161,29,32,3
285.833443,29,32,3
285.833651,29,32,3
285.839375,30,32,2
285.840746,30,32,2
285.845191,30,32,2
285.85075,30,32,2
285.851472,30,32,2
285.857288,30,32,2
285.857962,30,32,2
285.863104,30,32,2
285.864127,30,32,2
285.871247,30,32,2
285.875526,30,32,2
285.882646,30,32,2
285.885065,30,32,2
285.891486,30,32,2
285.894951,30,32,2
285.902977,30,32,2
285.905561,30,32,2
285.909026,30,32,2
285.915681,30,32,2
285.91682,30,33,3
285.927662,30,32,2
285.930778,30,32,2
285.934757,30,32,2
285.940549,30,33,3
285.944761,30,32,2
285.947993,30,33,3
285.951973,30,33,3
285.956717,30,33,3
285.958138,30,33,3
285.965092,30,33,3
285.969537,30,33,3
285.979076,30,33,3
285.988962,30,32,2
285.996988,30,33,3
286.002315,30,33,3
286.003037,30,33,3
286.009527,30,33,3
286.010831,30,33,3
286.024789,30,33,3
286.029068,30,32,2
286.03456,30,32,2
286.035582,30,32,2
286.041864,30,33,3
286.042004,30,33,3
286.048029,30,32,2
286.050728,30,32,2
286.055008,30,32,2
286.059103,30,32,2
286.061173,30,32,2
286.067454,30,33,3
286.075131,30,33,3
286.087228,30,33,3
286.095603,30,33,3
286.096326,30,33,3
286.103538,30,32,2
286.110376,30,32,2
286.121543,30,32,2
286.123079,30,33,3
286.129593,30,32,2
286.133407,30,33,3
286.135875,30,32,2
286.140038,31,33,2
286.142039,31,32,1
286.149019,31,33,2
286.150972,31,33,2
286.155184,31,33,2
286.158184,31,33,2
286.161,31,33,2
286.164232,31,33,2
286.166816,31,33,2
286.172632,31,33,2
286.175864,31,33,2
286.181239,31,33,2
286.185984,31,33,2
286.189614,31,33,2
286.195406,31,33,2
286.204387,31,33,2
286.204595,31,33,2
286.210993,31,33,2
286.215554,31,33,2
286.218205,31,33,2
286.227418,31,33,2
286.232512,31,33,2
286.234049,31,33,2
286.242283,31,33,2
286.244983,31,33,2
286.250193,31,33,2
286.252195,31,33,2
286.258243,31,33,2
286.259266,31,33,2
286.267524,31,33,2
286.269875,31,33,2
286.279995,31,33,2
286.289417,31,33,2
286.298606,31,33,2
286.305004,31,33,2
286.306957,31,33,2
286.312216,31,33,2
286.313936,31,33,2
286.326523,31,32,1
286.333827,31,33,2
286.336294,31,33,2
286.341039,31,33,2
286.344204,31,33,2
286.347785,31,33,2
286.353277,31,33,2
286.354415,31,33,2
286.361535,31,33,2
286.361976,31,33,2
286.367909,31,33,2
286.374073,31,33,2
286.380006,31,33,2
286.386171,31,33,2
286.394197,31,33,2
286.400968,31,33,2
286.403619,31,33,2
286.407947,31,33,2
286.417693,31,33,2
286.427838,31,33,2
286.429791,31,33,2
286.43505,31,33,2
286.441796,32,33,1
286.442121,32,33,1
286.448426,32,33,1
286.448867,32,33,1
286.455987,32,33,1
286.459685,32,33,1
286.461919,32,33,1
286.467362,32,33,1
286.468084,32,33,1
286.473643,32,33,1
286.4739,32,33,1
286.479716,32,33,1
286.485532,32,33,1
286.485625,32,33,1
286.491348,32,32,0
286.495744,32,33,1
286.49763,32,33,1
286.504933,32,33,1
286.511704,32,33,1
286.514937,32,32,0
286.521567,32,33,1
286.523802,32,33,1
286.528663,32,33,1
286.536132,32,33,1
286.542878,32,33,1
286.543086,32,33,1
286.55309,32,33,1
286.553696,32,33,1
286.560767,32,33,1
286.561373,32,33,1
286.567654,32,33,1
286.570305,32,33,1
286.57868,32,33,1
286.579636,32,33,1
286.589755,32,32,0
286.598944,32,33,1
286.608948,32,32,0
286.615578,32,32,0
286.619509,32,32,0
286.622674,32,32,0
286.626604,32,32,0
286.637097,32,32,0
286.647101,32,32,0
286.648123,32,33,1
286.654778,32,32,0
286.655335,32,32,0
286.662314,32,32,0
286.664316,32,32,0
286.669294,32,33,1
286.672691,32,32,0
286.676971,32,33,1
286.683485,32,33,1
286.689882,32,33,1
286.695698,32,33,1
286.701631,32,33,1
286.707679,32,33,1
286.71352,32,33,1
286.713612,32,33,1
286.720615,32,33,1
286.720707,32,33,1
286.734549,32,33,1
286.742134,32,33,1
286.746879,32,33,1
286.749346,32,33,1
286.756325,32,33,1
286.759093,32,33,1
286.763305,32,33,1
286.766537,32,33,1
286.770982,32,33,1
286.77689,32,33,1
286.777496,32,33,1
286.783893,32,33,1
286.785963,32,33,1
286.789709,32,33,1
286.792011,32,33,1
286.795525,32,33,1
286.801341,32,33,1
286.803992,32,33,1
286.807157,32,33,1
286.812973,32,33,1
286.814228,32,33,1
286.818789,32,33,1
286.823069,32,33,1
286.82856,32,33,1
286.833537,32,33,1
286.840284,33,33,0
286.84089,33,33,0
286.84738,33,33,0
286.853104,33,33,0
286.860548,33,33,0
286.86285,33,33,0
286.870901,33,33,0
286.872388,33,33,0
286.879974,33,33,0
286.880414,33,33,0
286.886022,33,33,0
286.889953,33,33,0
286.898003,33,33,0
286.899026,33,33,0
286.908239,33,33,0
286.91708,33,33,0
286.927548,33,33,0
286.934295,33,33,0
286.94125,33,33,0
286.941391,33,33,0
286.948229,33,33,0
286.956861,33,33,0
286.966399,33,33,0
286.971377,33,33,0
286.974425,33,33,0
286.978356,33,33,0
286.983964,33,33,0
286.985102,33,33,0
286.992663,33,33,0
286.993037,33,33,0
287.001038,33,33,0
287.007669,33,33,0
287.014299,33,33,0
287.020115,33,33,0
287.026047,33,33,0
287.032096,33,33,0
287.035261,33,33,0
287.038144,33,33,0
287.04224,33,33,0
287.044193,33,33,0
287.050474,33,33,0
287.060943,33,33,0
287.065388,33,33,0
287.072367,33,33,0
287.073273,33,33,0
287.079113,33,33,0
287.085487,33,33,0
287.086674,33,33,0
287.092815,33,33,0
287.095049,33,33,0
287.101679,33,33,0
287.103284,33,33,0
287.10831,33,33,0
287.112705,33,33,0
287.114126,33,33,0
287.118638,33,34,1
287.120058,33,34,1
287.125874,33,34,1
287.130619,33,34,1
287.13169,33,34,1
287.137506,33,34,1
287.140506,34,34,0
287.143322,34,34,0
287.149138,34,34,0
287.149812,34,34,0
287.154954,34,34,0
287.160978,34,34,0
287.167284,34,34,0
287.167957,34,34,0
287.174588,34,34,0
287.179498,34,34,0
287.186826,34,34,0
287.191105,34,34,0
287.197295,34,34,0
287.200062,34,34,0
287.206716,34,34,0
287.208669,34,34,0
287.212649,34,34,0
287.218091,34,34,0
287.22463,34,34,0
287.22763,34,34,0
287.234517,34,34,0
287.243823,34,34,0
287.254989,34,34,0
287.261968,34,34,0
287.268599,34,34,0
287.270901,34,34,0
287.278461,34,34,0
287.285116,34,34,0
287.294073,34,34,0
287.302307,34,34,0
287.30268,34,34,0
287.310333,34,34,0
287.312102,34,34,0
287.31708,34,34,0
287.321641,34,34,0
287.324408,34,34,0
287.333248,34,34,0
287.340693,34,34,0
287.34709,34,34,0
287.353255,34,34,0
287.359188,34,34,0
287.364912,34,34,0
287.365236,34,34,0
287.371517,34,34,0
287.372472,34,34,0
287.377682,34,34,0
287.383498,34,34,0
287.38978,34,34,0
287.395596,34,34,0
287.396318,34,34,0
287.404344,34,34,0
287.408042,34,34,0
287.411091,34,35,1
287.418419,34,34,0
287.420139,34,34,0
287.427259,34,34,0
287.427467,34,34,0
287.434704,34,35,1
287.437936,34,35,1
287.441101,35,35,0
287.447266,35,35,0
287.44794,35,35,0
287.453199,35,35,0
287.454105,35,35,0
287.459247,35,35,0
287.465063,35,35,0
287.465969,35,35,0
287.470879,35,35,0
287.475508,35,35,0
287.476695,35,35,0
287.482511,35,35,0
287.484813,35,35,0
287.488327,35,35,0
287.494143,35,35,0
287.496445,35,35,0
287.502053,35,35,0
287.502959,35,35,0
287.509938,35,35,0
287.51415,35,35,0
287.521478,35,35,0
287.526805,35,35,0
287.531947,35,35,0
287.536925,35,35,0
287.541951,35,35,0
287.544718,35,35,0
287.548116,35,35,0
287.55507,35,35,0
287.55998,35,35,0
287.564376,35,35,0
287.569519,35,35,0
287.578824,35,35,0
287.590456,35,35,0
287.59697,35,35,0
287.603949,35,35,0
287.609392,35,35,0
287.616953,35,35,0
287.620816,35,35,0
287.630935,35,35,0
287.638729,35,35,0
287.64138,35,35,0
287.649081,35,35,0
287.650569,35,35,0
287.657316,35,35,0
287.658387,35,35,0
287.66476,35,35,0
287.674298,35,35,0
287.681859,35,35,0
287.688373,35,35,0
287.694538,35,35,0
287.70047,35,35,0
287.703403,35,35,0
287.707101,35,35,0
287.710964,35,35,0
287.712917,35,35,0
287.719082,35,35,0
287.725014,35,35,0
287.731179,35,35,0
287.735391,35,35,0
287.736995,35,35,0
287.743044,35,35,0
287.74458,35,35,0
287.75107,35,35,0
287.751327,35,35,0
287.758771,35,35,0
287.762934,35,35,0
287.768309,35,35,0
287.770844,35,36,1
287.77587,35,36,1
287.781662,35,36,1
287.782384,35,36,1
287.788549,35,36,1
287.790967,35,36,1
287.794481,35,36,1
287.797016,35,36,1
287.801112,35,36,1
287.806928,35,36,1
287.809113,35,36,1
287.812744,35,36,1
287.818303,35,36,1
287.81856,35,36,1
287.824376,35,36,1
287.828888,35,36,1
287.830192,35,36,1
287.836008,35,36,1
287.840636,36,36,0
287.841824,36,36,0
287.847034,36,36,0
287.84764,36,36,0
287.853664,36,36,0
287.856945,36,36,0
287.864855,36,36,0
287.871345,36,36,0
287.875673,36,36,0
287.882046,36,36,0
287.884978,36,36,0
287.889374,36,36,0
287.891027,36,36,0
287.900541,36,36,0
287.903124,36,36,0
287.909381,36,36,0
287.912314,36,36,0
287.922899,36,36,0
287.934647,36,36,0
287.941045,36,36,0
287.947675,36,36,0
287.956142,36,36,0
287.964052,36,36,0
287.965355,36,36,0
287.976057,36,36,0
287.983385,36,36,0
287.990107,36,36,0
287.994552,36,36,0
287.998599,36,36,0
288.003392,36,36,0
288.005461,36,36,0
288.013837,36,36,0
288.023142,36,36,0
288.031517,36,36,0
288.038729,36,36,0
288.045359,36,36,0
288.050153,36,36,0
288.051175,36,36,0
288.057573,36,36,0
288.058063,36,36,0
288.063505,36,36,0
288.069321,36,37,1
288.075486,36,37,1
288.081418,36,37,1
288.084118,36,37,1
288.087351,36,37,1
288.09261,36,37,1
288.093167,36,37,1
288.098983,36,37,1
288.099472,36,37,1
288.104799,36,37,1
288.107847,36,37,1
288.114104,36,37,1
288.117153,36,37,1
288.122479,36,37,1
288.125528,36,37,1
288.13274,36,37,1
288.13353,36,37,1
288.13937,37,37,0
288.142137,37,37,0
288.145186,37,37,0
288.148419,37,37,0
288.151584,37,37,0
288.157516,37,37,0
288.160632,37,37,0
288.163332,37,37,0
288.169148,37,37,0
288.169705,37,37,0
288.174964,37,37,0
288.18078,37,37,0
288.180988,37,37,0
288.186596,37,37,0
288.192412,37,37,0
288.192853,37,37,0
288.198228,37,37,0
288.199134,37,37,0
288.204044,37,37,0
288.205997,37,37,0
288.20986,37,37,0
288.21649,37,37,0
288.223678,37,37,0
288.227541,37,37,0
288.235193,37,37,0
288.236148,37,37,0
288.242173,37,37,0
288.24243,37,37,0
288.253572,37,37,0
288.254643,37,37,0
288.263227,37,37,0
288.263716,37,37,0
288.274999,37,37,0
288.286864,37,37,0
288.293145,37,37,0
288.300008,37,37,0
288.311732,37,37,0
288.317689,37,37,0
288.319293,37,37,0
288.329204,37,37,0
288.336184,37,37,0
288.346279,37,37,0
288.347583,37,37,0
288.355236,37,37,0
288.357238,37,37,0
288.361982,37,38,1
288.371521,37,38,1
288.380012,37,38,1
288.390132,37,38,1
288.397111,37,38,1
288.403392,37,38,1
288.405743,37,38,1
288.409208,37,38,1
288.413304,37,38,1
288.415955,37,38,1
288.422003,37,38,1
288.428285,37,38,1
288.434101,37,38,1
288.439917,37,38,1
288.44029,37,38,1
288.445733,37,38,1
288.449247,37,38,1
288.451549,37,38,1
288.455993,37,38,1
288.457481,37,38,1
288.463297,37,38,1
288.465531,37,38,1
288.469229,37,38,1
288.474023,37,38,1
288.475045,37,38,1
288.481443,37,38,1
288.484143,37,38,1
288.491122,37,38,1
288.492726,37,38,1
288.497403,37,38,1
288.502264,37,38,1
288.503219,37,38,1
288.508778,37,38,1
288.509966,37,38,1
288.516014,37,38,1
288.520992,37,38,1
288.522296,37,38,1
288.528112,37,38,1
288.529134,37,38,1
288.533928,37,38,1
288.539744,38,38,0
288.540533,38,38,0
288.54556,38,38,0
288.551376,38,38,0
288.552747,38,38,0
288.557192,38,38,0
288.559377,38,38,0
288.563008,38,38,0
288.566938,38,38,0
288.568824,38,38,0
288.57464,38,38,0
288.580456,38,38,0
288.585084,38,38,0
288.586737,38,38,0
288.596275,38,38,0
288.596949,38,38,0
288.602789,38,38,0
288.604044,38,38,0
288.615003,38,38,0
288.615211,38,38,0
288.623145,38,38,0
288.624982,38,38,0
288.634544,38,39,1
288.646758,38,38,0
288.653388,38,38,0
288.660949,38,38,0
288.675581,38,38,0
288.679095,38,39,1
288.682793,38,38,0
288.69096,38,38,0
288.698055,38,38,0
288.709222,38,38,0
288.711059,38,39,1
288.718993,38,38,0
288.719783,38,39,1
288.726994,38,39,1
288.736416,38,39,1
288.745955,38,39,1
288.756074,38,38,0
288.763868,38,38,0
288.769592,38,39,1
288.770265,38,39,1
288.776081,38,39,1
288.776804,38,39,1
288.78341,38,39,1
288.789691,38,39,1
288.795972,38,39,1
288.801788,38,39,1
288.80507,38,39,1
288.807604,38,39,1
288.81342,38,39,1
288.813794,38,39,1
288.819236,38,39,1
288.821005,38,39,1
288.825052,38,39,1
288.830427,38,39,1
288.831101,38,39,1
288.836917,38,39,1
288.839966,38,39,1
288.842733,38,39,1
288.848549,38,39,1
288.850085,38,39,1
288.854365,38,39,1
288.857879,38,39,1
288.860646,38,39,1
288.864276,38,39,1
288.870092,38,39,1
288.870184,38,39,1
288.877047,38,39,1
288.877421,38,39,1
288.883702,38,39,1
288.889028,38,39,1
288.889983,38,39,1
288.895799,38,39,1
288.896356,38,39,1
288.901615,38,39,1
288.907431,38,39,1
288.908222,38,39,1
288.913247,38,39,1
288.919063,38,39,1
288.9209,38,39,1
288.924879,38,39,1
288.927879,38,39,1
288.930695,38,39,1
288.936138,38,39,1
288.936511,38,39,1
288.942327,39,39,0
288.948143,39,39,0
288.953959,39,39,0
288.9544,39,39,0
288.959775,39,39,0
288.965591,39,39,0
288.966265,39,39,0
288.971407,39,39,0
288.973128,39,39,0
288.983039,39,39,0
288.984643,39,39,0
288.990367,39,39,0
288.995345,39,39,0
289.002232,39,39,0
289.014911,39,39,0
289.02189,39,39,0
289.030149,39,39,0
289.046991,39,39,0
289.048411,39,39,0
289.055133,39,39,0
289.060276,39,39,0
289.067139,39,39,0
289.078654,39,39,0
289.083748,39,39,0
289.089356,39,39,0
289.093053,39,39,0
289.099567,39,39,0
289.110036,39,39,0
289.119691,39,39,0
289.129345,39,39,0
289.138767,39,39,0
289.141002,39,39,0
289.144932,39,39,0
289.149144,39,39,0
289.151213,39,39,0
289.158774,39,39,0
289.165056,39,39,0
289.170872,39,39,0
289.176688,39,39,0
289.177759,39,39,0
289.18262,39,40,1
289.187064,39,40,1
289.188436,39,40,1
289.193578,39,40,1
289.194252,39,40,1
289.200068,39,40,1
289.204047,39,40,1
289.205884,39,40,1
289.2117,39,40,1
289.213702,39,40,1
289.217516,39,40,1
289.223332,39,40,1
289.223356,39,40,1
289.229148,39,40,1
289.232778,39,40,1
289.23508,39,40,1
289.238943,40,40,0
289.241013,40,40,0
289.245224,40,40,0
289.246829,40,40,0
289.252761,40,40,0
289.252785,40,40,0
289.259067,40,40,0
289.264742,40,40,0
289.264883,40,40,0
289.270699,40,40,0
289.271837,40,40,0
289.276631,40,40,0
289.282447,40,40,0
289.284051,40,40,0
289.288263,40,40,0
289.294079,40,40,0
289.298009,40,40,0
289.299895,40,40,0
289.304872,40,40,0
289.305711,40,40,0
289.311527,40,40,0
289.312433,40,40,0
289.317343,40,40,0
289.323159,40,40,0
289.328975,40,40,0
289.331044,40,40,0
289.334791,40,40,0
289.340607,40,40,0
289.343141,40,40,0
289.346423,40,40,0
289.350819,40,40,0
289.352239,40,40,0
289.358753,40,40,0
289.362683,40,40,0
289.365848,40,40,0
289.372803,40,40,0
289.378062,40,40,0
289.39202,40,40,0
289.398883,40,40,0
289.406444,40,40,0
289.425055,40,40,0
289.426659,40,40,0
289.435732,40,40,0
289.437152,40,40,0
289.44483,40,40,0
289.456694,40,40,0
289.464463,40,40,0
289.466814,40,40,0
289.473885,40,40,0
289.480632,40,40,0
289.491217,40,40,0
289.501918,40,40,0
289.51134,40,41,1
289.52067,40,40,0
289.521111,40,41,1
289.527392,40,40,0
289.529743,40,41,1
289.53379,40,41,1
289.542281,40,41,1
289.548446,40,41,1
289.554262,40,41,1
289.558474,40,41,1
289.560311,40,41,1
289.566127,40,41,1
289.567896,40,41,1
289.571943,40,41,1
289.574643,40,41,1
289.577759,40,41,1
289.583691,40,41,1
289.585228,40,41,1
289.589507,40,41,1
289.595323,40,41,1
289.595929,40,41,1
289.601139,40,41,1
289.605351,40,41,1
289.606955,40,41,1
289.612771,40,41,1
289.615122,40,41,1
289.618587,40,41,1
289.621403,40,41,1
289.62452,40,41,1
289.627801,40,41,1
289.630568,40,41,1
289.636292,40,41,1
289.636617,40,41,1
289.642457,41,41,0
289.642898,41,41,0
289.648273,41,41,0
289.649179,41,41,0
289.654322,41,41,0
289.656159,41,41,0
289.660138,41,41,0
289.665954,41,41,0
289.668605,41,41,0
289.67177,41,41,0
289.677586,41,41,0
289.683029,41,41,0
289.683402,41,41,0
289.689218,41,41,0
289.689542,41,41,0
289.695034,41,41,0
289.697452,41,41,0
289.70085,41,41,0
289.706666,41,41,0
289.712482,41,41,0
289.715482,41,41,0
289.718298,41,41,0
289.724114,41,41,0
289.727928,41,41,0
289.72993,41,41,0
289.735746,41,41,0
289.736536,41,41,0
289.741562,41,41,0
289.747378,41,41,0
289.7484,41,41,0
289.753194,41,41,0
289.758753,41,41,0
289.762616,41,41,0
289.777039,41,41,0
289.783553,41,41,0
289.791463,41,41,0
289.809493,41,41,0
289.814703,41,41,0
289.821939,41,42,1
289.824008,41,42,1
289.830547,41,42,1
289.842411,41,42,1
289.852764,41,42,1
289.852972,41,42,1
289.863325,41,41,0
289.869606,41,41,0
289.881005,41,42,1
289.89159,41,41,0
289.900896,41,41,0
289.908714,41,41,0
289.911597,41,42,1
289.917762,41,42,1
289.918019,41,42,1
289.924044,41,42,1
289.933349,41,42,1
289.939514,41,42,1
289.945446,41,42,1
289.946983,41,42,1
289.951262,41,42,1
289.957195,41,42,1
289.957335,41,42,1
289.963011,41,42,1
289.963617,41,42,1
289.968827,41,42,1
289.974643,41,42,1
289.975016,41,42,1
289.980459,41,42,1
289.985601,41,42,1
289.986275,41,42,1
289.992091,41,42,1
289.994907,41,42,1
289.997907,41,42,1
290.003839,41,42,1
290.005608,41,42,1
290.009771,41,42,1
290.011773,41,42,1
290.015587,41,42,1
290.018055,41,42,1
290.021403,41,42,1
290.02736,41,42,1
290.027452,41,42,1
290.033501,41,42,1
290.033525,41,42,1
290.039433,42,42,0
290.039457,42,42,0
290.045273,42,42,0
290.045482,42,42,0
290.051206,42,42,0
290.051298,42,42,0
290.057022,42,42,0
290.061069,42,42,0
290.062838,42,42,0
290.068654,42,42,0
290.07447,42,42,0
290.075957,42,42,0
290.080286,42,42,0
290.08282,42,42,0
290.086102,42,42,0
290.089916,42,42,0
290.091918,42,42,0
290.097734,42,42,0
290.10355,42,42,0
290.108294,42,42,0
290.109366,42,42,0
290.115182,42,42,0
290.120857,42,42,0
290.120998,42,42,0
290.126814,42,42,0
290.130395,42,42,0
290.13263,42,42,0
290.138446,42,42,0
290.141911,42,42,0
290.144262,42,42,0
290.150078,42,42,0
290.152496,42,42,0
290.155894,42,42,0
290.169968,42,42,0
290.176831,42,42,0
290.183927,42,42,0
290.202305,42,42,0
290.210889,42,42,0
290.214868,42,42,0
290.220427,42,42,0
290.224406,42,42,0
290.235922,42,42,0
290.246507,42,43,1
290.24974,42,43,1
290.260674,42,43,1
290.267304,42,43,1
290.278587,42,43,1
290.289288,42,43,1
290.29871,42,43,1
290.3049,42,43,1
290.309877,42,43,1
290.314438,42,43,1
290.315809,42,43,1
290.322207,42,43,1
290.332443,42,43,1
290.338492,42,43,1
290.343751,42,43,1
290.344657,42,43,1
290.350705,42,43,1
290.354685,42,43,1
290.356521,42,43,1
290.361315,42,43,1
290.362337,42,43,1
290.368153,42,43,1
290.372598,42,43,1
290.373969,42,43,1
290.379785,42,43,1
290.383299,42,43,1
290.385718,42,43,1
290.391534,42,43,1
290.392721,42,43,1
290.39735,42,43,1
290.403282,42,43,1
290.403888,42,43,1
290.409331,42,43,1
290.40982,42,43,1
290.415147,42,43,1
290.416218,42,43,1
290.421195,42,43,1
290.426454,42,43,1
290.427011,42,43,1
290.432503,42,43,1
290.432827,42,43,1
290.438668,43,43,0
290.43876,43,43,0
290.444716,43,43,0
290.444925,43,43,0
290.450532,43,43,0
290.450741,43,43,0
290.456348,43,43,0
290.456789,43,43,0
290.462164,43,43,0
290.462605,43,43,0
290.46798,43,43,0
290.473796,43,43,0
290.476098,43,43,0
290.479612,43,43,0
290.48331,43,43,0
290.485428,43,43,0
290.490755,43,43,0
290.491244,43,43,0
290.49706,43,43,0
290.502876,43,43,0
290.508692,43,43,0
290.509249,43,43,0
290.514508,43,43,0
290.520324,43,43,0
290.522045,43,43,0
290.52614,43,43,0
290.53135,43,43,0
290.531956,43,43,0
290.537772,43,43,0
290.543448,43,43,0
290.543588,43,43,0
290.549404,43,43,0
290.554033,43,43,0
290.55522,43,44,1
290.561036,43,44,1
290.570109,43,44,1
290.577321,43,44,1
290.584766,43,44,1
290.60326,43,44,1
290.614752,43,44,1
290.616056,43,44,1
290.624872,43,44,1
290.625361,43,44,1
290.637459,43,44,1
290.648044,43,44,1
290.654184,43,44,1
290.665933,43,44,1
290.672446,43,44,1
290.684311,43,44,1
290.695245,43,44,1
290.704318,43,44,1
290.708763,43,44,1
290.715369,43,44,1
290.718883,43,44,1
290.721533,43,44,1
290.72828,43,44,1
290.738865,43,44,1
290.744914,43,44,1
290.748195,43,44,1
290.750962,43,44,1
290.757476,43,44,1
290.759943,43,44,1
290.763293,43,44,1
290.766457,43,44,1
290.769108,43,44,1
290.774924,43,44,1
290.778322,43,44,1
290.78074,43,44,1
290.786556,43,44,1
290.789256,43,44,1
290.792372,43,44,1
290.798188,43,44,1
290.798329,43,44,1
290.804059,43,44,1
290.809379,43,44,1
290.810457,43,44,1
290.815544,43,44,1
290.816273,43,44,1
290.822089,43,44,1
290.822291,43,44,1
290.827905,43,44,1
290.832876,43,44,1
290.833736,43,44,1
290.838925,44,44,0
290.840235,44,44,0
290.844973,44,44,0
290.8464,44,44,0
290.851487,44,44,0
290.852216,44,44,0
290.857304,44,44,0
290.858032,44,44,0
290.86312,44,44,0
290.863848,44,44,0
290.868936,44,44,0
290.869664,44,44,0
290.874752,44,44,0
290.875744,44,44,0
290.880568,44,44,0
290.884832,44,44,0
290.886384,44,44,0
290.891679,44,44,0
290.8922,44,44,0
290.898016,44,44,0
290.899252,44,44,0
290.903832,44,44,0
290.909648,44,44,0
290.915464,44,45,1
290.918212,44,45,1
290.92128,44,45,1
290.927096,44,45,1
290.930891,44,45,1
290.932912,44,45,1
290.938728,44,45,1
290.940328,44,45,1
290.944544,44,45,1
290.95036,44,45,1
290.953154,44,45,1
290.956176,44,45,1
290.961992,44,45,1
290.963259,44,45,1
290.967808,44,45,1
290.973624,44,45,1
290.97944,44,45,1
290.98569,44,45,1
290.993263,44,45,1
291.012223,44,45,1
291.024902,44,45,1
291.027247,44,45,1
291.034339,44,45,1
291.037746,44,45,1
291.047165,44,45,1
291.05727,44,45,1
291.067539,44,45,1
291.079749,44,45,1
291.086278,44,45,1
291.098131,44,45,1
291.109193,44,45,1
291.117205,44,45,1
291.121258,44,45,1
291.128169,44,45,1
291.131757,44,45,1
291.134815,44,45,1
291.14188,44,45,1
291.152612,44,45,1
291.158661,44,45,1
291.16155,44,45,1
291.164477,44,45,1
291.171335,44,45,1
291.17376,44,45,1
291.177516,44,45,1
291.180289,44,45,1
291.183448,44,45,1
291.189361,44,45,1
291.192142,44,45,1
291.195309,44,45,1
291.20114,44,45,1
291.203204,44,45,1
291.207275,44,45,1
291.211216,44,45,1
291.213091,44,45,1
291.219053,44,45,1
291.22218,44,45,1
291.22535,44,45,1
291.228826,44,45,1
291.231166,44,45,1
291.235891,44,45,1
291.236982,44,45,1
291.242798,44,45,1
291.246623,44,45,1
291.248978,44,45,1
291.252671,44,45,1
291.254794,44,45,1
291.258487,44,45,1
291.26061,44,45,1
291.265346,44,45,1
291.266427,44,45,1
291.271527,44,45,1
291.272824,44,45,1
291.277459,44,45,1
291.27864,44,45,1
291.283372,44,45,1
291.284456,44,45,1
291.289319,44,45,1
291.290272,44,45,1
291.295151,44,45,1
291.296088,44,45,1
291.301286,44,45,1
291.301904,44,45,1
291.307102,44,45,1
291.308197,44,45,1
291.312918,44,45,1
291.316123,44,45,1
291.318734,44,45,1
291.32455,44,45,1
291.330366,44,45,1
291.334966,44,45,1
291.336182,44,45,1
291.341998,45,45,0
291.347397,45,45,0
291.347814,45,45,0
291.35363,45,45,0
291.35778,45,45,0
291.359446,45,45,0
291.365262,45,45,0
291.370556,45,45,0
291.371078,45,45,0
291.376894,45,45,0
291.381825,45,45,0
291.38271,45,45,0
291.388526,45,46,1
291.394342,45,46,1
291.400158,45,46,1
291.405974,45,46,1
291.41179,45,46,1
291.428977,45,46,1
291.441408,45,46,1
291.447809,45,46,1
291.451791,45,46,1
291.458263,45,46,1
291.464567,45,46,1
291.475835,45,46,1
291.488609,45,46,1
291.501085,45,46,1
291.507963,45,46,1
291.519347,45,46,1
291.530499,45,46,1
291.538237,45,46,1
291.54182,45,46,1
291.549272,45,46,1
291.552274,45,46,1
291.555569,45,46,1
291.563494,45,46,1
291.574297,45,46,1
291.580361,45,46,1
291.58262,45,46,1
291.586177,45,46,1
291.593257,45,46,1
291.595096,45,46,1
291.600135,45,46,1
291.601974,45,46,1
291.605951,45,46,1
291.612147,45,46,1
291.613358,45,46,1
291.618281,45,46,1
291.624229,45,46,1
291.62451,45,46,1
291.630409,45,46,1
291.632248,45,46,1
291.636544,45,46,1
291.64236,45,46,1
291.643283,45,46,1
291.648439,45,46,1
291.64958,45,46,1
291.65427,45,46,1
291.657505,45,46,1
291.660173,45,46,1
291.666236,45,46,1
291.668308,45,46,1
291.672068,45,46,1
291.674371,45,46,1
291.677884,45,46,1
291.680187,45,46,1
291.683917,45,46,1
291.687268,45,46,1
291.68981,45,46,1
291.694146,45,46,1
291.696077,45,46,1
291.699962,45,46,1
291.701893,45,46,1
291.706158,45,46,1
291.707724,45,46,1
291.712292,45,46,1
291.71354,45,46,1
291.71824,45,46,1
291.719356,45,46,1
291.72442,45,46,1
291.725172,45,46,1
291.730555,45,46,1
291.730988,45,46,1
291.736371,45,46,1
291.736804,45,46,1
291.742187,46,46,0
291.74262,46,46,0
291.748003,46,46,0
291.753819,46,46,0
291.759635,46,46,0
291.759767,46,46,0
291.765451,46,46,0
291.771267,46,46,0
291.772375,46,46,0
291.777083,46,46,0
291.782899,46,46,0
291.782975,46,46,0
291.788715,46,46,0
291.794531,46,47,1
291.7966,46,46,0
291.800347,46,47,1
291.806163,46,47,1
291.808319,46,47,1
291.811979,46,47,1
291.817795,46,47,1
291.823611,46,47,1
291.829427,46,47,1
291.835243,46,47,1
291.841059,46,47,1
291.853778,46,47,1
291.866386,46,47,1
291.873682,46,47,1
291.876986,46,47,1
291.884748,46,47,1
291.890611,46,47,1
291.90233,46,47,1
291.91431,46,47,1
291.92619,46,47,1
291.933038,46,47,1
291.944377,46,47,1
291.956025,46,47,1
291.963429,46,47,1
291.967693,46,47,1
291.974915,46,47,1
291.978759,46,47,1
291.980994,46,47,1
291.989283,46,47,1
292.000056,46,47,1
292.006484,46,47,1
292.008321,46,47,1
292.0123,46,47,1
292.0189,46,47,1
292.020201,46,47,1
292.025793,46,47,1
292.027049,46,47,1
292.03164,46,47,1
292.037674,46,47,1
292.038388,46,47,1
292.04349,46,47,1
292.049509,46,47,1
292.050036,46,47,1
292.056139,46,47,1
292.05744,46,47,1
292.062319,46,47,1
292.068237,46,47,1
292.068926,46,47,1
292.074199,46,47,1
292.075005,46,47,1
292.080015,46,47,1
292.083294,46,47,1
292.08608,46,47,1
292.091896,46,47,1
292.094067,46,47,1
292.097712,46,47,1
292.100495,46,47,1
292.103528,46,47,1
292.106311,46,47,1
292.109344,46,47,1
292.112911,46,47,1
292.11516,46,47,1
292.119804,46,47,1
292.120976,46,47,1
292.125651,46,47,1
292.126792,46,47,1
292.131685,46,47,1
292.132608,46,47,1
292.137501,46,47,1
292.138424,47,47,0
292.143519,47,47,0
292.14424,47,47,0
292.150056,47,47,0
292.15015,47,47,0
292.155872,47,47,0
292.15633,47,47,0
292.161688,47,47,0
292.162248,47,47,0
292.167504,47,47,0
292.16821,47,47,0
292.17332,47,48,1
292.174026,47,48,1
292.179842,47,48,1
292.185526,47,48,1
292.185658,47,48,1
292.191474,47,48,1
292.19729,47,48,1
292.198524,47,48,1
292.203106,47,48,1
292.208922,47,48,1
292.20917,47,48,1
292.214738,47,48,1
292.220554,47,48,1
292.221819,47,48,1
292.22637,47,48,1
292.232186,47,48,1
292.233512,47,48,1
292.238002,47,48,1
292.243818,47,48,1
292.249634,47,48,1
292.25545,47,48,1
292.261266,47,48,1
292.267082,47,48,1
292.272898,47,48,1
292.279537,47,48,1
292.292535,47,48,1
292.298639,47,48,1
292.303181,47,48,1
292.30838,47,48,1
292.31583,47,48,1
292.327523,47,48,1
292.336474,47,48,1
292.346215,47,48,1
292.352527,47,48,1
292.361732,47,48,1
292.372333,47,48,1
292.379109,47,48,1
292.388967,47,48,1
292.39265,47,48,1
292.394813,47,48,1
292.401508,47,48,1
292.402391,47,48,1
292.411217,47,48,1
292.417033,47,48,1
292.422849,47,48,1
292.428665,47,48,1
292.430485,47,48,1
292.434481,47,48,1
292.440226,47,48,1
292.440297,47,48,1
292.446113,47,48,1
292.446538,47,48,1
292.451929,47,48,1
292.455743,47,48,1
292.457745,47,48,1
292.463561,47,48,1
292.466343,47,48,1
292.469377,47,48,1
292.47312,47,48,1
292.475193,47,48,1
292.481009,47,48,1
292.482978,47,48,1
292.486825,47,48,1
292.488824,47,48,1
292.492641,47,48,1
292.495519,47,48,1
292.498457,47,48,1
292.504273,47,48,1
292.505228,47,48,1
292.510089,47,48,1
292.511044,47,48,1
292.515905,47,48,1
292.51686,47,48,1
292.521721,47,48,1
292.522676,47,48,1
292.527537,47,48,1
292.528492,47,48,1
292.533353,47,48,1
292.534308,47,48,1
292.539169,48,48,0
292.540124,48,48,0
292.544985,48,48,0
292.54594,48,48,0
292.550801,48,48,0
292.551756,48,48,0
292.556617,48,48,0
292.557572,48,48,0
292.562433,48,48,0
292.563388,48,48,0
292.568249,48,48,0
292.569204,48,48,0
292.574065,48,48,0
292.57502,48,48,0
292.579881,48,49,1
292.580836,48,49,1
292.585697,48,49,1
292.586652,48,49,1
292.591513,48,49,1
292.592468,48,49,1
292.597329,48,49,1
292.598284,48,49,1
292.603145,48,49,1
292.6041,48,49,1
292.608961,48,49,1
292.609916,48,49,1
292.614777,48,49,1
292.615732,48,49,1
292.621548,48,49,1
292.627364,48,49,1
292.63318,48,49,1
292.638996,48,49,1
292.644812,48,49,1
292.64607,48,49,1
292.650628,48,49,1
292.65398,48,49,1
292.656444,48,49,1
292.66226,48,49,1
292.668076,48,49,1
292.673892,48,49,1
292.675355,48,49,1
292.679708,48,49,1
292.683149,48,49,1
292.685524,48,49,1
292.688965,48,49,1
292.69134,48,49,1
292.694781,48,49,1
292.697156,48,49,1
292.702574,48,49,1
292.702972,48,49,1
292.70839,48,49,1
292.708788,48,49,1
292.714604,48,49,1
292.715369,48,49,1
292.721185,48,49,1
292.727001,48,49,1
292.732817,48,49,1
292.738633,48,49,1
292.740081,48,49,1
292.744449,48,49,1
292.747991,48,49,1
292.750265,48,49,1
292.756081,48,49,1
292.761897,48,49,1
292.767713,48,49,1
292.769366,48,49,1
292.773529,48,49,1
292.777159,48,49,1
292.779345,48,49,1
292.782975,48,49,1
292.785161,48,49,1
292.788791,48,49,1
292.790977,48,49,1
292.796585,48,49,1
292.796793,48,49,1
292.802401,48,49,1
292.802609,48,49,1
292.808425,48,49,1
292.80938,48,49,1
292.814241,48,49,1
292.815196,48,49,1
292.820057,48,49,1
292.821012,48,49,1
292.825873,48,49,1
292.826828,48,49,1
292.831689,48,49,1
292.832644,48,49,1
292.837505,48,49,1
292.83846,48,49,1
292.843321,48,49,1
292.844276,48,49,1
292.849137,48,49,1
292.850092,48,49,1
292.854953,48,49,1
292.855908,48,49,1
292.860769,48,49,1
292.861724,48,49,1
292.866585,48,49,1
292.86754,48,49,1
292.872401,48,49,1
292.873356,48,49,1
292.878217,48,49,1
292.879172,48,49,1
292.884033,48,49,1
292.884988,48,49,1
292.889849,48,49,1
292.890804,48,49,1
292.895665,48,49,1
292.89662,48,49,1
292.901481,48,49,1
292.902436,48,49,1
292.907297,48,49,1
292.908252,48,49,1
292.913113,48,49,1
292.914068,48,49,1
292.918929,48,50,2
292.919884,48,50,2
292.924745,48,50,2
292.9257,48,50,2
292.930561,48,50,2
292.931516,48,50,2
292.936377,48,50,2
292.937332,48,50,2
292.942193,49,50,1
292.943148,49,50,1
292.948009,49,50,1
292.948964,49,50,1
292.953825,49,50,1
292.95478,49,50,1
292.959641,49,50,1
292.960596,49,50,1
292.966412,49,50,1
292.966477,49,50,1
292.972228,49,50,1
292.972293,49,50,1
292.978044,49,50,1
292.978225,49,50,1
292.98386,49,50,1
292.9866,49,50,1
292.989676,49,50,1
292.992533,49,50,1
292.995492,49,50,1
292.998814,49,50,1
293.001308,49,50,1
293.004862,49,50,1
293.007124,49,50,1
293.010678,49,50,1
293.01294,49,50,1
293.016494,49,50,1
293.018756,49,50,1
293.02231,49,50,1
293.024572,49,50,1
293.028126,49,50,1
293.030388,49,50,1
293.033942,49,50,1
293.036204,49,50,1
293.039758,49,50,1
293.04202,49,50,1
293.045574,49,50,1
293.047836,49,50,1
293.051507,49,50,1
293.053652,49,50,1
293.057323,49,50,1
293.059468,49,50,1
293.063139,49,50,1
293.065284,49,50,1
293.068955,49,50,1
293.0711,49,50,1
293.074771,49,50,1
293.076916,49,50,1
293.080587,49,50,1
293.082732,49,50,1
293.086403,49,50,1
293.088548,49,50,1
293.092219,49,50,1
293.094364,49,50,1
293.098035,49,50,1
293.10018,49,50,1
293.103851,49,50,1
293.105996,49,50,1
293.109667,49,50,1
293.111812,49,50,1
293.115483,49,50,1
293.117628,49,50,1
293.121299,49,50,1
293.123444,49,50,1
293.127115,49,50,1
293.12926,49,50,1
293.132931,49,50,1
293.135076,49,50,1
293.138747,49,50,1
293.140892,49,50,1
293.144563,49,50,1
293.146708,49,50,1
293.150379,49,50,1
293.152524,49,50,1
293.15666,49,50,1
293.15834,49,50,1
293.162476,49,50,1
293.164156,49,50,1
293.168757,49,50,1
293.169972,49,50,1
293.17469,49,50,1
293.175788,49,50,1
293.180506,49,50,1
293.181604,49,50,1
293.186322,49,50,1
293.18742,49,50,1
293.192138,49,50,1
293.193236,49,50,1
293.197954,49,50,1
293.199052,49,50,1
293.20377,49,50,1
293.204868,49,50,1
293.209586,49,50,1
293.210684,49,50,1
293.215402,49,50,1
293.2165,49,50,1
293.221218,49,50,1
293.222316,49,50,1
293.227034,49,51,2
293.228132,49,51,2
293.23285,49,51,2
293.233948,49,51,2
293.238782,50,51,1
293.239764,50,51,1
293.244598,50,51,1
293.24558,50,51,1
293.250414,50,51,1
293.251396,50,51,1
293.25623,50,51,1
293.257212,50,51,1
293.262046,50,51,1
293.263028,50,51,1
293.267862,50,51,1
293.268844,50,51,1
293.273794,50,51,1
293.27466,50,51,1
293.27961,50,51,1
293.280476,50,51,1
293.285426,50,51,1
293.286292,50,51,1
293.291359,50,51,1
293.292108,50,51,1
293.297175,50,51,1
293.297924,50,51,1
293.303107,50,51,1
293.30374,50,51,1
293.308923,50,51,1
293.309556,50,51,1
293.315204,50,51,1
293.315372,50,51,1
293.321188,50,51,1
293.321369,50,51,1
293.327004,50,51,1
293.327534,50,51,1
293.33282,50,51,1
293.33335,50,51,1
293.338636,50,51,1
293.339282,50,51,1
293.344452,50,51,1
293.345098,50,51,1
293.350268,50,51,1
293.350914,50,51,1
293.356084,50,51,1
293.35673,50,51,1
293.3619,50,51,1
293.363012,50,51,1
293.367716,50,51,1
293.368828,50,51,1
293.373532,50,51,1
293.375109,50,51,1
293.379348,50,51,1
293.380925,50,51,1
293.385164,50,51,1
293.386857,50,51,1
293.39098,50,51,1
293.393371,50,51,1
293.396796,50,51,1
293.399187,50,51,1
293.402612,50,51,1
293.405585,50,51,1
293.408428,50,51,1
293.411866,50,51,1
293.414244,50,51,1
293.417798,50,51,1
293.42006,50,51,1
293.423731,50,51,1
293.425876,50,51,1
293.429547,50,51,1
293.431692,50,51,1
293.435595,50,51,1
293.437508,50,51,1
293.44176,50,51,1
293.443324,50,51,1
293.447693,50,51,1
293.44914,50,51,1
293.45409,50,51,1
293.454956,50,51,1
293.459906,50,51,1
293.460772,50,51,1
293.466071,50,51,1
293.466588,50,51,1
293.472236,50,51,1
293.472404,50,51,1
293.478169,50,51,1
293.47822,50,51,1
293.483985,50,51,1
293.484036,50,51,1
293.489852,50,51,1
293.489917,50,51,1
293.495668,50,51,1
293.495733,50,51,1
293.501484,50,51,1
293.501781,50,51,1
293.5073,50,51,1
293.507597,50,51,1
293.513116,50,51,1
293.513413,50,51,1
293.518932,50,51,1
293.519229,50,51,1
293.524748,50,51,1
293.525162,50,51,1
293.530564,50,51,1
293.531327,50,51,1
293.53638,50,52,2
293.537143,50,52,2
293.542196,51,52,1
293.542959,51,52,1
293.548012,51,52,1
293.548775,51,52,1
293.553828,51,52,1
293.554823,51,52,1
293.559644,51,52,1
293.560756,51,52,1
293.56546,51,52,1
293.566688,51,52,1
293.571276,51,52,1
293.572504,51,52,1
293.577092,51,52,1
293.578553,51,52,1
293.582908,51,52,1
293.584485,51,52,1
293.588724,51,52,1
293.590534,51,52,1
293.59454,51,52,1
293.596466,51,52,1
293.600356,51,52,1
293.602282,51,52,1
293.606172,51,52,1
293.608447,51,52,1
293.611988,51,52,1
293.614612,51,52,1
293.617804,51,52,1
293.620544,51,52,1
293.62362,51,52,1
293.62636,51,52,1
293.629436,51,52,1
293.632409,51,52,1
293.635252,51,52,1
293.638574,51,52,1
293.641068,51,52,1
293.644506,51,52,1
293.646884,51,52,1
293.650555,51,52,1
293.6527,51,52,1
293.656371,51,52,1
293.658516,51,52,1
293.662419,51,52,1
293.664332,51,52,1
293.668701,51,52,1
293.670148,51,52,1
293.674517,51,52,1
293.675964,51,52,1
293.680333,51,52,1
293.68178,51,52,1
293.686731,51,52,1
293.687596,51,52,1
293.693012,51,52,1
293.693412,51,52,1
293.699177,51,52,1
293.699228,51,52,1
293.705044,51,52,1
293.705342,51,52,1
293.71086,51,52,1
293.711158,51,52,1
293.716676,51,52,1
293.71709,51,52,1
293.722492,51,52,1
293.722906,51,52,1
293.728308,51,52,1
293.728722,51,52,1
293.734124,51,52,1
293.734887,51,52,1
293.73994,51,52,1
293.740819,51,52,1
293.745756,51,52,1
293.746868,51,52,1
293.751572,51,52,1
293.7528,51,52,1
293.757388,51,52,1
293.758849,51,52,1
293.763204,51,52,1
293.764897,51,52,1
293.76902,51,52,1
293.771062,51,52,1
293.774836,51,52,1
293.776995,51,52,1
293.780742,51,52,1
293.782811,51,52,1
293.787023,51,52,1
293.788627,51,52,1
293.793187,51,52,1
293.794559,51,52,1
293.799353,51,52,1
293.800375,51,52,1
293.805169,51,52,1
293.806191,51,52,1
293.810985,51,52,1
293.812007,51,52,1
293.816801,51,52,1
293.81794,51,52,1
293.822617,51,52,1
293.824104,51,52,1
293.828433,51,52,1
293.830153,51,52,1
293.834249,51,52,1
293.835969,51,52,1
293.840065,52,52,0
293.841785,52,52,0
293.845881,52,52,0
293.847717,52,53,1
293.851697,52,53,1
293.853766,52,53,1
293.857513,52,53,1
293.859931,52,53,1
293.863329,52,53,1
293.865747,52,53,1
293.869145,52,53,1
293.871563,52,53,1
293.874961,52,53,1
293.877495,52,53,1
293.880777,52,53,1
293.883311,52,53,1
293.886593,52,53,1
293.889243,52,53,1
293.892409,52,53,1
293.895408,52,53,1
293.898225,52,53,1
293.901224,52,53,1
293.904041,52,53,1
293.907157,52,53,1
293.909857,52,53,1
293.913322,52,53,1
293.915673,52,53,1
293.91937,52,53,1
293.921489,52,53,1
293.925186,52,53,1
293.927305,52,53,1
293.931235,52,53,1
293.933121,52,53,1
293.937633,52,53,1
293.938937,52,53,1
293.943565,52,53,1
293.944753,52,53,1
293.949381,52,53,1
293.950569,52,53,1
293.955546,52,53,1
293.956385,52,53,1
293.961595,52,53,1
293.962201,52,53,1
293.96741,52,53,1
293.968017,52,53,1
293.97346,52,53,1
293.973833,52,53,1
293.979275,52,53,1
293.979649,52,53,1
293.98544,52,53,1
293.985465,52,53,1
293.991281,52,53,1
293.991372,52,53,1
293.997097,52,53,1
293.998003,52,53,1
294.002913,52,53,1
294.0044,52,53,1
294.008729,52,53,1
294.010565,52,53,1
294.014545,52,53,1
294.016381,52,53,1
294.020361,52,53,1
294.022546,52,53,1
294.026177,52,53,1
294.028478,52,53,1
294.031993,52,53,1
294.034527,52,53,1
294.037809,52,53,1
294.040459,52,53,1
294.043625,52,53,1
294.046392,52,53,1
294.049557,52,53,1
294.053022,52,53,1
294.055606,52,53,1
294.058838,52,53,1
294.061422,52,53,1
294.064887,52,53,1
294.067471,52,53,1
294.071052,52,53,1
294.073287,52,53,1
294.077217,52,53,1
294.079451,52,53,1
294.083149,52,53,1
294.085383,52,53,1
294.089081,52,53,1
294.092014,52,53,1
294.094897,52,53,1
294.098411,52,53,1
294.100713,52,53,1
294.104576,52,53,1
294.106645,52,53,1
294.110392,52,53,1
294.112461,52,53,1
294.116208,52,53,1
294.118277,52,53,1
294.122024,52,53,1
294.124093,52,53,1
294.12784,52,53,1
294.129909,52,53,1
294.133656,52,53,1
294.135725,52,53,1
294.139472,53,53,0
294.141774,53,53,0
294.145288,53,53,0
294.147939,53,53,0
294.151104,53,53,0
294.153988,53,53,0
294.15692,53,53,0
294.159804,53,53,0
294.162736,53,53,0
294.16562,53,53,0
294.168552,53,53,0
294.171436,53,54,1
294.174368,53,54,1
294.177601,53,54,1
294.180184,53,54,1
294.183417,53,54,1
294.186,53,54,1
294.189233,53,54,1
294.191816,53,54,1
294.195165,53,54,1
294.197632,53,54,1
294.201446,53,54,1
294.203448,53,54,1
294.207262,53,54,1
294.209264,53,54,1
294.213078,53,54,1
294.21508,53,54,1
294.219011,53,54,1
294.220896,53,54,1
294.225059,53,54,1
294.226712,53,54,1
294.230992,53,54,1
294.232528,53,54,1
294.236808,53,54,1
294.238344,53,54,1
294.242973,53,54,1
294.24416,53,54,1
294.249254,53,54,1
294.249976,53,54,1
294.25507,53,54,1
294.255792,53,54,1
294.261002,53,54,1
294.261608,53,54,1
294.267167,53,54,1
294.267424,53,54,1
294.27324,53,54,1
294.273565,53,54,1
294.279056,53,54,1
294.279497,53,54,1
294.284872,53,54,1
294.285778,53,54,1
294.290688,53,54,1
294.291711,53,54,1
294.296504,53,54,1
294.297876,53,54,1
294.30232,53,54,1
294.304389,53,54,1
294.308136,53,54,1
294.310903,53,54,1
294.313952,53,54,1
294.317883,53,54,1
294.319768,53,54,1
294.324048,53,54,1
294.325584,53,54,1
294.32998,53,54,1
294.3314,53,54,1
294.336029,53,54,1
294.337216,53,54,1
294.341845,53,54,1
294.343265,53,54,1
294.347661,53,54,1
294.349081,53,54,1
294.353709,53,54,1
294.355013,53,54,1
294.360223,53,54,1
294.361178,53,54,1
294.366155,53,54,1
294.367576,53,54,1
294.37232,53,54,1
294.373508,53,54,1
294.378369,53,54,1
294.379789,53,54,1
294.384185,53,54,1
294.385722,53,54,1
294.390001,53,54,1
294.391887,53,54,1
294.396166,53,54,1
294.3984,53,54,1
294.401982,53,54,1
294.404914,53,54,1
294.407798,53,54,1
294.411894,53,54,1
294.413963,53,54,1
294.418059,53,54,1
294.420012,53,54,1
294.423991,53,54,1
294.425828,53,54,1
294.430039,53,54,1
294.431644,53,54,1
294.435855,53,54,1
294.43746,53,54,1
294.441671,54,54,0
294.443276,54,54,0
294.447487,54,54,0
294.449092,54,54,0
294.453303,54,54,0
294.455024,54,54,0
294.459119,54,54,0
294.46084,54,54,0
294.464935,54,54,0
294.466772,54,54,0
294.470751,54,54,0
294.47317,54,54,0
294.476567,54,54,0
294.479102,54,54,0
294.482383,54,54,0
294.485151,54,54,0
294.488199,54,54,0
294.490967,54,54,0
294.494015,54,54,0
294.496783,54,54,0
294.499831,54,54,0
294.502715,54,54,0
294.505647,54,55,1
294.508764,54,55,1
294.511463,54,55,1
294.51458,54,55,1
294.517279,54,55,1
294.520396,54,55,1
294.523095,54,55,1
294.526328,54,55,1
294.528911,54,55,1
294.532377,54,55,1
294.534727,54,55,1
294.538425,54,55,1
294.540543,54,55,1
294.544241,54,55,1
294.546359,54,55,1
294.550406,54,55,1
294.552175,54,55,1
294.556222,54,55,1
294.557991,54,55,1
294.562038,54,55,1
294.563807,54,55,1
294.567971,54,55,1
294.569623,54,55,1
294.574252,54,55,1
294.575439,54,55,1
294.580417,54,55,1
294.581255,54,55,1
294.586931,54,55,1
294.587071,54,55,1
294.592887,54,55,1
294.593445,54,55,1
294.598703,54,55,1
294.599261,54,55,1
294.604519,54,55,1
294.605891,54,55,1
294.610335,54,55,1
294.611707,54,55,1
294.616151,54,55,1
294.617988,54,55,1
294.621967,54,55,1
294.624735,54,55,1
294.627783,54,55,1
294.631365,54,55,1
294.633599,54,55,1
294.638693,54,55,1
294.639415,54,55,1
294.644625,54,55,1
294.645231,54,55,1
294.651047,54,55,1
294.651256,54,55,1
294.656863,54,55,1
294.657304,54,55,1
294.662679,54,55,1
294.66312,54,55,1
294.668495,54,55,1
294.669518,54,55,1
294.674428,54,55,1
294.675567,54,55,1
294.680942,54,55,1
294.681499,54,55,1
294.687315,54,55,1
294.687456,54,55,1
294.693131,54,55,1
294.693272,54,55,1
294.699296,54,55,1
294.699902,54,55,1
294.705228,54,55,1
294.705718,54,55,1
294.711393,54,55,1
294.711999,54,55,1
294.717209,54,55,1
294.718746,54,55,1
294.723025,54,55,1
294.725376,54,55,1
294.72919,54,55,1
294.732704,54,55,1
294.735239,54,55,1
294.738636,55,55,0
294.741171,55,55,0
294.745267,55,55,0
294.746987,55,55,0
294.751315,55,55,0
294.752803,55,55,0
294.757131,55,55,0
294.758852,55,55,0
294.762947,55,55,0
294.764668,55,55,0
294.768763,55,55,0
294.770716,55,55,0
294.774579,55,55,0
294.776532,55,55,0
294.780395,55,55,0
294.782348,55,55,0
294.786211,55,55,0
294.788281,55,55,0
294.792027,55,55,0
294.794213,55,55,0
294.797843,55,55,0
294.800145,55,55,0
294.803659,55,55,0
294.806078,55,55,0
294.809475,55,55,0
294.81201,55,55,0
294.815291,55,55,0
294.818175,55,55,0
294.821107,55,55,0
294.823991,55,55,0
294.826923,55,55,0
294.830156,55,55,0
294.832739,55,55,0
294.835972,55,56,1
294.838555,55,56,1
294.842137,55,56,1
294.844371,55,56,1
294.847953,55,56,1
294.850187,55,56,1
294.853885,55,56,1
294.856003,55,56,1
294.860166,55,56,1
294.861819,55,56,1
294.865982,55,56,1
294.867635,55,56,1
294.871798,55,56,1
294.873451,55,56,1
294.877847,55,56,1
294.879267,55,56,1
294.883663,55,56,1
294.885083,55,56,1
294.889944,55,56,1
294.890899,55,56,1
294.89576,55,56,1
294.896715,55,56,1
294.901693,55,56,1
294.902531,55,56,1
294.907974,55,56,1
294.908347,55,56,1
294.914163,55,56,1
294.914488,55,56,1
294.919979,55,56,1
294.921351,55,56,1
294.925795,55,56,1
294.927167,55,56,1
294.931611,55,56,1
294.933913,55,56,1
294.937427,55,56,1
294.939729,55,56,1
294.943243,55,56,1
294.945894,55,56,1
294.949059,55,56,1
294.952873,55,56,1
294.954875,55,56,1
294.959271,55,56,1
294.960691,55,56,1
294.966507,55,56,1
294.96753,55,56,1
294.972323,55,56,1
294.973346,55,56,1
294.978139,55,56,1
294.979862,55,56,1
294.983955,55,56,1
294.986257,55,56,1
294.989771,55,56,1
294.99219,55,56,1
294.995704,55,56,1
294.998006,55,56,1
295.001985,55,56,1
295.003822,55,56,1
295.008499,55,56,1
295.00987,55,56,1
295.015362,55,56,1
295.016035,55,56,1
295.021178,55,56,1
295.021851,55,56,1
295.027924,55,56,1
295.028133,55,56,1
295.03374,55,56,1
295.033949,55,56,1
295.039765,55,56,1
295.039905,55,56,1
295.045581,55,56,1
295.046884,55,56,1
295.051397,55,56,1
295.053282,55,56,1
295.057213,55,56,1
295.061541,55,56,1
295.063377,55,56,1
295.067357,55,56,1
295.069659,55,56,1
295.073873,55,56,1
295.075475,55,56,1
295.080268,55,56,1
295.081407,55,56,1
295.086201,55,56,1
295.087339,55,56,1
295.092017,55,56,1
295.093388,55,56,1
295.097833,55,56,1
295.099204,55,56,1
295.103649,55,56,1
295.105253,55,56,1
295.109465,55,56,1
295.111185,55,56,1
295.115281,55,56,1
295.117234,55,56,1
295.121097,55,56,1
295.12305,55,56,1
295.126913,55,56,1
295.128982,55,56,1
295.132729,55,56,1
295.135031,55,56,1
295.138545,56,56,0
295.141079,56,56,0
295.144361,56,56,0
295.146895,56,56,0
295.150177,56,56,0
295.152828,56,56,0
295.155993,56,56,0
295.158993,56,56,0
295.161809,56,56,0
295.165274,56,56,0
295.167625,56,56,0
295.17109,56,56,0
295.173441,56,56,0
295.177138,56,56,0
295.179257,56,57,1
295.182955,56,57,1
295.185073,56,57,1
295.18877,56,57,1
295.190889,56,57,1
295.194819,56,57,1
295.196705,56,57,1
295.200751,56,57,1
295.202521,56,57,1
295.206567,56,57,1
295.208337,56,57,1
295.2125,56,57,1
295.214153,56,57,1
295.218316,56,57,1
295.219969,56,57,1
295.224132,56,57,1
295.225785,56,57,1
295.230452,56,57,1
295.231601,56,57,1
295.236384,56,57,1
295.237417,56,57,1
295.243131,56,57,1
295.243233,56,57,1
295.249049,56,57,1
295.249179,56,57,1
295.254865,56,57,1
295.256624,56,57,1
295.260681,56,57,1
295.262556,56,57,1
295.266497,56,57,1
295.268954,56,57,1
295.272313,56,57,1
295.275119,56,57,1
295.278129,56,57,1
295.282101,56,57,1
295.283945,56,57,1
295.288609,56,57,1
295.289761,56,57,1
295.295472,56,57,1
295.295577,56,57,1
295.301393,56,57,1
295.30373,56,57,1
295.307209,56,57,1
295.309546,56,57,1
295.313025,56,57,1
295.316532,56,57,1
295.318841,56,57,1
295.32293,56,57,1
295.324657,56,57,1
295.328746,56,57,1
295.330473,56,57,1
295.334562,56,57,1
295.337142,56,57,1
295.340378,56,57,1
295.34319,56,57,1
295.346543,56,57,1
295.350635,56,57,1
295.352592,56,57,1
295.356567,56,57,1
295.358524,56,57,1
295.362965,56,57,1
295.364573,56,57,1
295.36913,56,57,1
295.370389,56,57,1
295.376112,56,57,1
295.376205,56,57,1
295.382021,56,57,1
295.38262,56,57,1
295.388066,56,57,1
295.389483,56,57,1
295.393882,56,57,1
295.397741,56,57,1
295.400098,56,57,1
295.403557,56,57,1
295.406046,56,57,1
295.410543,56,57,1
295.412444,56,57,1
295.416941,56,57,1
295.418473,56,57,1
295.422757,56,57,1
295.424304,56,57,1
295.428573,56,57,1
295.430237,56,57,1
295.434389,56,57,1
295.436053,56,57,1
295.440205,57,57,0
295.441869,57,57,0
295.446021,57,57,0
295.447685,57,57,0
295.451837,57,57,0
295.453501,57,57,0
295.457653,57,57,0
295.459323,57,57,0
295.463469,57,57,0
295.465709,57,57,0
295.469285,57,57,0
295.471525,57,57,0
295.475101,57,57,0
295.477341,57,57,0
295.480917,57,57,0
295.483405,57,57,0
295.486733,57,57,0
295.489221,57,57,0
295.492549,57,57,0
295.495286,57,57,0
295.498365,57,57,0
295.501449,57,57,0
295.504181,57,57,0
295.507362,57,57,0
295.509997,57,57,0
295.513309,57,57,0
295.515813,57,57,0
295.519142,57,57,0
295.521629,57,57,0
295.525073,57,57,0
295.527445,57,57,0
295.530889,57,57,0
295.533261,57,57,0
295.537282,57,58,1
295.539077,57,58,1
295.543215,57,58,1
295.544893,57,58,1
295.549031,57,58,1
295.550709,57,58,1
295.554847,57,58,1
295.556525,57,58,1
295.560666,57,58,1
295.562341,57,58,1
295.566715,57,58,1
295.568157,57,58,1
295.57288,57,58,1
295.573973,57,58,1
295.578696,57,58,1
295.579789,57,58,1
295.58534,57,58,1
295.585605,57,58,1
295.591421,57,58,1
295.591621,57,58,1
295.597237,57,58,1
295.599396,57,58,1
295.603053,57,58,1
295.60535,57,58,1
295.608869,57,58,1
295.611995,57,58,1
295.614685,57,58,1
295.618141,57,58,1
295.620501,57,58,1
295.625717,57,58,1
295.626317,57,58,1
295.632115,57,58,1
295.632133,57,58,1
295.637949,57,58,1
295.639327,57,58,1
295.643765,57,58,1
295.647577,57,58,1
295.649581,57,58,1
295.653408,57,58,1
295.655397,57,58,1
295.66062,57,58,1
295.661213,57,58,1
295.667029,57,58,1
295.667355,57,58,1
295.672845,57,58,1
295.673171,57,58,1
295.679002,57,58,1
295.679351,57,58,1
295.685264,57,58,1
295.685632,57,58,1
295.691219,57,58,1
295.693407,57,58,1
295.697166,57,58,1
295.699361,57,58,1
295.702982,57,58,1
295.706006,57,58,1
295.708895,57,58,1
295.712152,57,58,1
295.714843,57,58,1
295.719728,57,58,1
295.720892,57,58,1
295.726126,57,58,1
295.726708,57,58,1
295.732524,57,58,1
295.733338,57,58,1
295.73834,58,58,0
295.741588,58,58,0
295.744744,58,58,0
295.747419,58,58,0
295.750676,58,58,0
295.754631,58,58,0
295.756492,58,58,0
295.761366,58,58,0
295.762646,58,58,0
295.767182,58,58,0
295.76871,58,58,0
295.773013,58,58,0
295.774526,58,58,0
295.779275,58,58,0
295.78042,58,58,0
295.78523,58,58,0
295.786322,58,58,0
295.791046,58,58,0
295.792138,58,58,0
295.796862,58,58,0
295.797981,58,58,0
295.802678,58,58,0
295.803886,58,58,0
295.808494,58,58,0
295.809699,58,58,0
295.81431,58,58,0
295.815515,58,58,0
295.820126,58,58,0
295.821383,58,58,0
295.825942,58,58,0
295.827285,58,58,0
295.831758,58,58,0
295.833481,58,58,0
295.837574,58,58,0
295.839545,58,58,0
295.84339,58,58,0
295.845361,58,58,0
295.849206,58,58,0
295.851386,58,58,0
295.855022,58,58,0
295.857349,58,58,0
295.860838,58,58,0
295.863165,58,58,0
295.866654,58,58,0
295.86936,58,58,0
295.87247,58,58,0
295.875176,58,58,0
295.878286,58,58,0
295.880992,58,58,0
295.884102,58,58,0
295.886932,58,58,0
295.889918,58,58,0
295.892931,58,58,0
295.895734,58,59,1
295.89901,58,59,1
295.90155,58,59,1
295.904973,58,59,1
295.907366,58,59,1
295.910789,58,59,1
295.913182,58,59,1
295.916687,58,59,1
295.918998,58,59,1
295.922652,58,59,1
295.924814,58,59,1
295.928599,58,59,1
295.93063,58,59,1
295.93501,58,59,1
295.936446,58,59,1
295.941486,58,59,1
295.942262,58,59,1
295.948078,58,59,1
295.950007,58,59,1
295.953894,58,59,1
295.956188,58,59,1
295.95971,58,59,1
295.962788,58,59,1
295.965526,58,59,1
295.969054,58,59,1
295.971342,58,59,1
295.976616,58,59,1
295.977158,58,59,1
295.982974,58,59,1
295.983479,58,59,1
295.98879,58,59,1
295.990908,58,59,1
295.994606,58,59,1
295.998732,58,59,1
296.000422,58,59,1
296.004548,58,59,1
296.006238,58,59,1
296.012054,58,59,1
296.012094,58,59,1
296.01787,58,59,1
296.019337,58,59,1
296.023686,58,59,1
296.025153,58,59,1
296.029502,58,59,1
296.030969,58,59,1
296.035497,58,59,1
296.037832,58,59,1
296.044018,58,59,1
296.044028,58,59,1
296.049844,58,59,1
296.050199,58,59,1
296.05566,58,59,1
296.056799,58,59,1
296.061476,58,59,1
296.063065,58,59,1
296.06754,58,59,1
296.070627,58,59,1
296.073356,58,59,1
296.07749,58,59,1
296.079623,58,59,1
296.084919,58,59,1
296.085616,58,59,1
296.091432,58,59,1
296.092743,58,59,1
296.097698,58,59,1
296.098559,58,59,1
296.103517,58,59,1
296.106105,58,59,1
296.109447,58,59,1
296.113348,58,59,1
296.11541,58,59,1
296.119164,58,59,1
296.121256,58,59,1
296.12498,58,59,1
296.127522,58,59,1
296.131843,58,59,1
296.133338,58,59,1
296.138039,59,59,0
296.13917,59,59,0
296.143855,59,59,0
296.144986,59,59,0
296.149671,59,59,0
296.150817,59,59,0
296.155487,59,59,0
296.157084,59,59,0
296.161303,59,59,0
296.1629,59,59,0
296.167119,59,59,0
296.168893,59,59,0
296.172935,59,59,0
296.174709,59,59,0
296.178751,59,59,0
296.180525,59,59,0
296.184567,59,59,0
296.186458,59,59,0
296.190383,59,59,0
296.192724,59,59,0
296.196199,59,59,0
296.19854,59,59,0
296.202015,59,59,0
296.204488,59,59,0
296.207831,59,59,0
296.210451,59,59,0
296.213647,59,59,0
296.216267,59,59,0
296.219463,59,59,0
296.222083,59,59,0
296.225279,59,59,0
296.228016,59,59,0
296.231095,59,59,0
296.233847,59,59,0
296.236911,59,59,0
296.240012,59,59,0
296.242727,59,59,0
296.245828,59,59,0
296.248543,59,59,0
296.251877,59,59,0
296.254359,59,59,0
296.257694,59,59,0
296.260175,59,59,0
296.26351,59,59,0
296.265991,59,59,0
296.269326,59,59,0
296.271807,59,59,0
296.275405,59,60,1
296.277623,59,60,1
296.281525,59,60,1
296.283439,59,60,1
296.287589,59,60,1
296.289255,59,60,1
296.293405,59,60,1
296.295071,59,60,1
296.299383,59,60,1
296.300887,59,60,1
296.306703,59,60,1
296.308588,59,60,1
296.312519,59,60,1
296.314738,59,60,1
296.318335,59,60,1
296.321166,59,60,1
296.324151,59,60,1
296.327477,59,60,1
296.329967,59,60,1
296.33514,59,60,1
296.335783,59,60,1
296.341599,59,60,1
296.341871,59,60,1
296.347415,59,60,1
296.35015,59,60,1
296.353231,59,60,1
296.357782,59,60,1
296.359047,59,60,1
296.363598,59,60,1
296.364863,59,60,1
296.370679,59,60,1
296.371144,59,60,1
296.376495,59,60,1
296.378735,59,60,1
296.382311,59,60,1
296.384551,59,60,1
296.388127,59,60,1
296.390529,59,60,1
296.393943,59,60,1
296.39758,59,60,1
296.402599,59,60,1
296.403659,59,60,1
296.408749,59,60,1
296.409738,59,60,1
296.415177,59,60,1
296.415802,59,60,1
296.421488,59,60,1
296.422038,59,60,1
296.428001,59,60,1
296.429151,59,60,1
296.434181,59,60,1
296.435882,59,60,1
296.439999,59,60,1
296.444161,59,60,1
296.445915,59,60,1
296.451791,59,60,1
296.451793,59,60,1
296.457609,59,60,1
296.457663,59,60,1
296.463479,59,60,1
296.465155,59,60,1
296.469589,59,60,1
296.472746,59,60,1
296.475623,59,60,1
296.478562,59,60,1
296.481656,59,60,1
296.48454,59,60,1
296.487503,59,60,1
296.491591,59,60,1
296.493537,59,60,1
296.49767,59,60,1
296.499353,59,60,1
296.503749,59,60,1
296.5053,59,60,1
296.509813,59,60,1
296.511116,59,60,1
296.515629,59,60,1
296.517413,59,60,1
296.521445,59,60,1
296.523229,59,60,1
296.527261,59,60,1
296.529045,59,60,1
296.533077,59,60,1
296.535099,59,60,1
296.538893,60,60,0
296.541249,60,60,0
296.544709,60,60,0
296.547166,60,60,0
296.550525,60,60,0
296.552982,60,60,0
296.556341,60,60,0
296.559046,60,60,0
296.562157,60,60,0
296.564862,60,60,0
296.567973,60,60,0
296.57081,60,60,0
296.573789,60,60,0
296.576687,60,60,0
296.579605,60,60,0
296.582503,60,60,0
296.585421,60,60,0
296.588319,60,60,0
296.591237,60,60,0
296.594256,60,60,0
296.597053,60,60,0
296.600098,60,60,0
296.602869,60,60,0
296.606016,60,60,0
296.608685,60,60,0
296.611933,60,60,0
296.614501,60,60,0
296.617896,60,60,0
296.620317,60,60,0
296.623975,60,60,0
296.626133,60,60,0
296.630009,60,60,0
296.631949,60,60,0
296.635825,60,60,0
296.637765,60,60,0
296.641889,60,60,0
296.643581,60,60,0
296.647806,60,61,1
296.649397,60,61,1
296.654234,60,61,1
296.655213,60,61,1
296.66005,60,61,1
296.661029,60,61,1
296.665882,60,61,1
296.666845,60,61,1
296.672661,60,61,1
296.674328,60,61,1
296.678477,60,61,1
296.680478,60,61,1
296.684293,60,61,1
296.687255,60,61,1
296.690109,60,61,1
296.693683,60,61,1
296.695925,60,61,1
296.701012,60,61,1
296.701741,60,61,1
296.707557,60,61,1
296.708486,60,61,1
296.713373,60,61,1
296.716078,60,61,1
296.719189,60,61,1
296.724727,60,61,1
296.725005,60,61,1
296.730543,60,61,1
296.730821,60,61,1
296.736637,60,61,1
296.738164,60,61,1
296.742453,60,61,1
296.745639,60,61,1
296.748269,60,61,1
296.751455,60,61,1
296.754085,60,61,1
296.757271,60,61,1
296.759901,60,61,1
296.764367,60,61,1
296.768339,60,61,1
296.770836,60,61,1
296.774489,60,61,1
296.777497,60,61,1
296.781266,60,61,1
296.783722,60,61,1
296.787694,60,61,1
296.78964,60,61,1
296.795023,60,61,1
296.795643,60,61,1
296.80152,60,61,1
296.802497,60,61,1
296.807599,60,61,1
296.810089,60,61,1
296.813415,60,61,1
296.818738,60,61,1
296.81955,60,61,1
296.824554,60,61,1
296.825366,60,61,1
296.831359,60,61,1
296.832175,60,61,1
296.837509,60,61,1
296.83965,61,61,0
296.843659,61,61,0
296.845466,61,61,0
296.849622,61,61,0
296.851282,61,61,0
296.85554,61,61,0
296.858378,61,61,0
296.861356,61,61,0
296.864847,61,61,0
296.86742,61,61,0
296.871508,61,61,0
296.873236,61,61,0
296.877733,61,61,0
296.879184,61,61,0
296.883651,61,61,0
296.885217,61,61,0
296.889467,61,61,0
296.891296,61,61,0
296.895283,61,61,0
296.897112,61,61,0
296.901099,61,61,0
296.902928,61,61,0
296.906915,61,61,0
296.908978,61,61,0
296.912731,61,61,0
296.914895,61,61,0
296.918547,61,61,0
296.920711,61,61,0
296.924363,61,61,0
296.926527,61,61,0
296.930179,61,61,0
296.932343,61,61,0
296.935995,61,61,0
296.938265,61,61,0
296.941811,61,61,0
296.944081,61,61,0
296.947627,61,61,0
296.950146,61,61,0
296.953443,61,61,0
296.956296,61,61,0
296.959259,61,61,0
296.962112,61,61,0
296.965075,61,61,0
296.967928,61,61,0
296.970891,61,61,0
296.973744,61,61,0
296.976707,61,61,0
296.979778,61,61,0
296.982523,61,61,0
296.985594,61,61,0
296.988339,61,61,0
296.99141,61,61,0
296.994155,61,61,0
296.997226,61,61,0
296.999971,61,61,0
297.003189,61,61,0
297.005787,61,61,0
297.009415,61,61,0
297.011603,61,61,0
297.015231,61,61,0
297.017419,61,61,0
297.021528,61,61,0
297.023235,61,61,0
297.027344,61,61,0
297.029051,61,62,1
297.033554,61,62,1
297.034867,61,62,1
297.03937,61,62,1
297.040683,61,62,1
297.046499,61,62,1
297.047862,61,62,1
297.052315,61,62,1
297.054245,61,62,1
297.058131,61,62,1
297.060511,61,62,1
297.063947,61,62,1
297.067637,61,62,1
297.069763,61,62,1
297.07488,61,62,1
297.075579,61,62,1
297.081395,61,62,1
297.082324,61,62,1
297.087211,61,62,1
297.090002,61,62,1
297.093027,61,62,1
297.098801,61,62,1
297.098843,61,62,1
297.104659,61,62,1
297.104678,61,62,1
297.110475,61,62,1
297.112396,61,62,1
297.116291,61,62,1
297.119917,61,62,1
297.122107,61,62,1
297.125834,61,62,1
297.127923,61,62,1
297.13165,61,62,1
297.133739,61,62,1
297.138994,61,62,1
297.141873,61,62,1
297.145305,61,62,1
297.148256,61,62,1
297.152502,61,62,1
297.154522,61,62,1
297.159204,61,62,1
297.161648,61,62,1
297.165313,61,62,1
297.168891,61,62,1
297.171508,61,62,1
297.176335,61,62,1
297.177426,61,62,1
297.183242,61,62,1
297.184013,61,62,1
297.189073,61,62,1
297.192812,61,62,1
297.195385,61,62,1
297.198689,61,62,1
297.201419,61,62,1
297.206407,61,62,1
297.207238,61,62,1
297.213183,61,62,1
297.213927,61,62,1
297.219449,61,62,1
297.219845,61,62,1
297.225265,61,62,1
297.225661,61,62,1
297.231213,61,62,1
297.233005,61,62,1
297.237059,61,62,1
297.239316,62,62,0
297.243209,62,62,0
297.246513,62,62,0
297.249025,62,62,0
297.253215,62,62,0
297.255089,62,62,0
297.259324,62,62,0
297.260905,62,62,0
297.265519,62,62,0
297.266721,62,62,0
297.271335,62,62,0
297.272654,62,62,0
297.277151,62,62,0
297.27847,62,62,0
297.282967,62,62,0
297.284288,62,62,0
297.288783,62,62,0
297.290106,62,62,0
297.294599,62,62,0
297.296253,62,62,0
297.300415,62,62,0
297.3021,62,62,0
297.306231,62,62,0
297.307916,62,62,0
297.312047,62,62,0
297.313732,62,62,0
297.317863,62,62,0
297.319548,62,62,0
297.323679,62,62,0
297.325582,62,62,0
297.329495,62,62,0
297.331398,62,62,0
297.335311,62,62,0
297.33726,62,62,0
297.341127,62,62,0
297.34338,62,62,0
297.346943,62,62,0
297.349196,62,62,0
297.352759,62,62,0
297.355016,62,62,0
297.358575,62,62,0
297.360904,62,62,0
297.364391,62,62,0
297.36672,62,62,0
297.370207,62,62,0
297.372536,62,62,0
297.376023,62,62,0
297.378777,62,62,0
297.381839,62,62,0
297.384694,62,62,0
297.387655,62,62,0
297.390611,62,62,0
297.393471,62,62,0
297.396807,62,62,0
297.399287,62,62,0
297.403002,62,62,0
297.405103,62,62,0
297.408818,62,62,0
297.410919,62,62,0
297.414634,62,62,0
297.416735,62,62,0
297.42045,62,62,0
297.422551,62,62,0
297.428367,62,63,1
297.428432,62,63,1
297.434183,62,63,1
297.435017,62,63,1
297.439999,62,63,1
297.441329,62,63,1
297.445815,62,63,1
297.449036,62,63,1
297.451631,62,63,1
297.456395,62,63,1
297.457447,62,63,1
297.463263,62,63,1
297.464102,62,63,1
297.469079,62,63,1
297.471664,62,63,1
297.474895,62,63,1
297.480272,62,63,1
297.480711,62,63,1
297.486118,62,63,1
297.486527,62,63,1
297.492343,62,63,1
297.493901,62,63,1
297.498159,62,63,1
297.501811,62,63,1
297.503975,62,63,1
297.507698,62,63,1
297.509791,62,63,1
297.513968,62,63,1
297.515607,62,63,1
297.52144,62,63,1
297.522443,62,63,1
297.527751,62,63,1
297.529028,62,63,1
297.53511,62,63,1
297.53534,62,63,1
297.541928,62,63,1
297.543047,62,63,1
297.548194,62,63,1
297.550406,62,63,1
297.554769,62,63,1
297.558113,62,63,1
297.560731,62,63,1
297.565675,62,63,1
297.566619,62,63,1
297.572915,62,63,1
297.574283,62,63,1
297.578994,62,63,1
297.580129,62,63,1
297.584957,62,63,1
297.587912,62,63,1
297.590773,62,63,1
297.595822,62,63,1
297.596908,62,63,1
297.601709,62,63,1
297.602987,62,63,1
297.607979,62,63,1
297.608803,62,63,1
297.614619,62,63,1
297.615451,62,63,1
297.620668,62,63,1
297.621762,62,63,1
297.626631,62,63,1
297.629121,62,63,1
297.632781,62,63,1
297.635939,62,63,1
297.638597,63,63,0
297.642205,63,63,0
297.644429,63,63,0
297.648779,63,63,0
297.650245,63,63,0
297.654742,63,63,0
297.656061,63,63,0
297.660558,63,63,0
297.661994,63,63,0
297.666374,63,63,0
297.668073,63,63,0
297.67219,63,63,0
297.673889,63,63,0
297.678006,63,63,0
297.679796,63,63,0
297.683822,63,63,0
297.685612,63,63,0
297.689638,63,63,0
297.691428,63,63,0
297.695454,63,63,0
297.697244,63,63,0
297.70127,63,63,0
297.703162,63,63,0
297.707086,63,63,0
297.708978,63,63,0
297.712902,63,63,0
297.714925,63,63,0
297.718718,63,63,0
297.721005,63,63,0
297.724534,63,63,0
297.726821,63,63,0
297.73035,63,63,0
297.732723,63,63,0
297.736166,63,63,0
297.738757,63,63,0
297.741982,63,63,0
297.744603,63,63,0
297.747798,63,63,0
297.750521,63,63,0
297.753614,63,63,0
297.756903,63,63,0
297.75943,63,63,0
297.762719,63,63,0
297.765246,63,63,0
297.768535,63,63,0
297.771062,63,63,0
297.77466,63,63,0
297.776878,63,63,0
297.78078,63,63,0
297.782694,63,63,0
297.786596,63,63,0
297.78851,63,63,0
297.792412,63,63,0
297.794326,63,63,0
297.798228,63,63,0
297.800142,63,63,0
297.804105,63,63,0
297.805958,63,63,0
297.809921,63,63,0
297.811774,63,63,0
297.816421,63,63,0
297.81759,63,63,0
297.823406,63,63,0
297.823546,63,63,0
297.829222,63,64,1
297.830278,63,64,1
297.835038,63,64,1
297.837449,63,64,1
297.840854,63,64,1
297.844879,63,64,1
297.84667,63,64,1
297.852486,63,64,1
297.853138,63,64,1
297.858302,63,64,1
297.860815,63,64,1
297.864118,63,64,1
297.869686,63,64,1
297.869934,63,64,1
297.87575,63,64,1
297.875765,63,64,1
297.881566,63,64,1
297.883559,63,64,1
297.887382,63,64,1
297.89112,63,64,1
297.893198,63,64,1
297.89727,63,64,1
297.899014,63,64,1
297.903698,63,64,1
297.90483,63,64,1
297.910646,63,64,1
297.911593,63,64,1
297.917439,63,64,1
297.917557,63,64,1
297.924289,63,64,1
297.92538,63,64,1
297.93146,63,64,1
297.932167,63,64,1
297.93889,63,64,1
297.938899,63,64,1
297.945327,63,64,1
297.947149,63,64,1
297.951406,63,64,1
297.954826,63,64,1
297.957905,63,64,1
297.963697,63,64,1
297.964172,63,64,1
297.969776,63,64,1
297.969988,63,64,1
297.975804,63,64,1
297.97757,63,64,1
297.98162,63,64,1
297.985131,63,64,1
297.987583,63,64,1
297.991281,63,64,1
297.993808,63,64,1
297.997709,63,64,1
297.999624,63,64,1
298.00544,63,64,1
298.005604,63,64,1
298.011373,63,64,1
298.01145,63,64,1
298.017482,63,64,1
298.019391,63,64,1
298.023486,63,64,1
298.026178,63,64,1
298.029302,63,64,1
298.03291,63,64,1
298.035118,63,64,1
298.039338,64,64,0
298.041243,64,64,0
298.045417,64,64,0
298.047059,64,64,0
298.051916,64,64,0
298.052875,64,64,0
298.057732,64,64,0
298.058691,64,64,0
298.063548,64,64,0
298.06473,64,64,0
298.069364,64,64,0
298.070546,64,64,0
298.07518,64,64,0
298.076564,64,64,0
298.080996,64,64,0
298.08238,64,64,0
298.086812,64,64,0
298.088196,64,64,0
298.092628,64,64,0
298.094013,64,64,0
298.098444,64,64,0
298.099829,64,64,0
298.10426,64,64,0
298.105645,64,64,0
298.110076,64,64,0
298.111623,64,64,0
298.115892,64,64,0
298.117439,64,64,0
298.121708,64,64,0
298.123271,64,64,0
298.127524,64,64,0
298.129233,64,64,0
298.13334,64,64,0
298.135151,64,64,0
298.139156,64,64,0
298.140967,64,64,0
298.144972,64,64,0
298.147264,64,64,0
298.150788,64,64,0
298.153459,64,64,0
298.156604,64,64,0
298.159275,64,64,0
298.16242,64,64,0
298.165178,64,64,0
298.168236,64,64,0
298.171024,64,64,0
298.174052,64,64,0
298.17684,64,64,0
298.179868,64,64,0
298.182743,64,64,0
298.185684,64,64,0
298.188705,64,64,0
298.1915,64,64,0
298.194521,64,64,0
298.197316,64,64,0
298.201005,64,64,0
298.203132,64,64,0
298.206821,64,64,0
298.208948,64,64,0
298.212637,64,64,0
298.214764,64,64,0
298.219779,64,64,0
298.22058,64,64,0
298.226278,64,64,0
298.226396,64,64,0
298.232212,64,64,0
298.233985,64,64,0
298.238028,64,64,0
298.241359,64,64,0
298.243844,64,64,0
298.249616,64,64,0
298.24966,64,64,0
298.255476,64,64,0
298.257758,64,64,0
298.261292,64,64,0
298.266134,64,65,1
298.267108,64,65,1
298.272183,64,65,1
298.272924,64,65,1
298.27874,64,65,1
298.28072,64,65,1
298.284556,64,65,1
298.288094,64,65,1
298.290372,64,65,1
298.294461,64,65,1
298.296188,64,65,1
298.301047,64,65,1
298.302004,64,65,1
298.30782,64,65,1
298.309498,64,65,1
298.31379,64,65,1
298.315314,64,65,1
298.320289,64,65,1
298.323457,64,65,1
298.327996,64,65,1
298.330016,64,65,1
298.33537,64,65,1
298.336313,64,65,1
298.343596,64,65,1
298.343627,64,65,1
298.349762,64,65,1
298.351769,64,65,1
298.356321,64,65,1
298.360145,64,65,1
298.362543,64,65,1
298.366194,64,65,1
298.3689,64,65,1
298.374731,64,65,1
298.374933,64,65,1
298.380795,64,65,1
298.382105,64,65,1
298.38693,64,65,1
298.388472,64,65,1
298.392848,64,65,1
298.395058,64,65,1
298.398664,64,65,1
298.403509,64,65,1
298.404687,64,65,1
298.409325,64,65,1
298.410721,64,65,1
298.416537,64,65,1
298.417468,64,65,1
298.422353,64,65,1
298.424027,64,65,1
298.428169,64,65,1
298.430324,64,65,1
298.434031,64,65,1
298.437607,64,65,1
298.440313,65,65,0
298.443773,65,65,0
298.446129,65,65,0
298.450332,65,65,0
298.452036,65,65,0
298.456554,65,65,0
298.457924,65,65,0
298.46237,65,65,0
298.46374,65,65,0
298.468186,65,65,0
298.469556,65,65,0
298.474002,65,65,0
298.475418,65,65,0
298.479818,65,65,0
298.481421,65,65,0
298.485634,65,65,0
298.487237,65,65,0
298.49145,65,65,0
298.493053,65,65,0
298.497266,65,65,0
298.498869,65,65,0
298.503082,65,65,0
298.505081,65,65,0
298.508898,65,65,0
298.510897,65,65,0
298.514714,65,65,0
298.516713,65,65,0
298.52053,65,65,0
298.52253,65,65,0
298.526346,65,65,0
298.528346,65,65,0
298.532162,65,65,0
298.534441,65,65,0
298.537978,65,65,0
298.540722,65,65,0
298.543794,65,65,0
298.546685,65,65,0
298.54961,65,65,0
298.552501,65,65,0
298.555426,65,65,0
298.55852,65,65,0
298.561242,65,65,0
298.564336,65,65,0
298.567058,65,65,0
298.570153,65,65,0
298.572874,65,65,0
298.576202,65,65,0
298.57869,65,65,0
298.582018,65,65,0
298.584506,65,65,0
298.587834,65,65,0
298.590322,65,65,0
298.59365,65,65,0
298.596138,65,65,0
298.599466,65,65,0
298.601954,65,65,0
298.605282,65,65,0
298.60777,65,65,0
298.611367,65,65,0
298.613586,65,65,0
298.617183,65,65,0
298.619402,65,65,0
298.622999,65,65,0
298.625218,65,65,0
298.629791,65,65,0
298.631034,65,65,0
298.63685,65,65,0
298.637717,65,65,0
298.642666,65,65,0
298.645323,65,65,0
298.648482,65,65,0
298.653481,65,65,0
298.654298,65,65,0
298.660114,65,65,0
298.661725,65,65,0
298.66593,65,65,0
298.670029,65,65,0
298.671746,65,65,0
298.67624,65,65,0
298.677562,65,65,0
298.683378,65,65,0
298.684803,65,65,0
298.689194,65,66,1
298.692875,65,65,0
298.69501,65,66,1
298.699667,65,66,1
298.700826,65,66,1
298.706369,65,66,1
298.706642,65,66,1
298.712458,65,66,1
298.714451,65,66,1
298.718274,65,66,1
298.720459,65,66,1
298.72409,65,66,1
298.729285,65,66,1
298.731728,65,66,1
298.735844,65,66,1
298.739334,65,66,1
298.742055,65,66,1
298.747492,65,66,1
298.749586,65,66,1
298.755635,65,66,1
298.755736,65,66,1
298.762382,65,66,1
298.76404,65,66,1
298.769204,65,66,1
298.770251,65,66,1
298.77502,65,66,1
298.778814,65,66,1
298.78111,65,66,1
298.786886,65,66,1
298.787118,65,66,1
298.79298,65,66,1
298.793678,65,66,1
298.799302,65,66,1
298.800379,65,66,1
298.805149,65,66,1
298.808462,65,66,1
298.811405,65,66,1
298.81447,65,66,1
298.817221,65,66,1
298.823037,65,66,1
298.823296,65,66,1
298.828853,65,66,1
298.829855,65,66,1
298.834786,65,66,1
298.836066,65,66,1
298.840633,66,66,0
298.843597,66,66,0
298.846576,66,66,0
298.849646,66,66,0
298.852584,66,66,0
298.856393,66,66,0
298.8584,66,66,0
298.863215,66,66,0
298.864216,66,66,0
298.869031,66,66,0
298.870032,66,66,0
298.874847,66,66,0
298.875848,66,66,0
298.880663,66,66,0
298.881664,66,66,0
298.886479,66,66,0
298.88748,66,66,0
298.892295,66,66,0
298.893296,66,66,0
298.898111,66,66,0
298.899112,66,66,0
298.903927,66,66,0
298.905097,66,66,0
298.909743,66,66,0
298.911217,66,66,0
298.915559,66,66,0
298.917033,66,66,0
298.921375,66,66,0
298.922849,66,66,0
298.927191,66,66,0
298.928665,66,66,0
298.933007,66,66,0
298.934831,66,66,0
298.938823,66,66,0
298.940693,66,66,0
298.944639,66,66,0
298.946742,66,66,0
298.950455,66,66,0
298.952791,66,66,0
298.956271,66,66,0
298.958607,66,66,0
298.962087,66,66,0
298.964423,66,66,0
298.967903,66,66,0
298.970472,66,66,0
298.973719,66,66,0
298.976521,66,66,0
298.979535,66,66,0
298.982454,66,66,0
298.985351,66,66,0
298.98827,66,66,0
298.991167,66,66,0
298.994132,66,66,0
298.996983,66,66,0
298.999948,66,66,0
299.002799,66,66,0
299.005764,66,66,0
299.008615,66,66,0
299.011697,66,66,0
299.014431,66,66,0
299.017513,66,66,0
299.020247,66,66,0
299.023329,66,66,0
299.026063,66,66,0
299.029338,66,66,0
299.031879,66,66,0
299.035225,66,66,0
299.037695,66,66,0
299.041233,66,66,0
299.043511,66,66,0
299.048967,66,66,0
299.049327,66,66,0
299.055143,66,66,0
299.056735,66,66,0
299.060959,66,66,0
299.065125,66,66,0
299.066775,66,66,0
299.072591,66,66,0
299.073441,66,66,0
299.078407,66,66,0
299.081557,66,66,0
299.084223,66,66,0
299.087884,66,66,0
299.090039,66,66,0
299.095855,66,66,0
299.097014,66,66,0
299.101671,66,66,0
299.105101,66,66,0
299.107487,66,66,0
299.111544,66,67,1
299.113303,66,67,1
299.118564,66,67,1
299.119119,66,67,1
299.124935,66,67,1
299.12742,66,67,1
299.130751,66,67,1
299.133236,66,67,1
299.136567,66,67,1
299.142441,66,67,1
299.142978,66,67,1
299.148652,66,67,1
299.150746,66,67,1
299.154862,66,67,1
299.159136,66,67,1
299.162829,66,67,1
299.167451,66,67,1
299.169181,66,67,1
299.175568,66,67,1
299.176439,66,67,1
299.181895,66,67,1
299.183201,66,67,1
299.189366,66,67,1
299.191025,66,67,1
299.195415,66,67,1
299.199112,66,67,1
299.201236,66,67,1
299.205555,66,67,1
299.20775,66,67,1
299.212575,66,67,1
299.213874,66,67,1
299.21969,66,67,1
299.221431,66,67,1
299.225506,66,67,1
299.227247,66,67,1
299.231324,66,67,1
299.236452,66,67,1
299.237138,66,67,1
299.242663,66,67,1
299.243229,66,67,1
299.248873,66,67,1
299.249045,66,67,1
299.254937,66,67,1
299.25684,66,67,1
299.260795,66,67,1
299.263192,66,67,1
299.266611,66,67,1
299.27045,66,67,1
299.272578,66,67,1
299.277212,66,67,1
299.278394,66,67,1
299.283377,66,67,1
299.284368,66,67,1
299.289426,66,67,1
299.290376,66,67,1
299.295242,66,67,1
299.296192,66,67,1
299.301058,66,67,1
299.302008,66,67,1
299.306874,66,67,1
299.307824,66,67,1
299.31269,66,67,1
299.31364,66,67,1
299.318506,66,67,1
299.319456,66,67,1
299.324322,66,67,1
299.325272,66,67,1
299.330138,66,67,1
299.331088,66,67,1
299.335954,66,67,1
299.337027,66,67,1
299.34177,67,67,0
299.342843,67,67,0
299.347586,67,67,0
299.348847,67,67,0
299.353402,67,67,0
299.354709,67,67,0
299.359218,67,67,0
299.360687,67,67,0
299.365034,67,67,0
299.36669,67,67,0
299.37085,67,67,0
299.372739,67,67,0
299.376666,67,67,0
299.378555,67,67,0
299.382482,67,67,0
299.384609,67,67,0
299.388298,67,67,0
299.390425,67,67,0
299.394114,67,67,0
299.396241,67,67,0
299.39993,67,67,0
299.402057,67,67,0
299.405746,67,67,0
299.407874,67,67,0
299.411562,67,67,0
299.41369,67,67,0
299.417378,67,67,0
299.419623,67,67,0
299.423194,67,67,0
299.425485,67,67,0
299.42901,67,67,0
299.431301,67,67,0
299.434826,67,67,0
299.437117,67,67,0
299.440642,67,67,0
299.443399,67,67,0
299.446458,67,67,0
299.449215,67,67,0
299.452274,67,67,0
299.455335,67,67,0
299.45809,67,67,0
299.461151,67,67,0
299.463906,67,67,0
299.467711,67,67,0
299.469722,67,67,0
299.475363,67,67,0
299.475538,67,67,0
299.481354,67,67,0
299.483794,67,67,0
299.48717,67,67,0
299.492812,67,67,0
299.492986,67,67,0
299.498802,67,67,0
299.501157,67,67,0
299.504618,67,67,0
299.507322,67,67,0
299.510434,67,67,0
299.51625,67,67,0
299.516775,67,67,0
299.522066,67,67,0
299.525196,67,67,0
299.527882,67,67,0
299.531953,67,67,0
299.533698,67,67,0
299.538746,67,67,0
299.539514,67,67,0
299.54533,67,67,0
299.547966,67,67,0
299.551146,67,67,0
299.553782,67,67,0
299.556962,67,67,0
299.562778,67,68,1
299.56287,67,67,0
299.569374,67,67,0
299.569663,67,68,1
299.57603,67,68,1
299.577805,67,68,1
299.584147,67,68,1
299.586823,67,68,1
299.590662,67,68,1
299.595168,67,68,1
299.598193,67,68,1
299.601333,67,68,1
299.604909,67,68,1
299.610786,67,68,1
299.611383,67,68,1
299.618216,67,68,1
299.619207,67,68,1
299.624103,67,68,1
299.625964,67,68,1
299.629919,67,68,1
299.632757,67,68,1
299.635735,67,68,1
299.641551,67,68,1
299.641977,67,68,1
299.647367,67,68,1
299.647793,67,68,1
299.653183,67,68,1
299.656881,67,68,1
299.658999,67,68,1
299.663674,67,68,1
299.664815,67,68,1
299.670041,67,68,1
299.670631,67,68,1
299.676447,67,68,1
299.678158,67,68,1
299.682263,67,68,1
299.684673,67,68,1
299.688079,67,68,1
299.692204,67,68,1
299.693895,67,68,1
299.69892,67,68,1
299.699711,67,68,1
299.705394,67,68,1
299.705527,67,68,1
299.711343,67,68,1
299.712227,67,68,1
299.717159,67,68,1
299.718114,67,68,1
299.722975,67,68,1
299.72393,67,68,1
299.728791,67,68,1
299.729746,67,68,1
299.734607,67,68,1
299.735562,67,68,1
299.740423,68,68,0
299.741378,68,68,0
299.746239,68,68,0
299.747194,68,68,0
299.752055,68,68,0
299.75301,68,68,0
299.757874,68,68,0
299.758826,68,68,0
299.76369,68,68,0
299.764642,68,68,0
299.769506,68,68,0
299.770458,68,68,0
299.775322,68,68,0
299.776274,68,68,0
299.781143,68,68,0
299.78209,68,68,0
299.786954,68,68,0
299.787906,68,68,0
299.79277,68,68,0
299.793722,68,68,0
299.798586,68,68,0
299.799538,68,68,0
299.804402,68,68,0
299.805354,68,68,0
299.810218,68,68,0
299.81117,68,68,0
299.816034,68,68,0
299.816986,68,68,0
299.82185,68,68,0
299.822802,68,68,0
299.827666,68,68,0
299.828618,68,68,0
299.833482,68,68,0
299.834434,68,68,0
299.839298,68,68,0
299.84025,68,68,0
299.845114,68,68,0
299.846066,68,68,0
299.85093,68,68,0
299.851882,68,68,0
299.856746,68,68,0
299.857698,68,68,0
299.862562,68,68,0
299.863514,68,68,0
299.868378,68,68,0
299.86933,68,68,0
299.874194,68,68,0
299.875146,68,68,0
299.88001,68,68,0
299.880962,68,68,0
299.885826,68,68,0
299.886778,68,68,0
299.891642,68,68,0
299.892594,68,68,0
299.897458,68,68,0
299.89841,68,68,0
299.904226,68,68,0
299.904636,68,68,0
299.910042,68,68,0
299.914144,68,68,0
299.915858,68,68,0
299.921674,68,68,0
299.922231,68,68,0
299.92749,68,68,0
299.928047,68,68,0
299.933306,68,68,0
299.937102,68,68,0
299.939122,68,68,0
299.944938,68,68,0
299.945497,68,68,0
299.950754,68,68,0
299.952078,68,68,0
299.95657,68,68,0
299.959189,68,68,0
299.962386,68,68,0
299.968162,68,68,0
299.968202,68,68,0
299.974018,68,68,0
299.974064,68,68,0
299.979834,68,68,0
299.983333,68,68,0
299.98565,68,68,0
299.990223,68,68,0
299.991466,68,68,0
299.997282,68,68,0


==> Data/roc_analysis_data.csv <==
winSize,ZC_Threshold,FPR,TPR
5,1,0.0,0.0
5,2,0.38,1.0
5,3,0.42,1.0
5,4,0.42,1.0
5,5,0.42,1.0
5,6,0.46,1.0
5,7,0.46,1.0
5,8,0.48,1.0
5,9,0.48,1.0
5,10,0.5,1.0
5,11,0.58,1.0
5,12,0.58,1.0
5,13,0.64,1.0
5,14,0.66,1.0
5,15,0.7,1.0
5,16,0.72,1.0
5,17,0.72,1.0
5,18,0.74,1.0
5,19,0.78,1.0
5,20,0.78,1.0
5,21,0.78,1.0
5,22,0.78,1.0
5,23,0.78,1.0
5,24,0.78,1.0
5,25,0.78,1.0
5,26,0.78,1.0
5,27,0.78,1.0
5,28,0.78,1.0
5,29,0.78,1.0
10,1,0.0,0.0
10,2,0.26,1.0
10,3,0.32,1.0
10,4,0.32,1.0
10,5,0.34,1.0
10,6,0.34,1.0
10,7,0.34,1.0
10,8,0.36,1.0
10,9,0.36,1.0
10,10,0.36,1.0
10,11,0.38,1.0
10,12,0.38,1.0
10,13,0.42,1.0
10,14,0.42,1.0
10,15,0.42,1.0
10,16,0.42,1.0
10,17,0.42,1.0
10,18,0.42,1.0
10,19,0.44,1.0
10,20,0.44,1.0
10,21,0.44,1.0
10,22,0.48,1.0
10,23,0.5,1.0
10,24,0.52,1.0
10,25,0.52,1.0
10,26,0.52,1.0
10,27,0.54,1.0
10,28,0.54,1.0
10,29,0.58,1.0
15,1,0.0,0.0
15,2,0.22,0.2
15,3,0.26,0.82
15,4,0.26,1.0
15,5,0.26,1.0
15,6,0.26,1.0
15,7,0.26,1.0
15,8,0.28,1.0
15,9,0.34,1.0
15,10,0.34,1.0
15,11,0.34,1.0
15,12,0.34,1.0
15,13,0.34,1.0
15,14,0.34,1.0
15,15,0.34,1.0
15,16,0.34,1.0
15,17,0.34,1.0
15,18,0.34,1.0
15,19,0.36,1.0
15,20,0.36,1.0
15,21,0.36,1.0
15,22,0.38,1.0
15,23,0.38,1.0
15,24,0.38,1.0
15,25,0.38,1.0
15,26,0.38,1.0
15,27,0.38,1.0
15,28,0.38,1.0
15,29,0.4,1.0
20,1,0.0,0.0
20,2,0.18,0.0
20,3,0.24,0.22
20,4,0.24,0.94
20,5,0.26,1.0
20,6,0.26,1.0
20,7,0.26,1.0
20,8,0.26,1.0
20,9,0.26,1.0
20,10,0.26,1.0
20,11,0.26,1.0
20,12,0.26,1.0
20,13,0.26,1.0
20,14,0.26,1.0
20,15,0.3,1.0
20,16,0.3,1.0
20,17,0.3,1.0
20,18,0.3,1.0
20,19,0.3,1.0
20,20,0.3,1.0
20,21,0.3,1.0
20,22,0.3,1.0
20,23,0.32,1.0
20,24,0.32,1.0
20,25,0.32,1.0
20,26,0.32,1.0
20,27,0.32,1.0
20,28,0.32,1.0
20,29,0.34,1.0


==> Data/tc-qsizeTrace-dumbbell_rtt15ms.txt <==
t q
10.7854 1794
10.8854 1926
10.9854 2056
11.0854 2080
11.1854 2073
11.2854 2077
11.3854 2079
11.4854 2082
11.5854 2055
11.6854 1596
11.7854 905
11.8854 469
11.9854 259
12.0854 281
12.1854 363
12.2854 442
12.3854 549
12.4854 696
12.5854 851
12.6854 1020
12.7854 1153
12.8854 1324
12.9854 1488
13.0854 1636
13.1854 1771
13.2854 1882
13.3854 1992
13.4854 2082
13.5854 2081
13.6854 2079
13.7854 2079
13.8854 2068
13.9854 2000
14.0854 1887
14.1854 1628
14.2854 1208
14.3854 1030
14.4854 1016
14.5854 1098
14.6854 1172
14.7854 1232
14.8854 1309
14.9854 1361
15.0854 1445
15.1854 1517
15.2854 1595
15.3854 1649
15.4854 1725
15.5854 1766
15.6854 1826
15.7854 1875
15.8854 1942
15.9854 1979
16.0854 2012
16.1854 2055
16.2854 2079
16.3854 2083
16.4854 2082
16.5854 2079
16.6854 2011
16.7854 1872
16.8854 1758
16.9854 1604
17.0854 1454
17.1854 1388
17.2854 1337
17.3854 1357
17.4854 1401
17.5854 1443
17.6854 1478
17.7854 1515
17.8854 1551
17.9854 1581
18.0854 1604
18.1854 1650
18.2854 1677
18.3854 1710
18.4854 1739
18.5854 1771
18.6854 1814
18.7854 1836
18.8854 1875
18.9854 1894
19.0854 1925
19.1854 1958
19.2854 1980
19.3854 2015
19.4854 2038
19.5854 2067
19.6854 2080
19.7854 2083
19.8854 2077
19.9854 2061
20.0854 1998
20.1854 1938
20.2854 1837
20.3854 1766
20.4854 1738
20.5854 1715
20.6854 1727
20.7854 1739
20.8854 1735
20.9854 1770
21.0854 1780
21.1854 1814
21.2854 1834
21.3854 1861
21.4854 1891
21.5854 1904
21.6854 1944
21.7854 1967
21.8854 1987
21.9854 2025
22.0854 2045
22.1854 2073
22.2854 2080
22.3854 2079
22.4854 2082
22.5854 2061
22.6854 1983
22.7854 1885
22.8854 1793
22.9854 1706
23.0854 1686
23.1854 1666
23.2854 1670
23.3854 1685
23.4854 1696
23.5854 1729
23.6854 1732
23.7854 1778
23.8854 1790
23.9854 1824
24.0854 1844
24.1854 1874
24.2854 1904
24.3854 1931
24.4854 1962
24.5854 1984
24.6854 2010
24.7854 2039
24.8854 2065
24.9854 2077
25.0854 2079
25.1854 2081
25.2854 2052
25.3854 1972
25.4854 1823
25.5854 1692
25.6854 1595
25.7854 1521
25.8854 1492
25.9854 1492
26.0854 1490
26.1854 1503
26.2854 1521
26.3854 1541
26.4854 1568
26.5854 1590
26.6854 1627
26.7854 1643
26.8854 1686
26.9854 1709
27.0854 1748
27.1854 1773
27.2854 1801
27.3854 1838
27.4854 1858
27.5854 1903
27.6854 1917
27.7854 1954
27.8854 1985
27.9854 2003
28.0854 2044
28.1854 2064
28.2854 2077
28.3854 2080
28.4854 2081
28.5854 2070
28.6854 1996
28.7854 1872
28.8854 1756
28.9854 1656
29.0854 1597
29.1854 1582
29.2854 1563
29.3854 1569
29.4854 1583
29.5854 1601
29.6854 1614
29.7854 1637
29.8854 1660
29.9854 1702
30.0854 1734
30.1854 1767
30.2854 1788
30.3854 1823
30.4854 1849
30.5854 1885
30.6854 1917
30.7854 1937
30.8854 1974
30.9854 1996
31.0854 2030
31.1854 2056
31.2854 2079
31.3854 2080
31.4854 2081
31.5854 2076
31.6854 2010
31.7854 1906
31.8854 1781
31.9854 1636
32.0854 1566
32.1854 1507
32.2854 1456
32.3854 1451
32.4854 1457
32.5854 1478
32.6854 1496
32.7854 1517
32.8854 1545
32.9854 1577
33.0854 1602
33.1854 1637
33.2854 1657
33.3854 1695
33.4854 1725
33.5854 1764
33.6854 1789
33.7854 1820
33.8854 1853
33.9854 1881
34.0854 1914
34.1854 1935
34.2854 1967
34.3854 1998
34.4854 2029
34.5854 2060
34.6854 2076
34.7854 2075
34.8854 2076
34.9854 2068
35.0854 2014
35.1854 1932
35.2854 1833
35.3854 1726
35.4854 1682
35.5854 1660
35.6854 1633
35.7854 1643
35.8854 1640
35.9854 1665
36.0854 1675
36.1854 1698
36.2854 1718
36.3854 1743
36.4854 1770
36.5854 1794
36.6854 1826
36.7854 1851
36.8854 1876
36.9854 1916
37.0854 1938
37.1854 1967
37.2854 1991
37.3854 2017
37.4854 2052
37.5854 2081
37.6854 2083
37.7854 2077
37.8854 2076
37.9854 2021
38.0854 1914
38.1854 1804
38.2854 1701
38.3854 1611
38.4854 1582
38.5854 1561
38.6854 1568
38.7854 1573
38.8854 1583
38.9854 1604
39.0854 1622
39.1854 1651
39.2854 1661
39.3854 1703
39.4854 1719
39.5854 1759
39.6854 1778
39.7854 1814
39.8854 1843
39.9854 1868
40.0854 1908
40.1854 1927
40.2854 1965
40.3854 1987
40.4854 2019
40.5854 2051
40.6854 2078
40.7854 2081
40.8854 2076
40.9854 2074
41.0854 2069
41.1854 1962
41.2854 1828
41.3854 1668
41.4854 1503
41.5854 1423
41.6854 1386
41.7854 1389
41.8854 1398
41.9854 1431
42.0854 1449
42.1854 1488
42.2854 1510
42.3854 1545
42.4854 1576
42.5854 1608
42.6854 1636
42.7854 1670
42.8854 1700
42.9854 1729
43.0854 1767
43.1854 1794
43.2854 1831
43.3854 1849
43.4854 1883
43.5854 1915
43.6854 1940
43.7854 1989
43.8854 2001
43.9854 2032
44.0854 2076
44.1854 2077
44.2854 2079
44.3854 2079
44.4854 2037
44.5854 1956
44.6854 1804
44.7854 1653
44.8854 1529
44.9854 1451
45.0854 1439
45.1854 1454
45.2854 1485
45.3854 1500
45.4854 1534
45.5854 1555
45.6854 1595
45.7854 1618
45.8854 1653
45.9854 1683
46.0854 1719
46.1854 1746
46.2854 1779
46.3854 1808
46.4854 1835
46.5854 1867
46.6854 1897
46.7854 1921
46.8854 1953
46.9854 1978
47.0854 2003
47.1854 2030
47.2854 2057
47.3854 2080
47.4854 2082
47.5854 2080
47.6854 2081
47.7854 2023
47.8854 1918
47.9854 1798
48.0854 1669
48.1854 1591
48.2854 1558
48.3854 1543
48.4854 1541
48.5854 1547
48.6854 1557
48.7854 1577
48.8854 1601
48.9854 1633
49.0854 1657
49.1854 1689
49.2854 1708
49.3854 1746
49.4854 1765
49.5854 1802
49.6854 1832
49.7854 1858
49.8854 1900
49.9854 1910
50.0854 1951
50.1854 1972
50.2854 1997
50.3854 2038
50.4854 2053
50.5854 2083
50.6854 2080
50.7854 2079
50.8854 2070
50.9854 1936
51.0854 1772
51.1854 1635
51.2854 1477
51.3854 1399
51.4854 1336
51.5854 1369
51.6854 1368
51.7854 1420
51.8854 1432
51.9854 1484
52.0854 1502
52.1854 1551
52.2854 1570
52.3854 1611
52.4854 1636
52.5854 1673
52.6854 1700
52.7854 1731
52.8854 1762
52.9854 1792
53.0854 1825
53.1854 1848
53.2854 1879
53.3854 1909
53.4854 1934
53.5854 1964
53.6854 1990
53.7854 2009
53.8854 2039
53.9854 2067
54.0854 2077
54.1854 2080
54.2854 2082
54.3854 2061
54.4854 1993
54.5854 1839
54.6854 1692
54.7854 1601
54.8854 1547
54.9854 1510
55.0854 1508
55.1854 1525
55.2854 1539
55.3854 1567
55.4854 1590
55.5854 1617
55.6854 1649
55.7854 1673
55.8854 1709
55.9854 1736
56.0854 1766
56.1854 1795
56.2854 1828
56.3854 1859
56.4854 1889
56.5854 1914
56.6854 1946
56.7854 1976
56.8854 1998
56.9854 2025
57.0854 2052
57.1854 2080
57.2854 2078
57.3854 2077
57.4854 2082
57.5854 2042
57.6854 1955
57.7854 1846
57.8854 1727
57.9854 1635
58.0854 1597
58.1854 1579
58.2854 1579
58.3854 1582
58.4854 1606
58.5854 1620
58.6854 1649
58.7854 1665
58.8854 1701
58.9854 1721
59.0854 1754
59.1854 1779
59.2854 1808
59.3854 1833
59.4854 1868
59.5854 1905
59.6854 1923
59.7854 1951
59.8854 1974
59.9854 2008
60.0854 2037
60.1854 2060
60.2854 2081
60.3854 2077
60.4854 2080
60.5854 2077
60.6854 2018
60.7854 1905
60.8854 1818
60.9854 1722
61.0854 1644
61.1854 1624
61.2854 1593
61.3854 1608
61.4854 1598
61.5854 1626
61.6854 1623
61.7854 1660
61.8854 1665
61.9854 1701
62.0854 1717
62.1854 1747
62.2854 1783
62.3854 1799
62.4854 1838
62.5854 1856
62.6854 1901
62.7854 1920
62.8854 1949
62.9854 1981
63.0854 2001
63.1854 2039
63.2854 2070
63.3854 2078
63.4854 2074
63.5854 2074
63.6854 2073
63.7854 2036
63.8854 1959
63.9854 1902
64.0854 1848
64.1854 1808
64.2854 1785
64.3854 1758
64.4854 1770
64.5854 1762
64.6854 1791
64.7854 1791
64.8854 1816
64.9854 1825
65.0854 1851
65.1854 1884
65.2854 1906
65.3854 1947
65.4854 1946
65.5854 1984
65.6854 2012
65.7854 2042
65.8854 2080
65.9854 2077
66.0854 2073
66.1854 2080
66.2854 2062
66.3854 2007
66.4854 1921
66.5854 1799
66.6854 1731
66.7854 1684
66.8854 1633
66.9854 1639
67.0854 1638
67.1854 1660
67.2854 1673
67.3854 1689
67.4854 1720
67.5854 1739
67.6854 1770
67.7854 1798
67.8854 1827
67.9854 1865
68.0854 1902
68.1854 1938
68.2854 1963
68.3854 1995
68.4854 2022
68.5854 2048
68.6854 2082
68.7854 2080
68.8854 2079
68.9854 2079
69.0854 2042
69.1854 1957
69.2854 1834
69.3854 1717
69.4854 1649
69.5854 1629
69.6854 1596
69.7854 1615
69.8854 1612
69.9854 1629
70.0854 1637
70.1854 1661
70.2854 1687
70.3854 1704
70.4854 1718
70.5854 1750
70.6854 1774
70.7854 1809
70.8854 1836
70.9854 1867
71.0854 1902
71.1854 1920
71.2854 1969
71.3854 1988
71.4854 2018
71.5854 2052
71.6854 2070
71.7854 2082
71.8854 2078
71.9854 2077
72.0854 2063
72.1854 1981
72.2854 1894
72.3854 1828
72.4854 1723
72.5854 1676
72.6854 1652
72.7854 1646
72.8854 1661
72.9854 1667
73.0854 1690
73.1854 1693
73.2854 1727
73.3854 1741
73.4854 1768
73.5854 1789
73.6854 1813
73.7854 1852
73.8854 1870
73.9854 1906
74.0854 1930
74.1854 1958
74.2854 1996
74.3854 2014
74.4854 2043
74.5854 2074
74.6854 2073
74.7854 2082
74.8854 2078
74.9854 2066
75.0854 2011
75.1854 1923
75.2854 1863
75.3854 1821
75.4854 1788
75.5854 1780
75.6854 1776
75.7854 1782
75.8854 1799
75.9854 1799
76.0854 1825
76.1854 1838
76.2854 1857
76.3854 1896
76.4854 1901
76.5854 1940
76.6854 1961
76.7854 1987
76.8854 2025
76.9854 2033
77.0854 2072
77.1854 2081
77.2854 2078
77.3854 2082
77.4854 2045
77.5854 1982
77.6854 1915
77.7854 1843
77.8854 1773
77.9854 1754
78.0854 1715
78.1854 1726
78.2854 1719
78.3854 1727
78.4854 1737
78.5854 1754
78.6854 1774
78.7854 1797
78.8854 1833
78.9854 1843
79.0854 1876
79.1854 1897
79.2854 1928
79.3854 1964
79.4854 1973
79.5854 2013
79.6854 2036
79.7854 2061
79.8854 2082
79.9854 2078
80.0854 2079
80.1854 2069
80.2854 1997
80.3854 1918
80.4854 1822
80.5854 1721
80.6854 1660
80.7854 1616
80.8854 1606
80.9854 1590
81.0854 1596
81.1854 1605
81.2854 1625
81.3854 1643
81.4854 1660
81.5854 1686
81.6854 1709
81.7854 1742
81.8854 1769
81.9854 1803
82.0854 1821
82.1854 1858
82.2854 1898
82.3854 1940
82.4854 1968
82.5854 1991
82.6854 2026
82.7854 2054
82.8854 2078
82.9854 2081
83.0854 2079
83.1854 2080
83.2854 2032
83.3854 1923
83.4854 1801
83.5854 1702
83.6854 1598
83.7854 1551
83.8854 1504
83.9854 1486
84.0854 1512
84.1854 1528
84.2854 1559
84.3854 1586
84.4854 1612
84.5854 1635
84.6854 1671
84.7854 1696
84.8854 1735
84.9854 1760
85.0854 1791
85.1854 1822
85.2854 1845
85.3854 1884
85.4854 1913
85.5854 1950
85.6854 1972
85.7854 1997
85.8854 2039
85.9854 2059
86.0854 2079
86.1854 2077
86.2854 2075
86.3854 2075
86.4854 2034
86.5854 1985
86.6854 1927
86.7854 1836
86.8854 1776
86.9854 1705
87.0854 1690
87.1854 1719
87.2854 1722
87.3854 1758
87.4854 1767
87.5854 1792
87.6854 1821
87.7854 1837
87.8854 1870
87.9854 1892
88.0854 1913
88.1854 1952
88.2854 1976
88.3854 2010
88.4854 2034
88.5854 2057
88.6854 2078
88.7854 2078
88.8854 2083
88.9854 2075
89.0854 1997
89.1854 1887
89.2854 1779
89.3854 1667
89.4854 1614
89.5854 1569
89.6854 1570
89.7854 1575
89.8854 1579
89.9854 1601
90.0854 1611
90.1854 1649
90.2854 1662
90.3854 1700
90.4854 1718
90.5854 1753
90.6854 1780
90.7854 1811
90.8854 1838
90.9854 1866
91.0854 1893
91.1854 1917
91.2854 1952
91.3854 1978
91.4854 2003
91.5854 2035
91.6854 2055
91.7854 2081
91.8854 2081
91.9854 2077
92.0854 2062
92.1854 1942
92.2854 1787
92.3854 1674
92.4854 1567
92.5854 1505
92.6854 1453
92.7854 1469
92.8854 1476
92.9854 1517
93.0854 1533
93.1854 1572
93.2854 1595
93.3854 1636
93.4854 1654
93.5854 1701
93.6854 1718
93.7854 1760
93.8854 1784
93.9854 1819
94.0854 1856
94.1854 1876
94.2854 1918
94.3854 1937
94.4854 1965
94.5854 2000
94.6854 2020
94.7854 2056
94.8854 2070
94.9854 2081
95.0854 2080
95.1854 2075
95.2854 2053
95.3854 1976
95.4854 1858
95.5854 1784
95.6854 1724
95.7854 1697
95.8854 1687
95.9854 1689
96.0854 1702
96.1854 1709
96.2854 1734
96.3854 1743
96.4854 1772
96.5854 1784
96.6854 1822
96.7854 1844
96.8854 1870
96.9854 1905
97.0854 1926
97.1854 1956
97.2854 1982
97.3854 2010
97.4854 2045
97.5854 2068
97.6854 2075
97.7854 2079
97.8854 2078
97.9854 2062
98.0854 2004
98.1854 1902
98.2854 1767
98.3854 1655
98.4854 1570
98.5854 1530
98.6854 1513
98.7854 1522
98.8854 1533
98.9854 1566
99.0854 1576
99.1854 1610
99.2854 1625
99.3854 1664
99.4854 1688
99.5854 1719
99.6854 1746
99.7854 1774
99.8854 1813
99.9854 1834
100.085 1868
100.185 1896
100.285 1928
100.385 1959
100.485 1979
100.585 2012
100.685 2035
100.785 2066
100.885 2082
100.985 2080
101.085 2082
101.185 2058
101.285 1987
101.385 1896
101.485 1800
101.585 1677
101.685 1632
101.785 1588
101.885 1597
101.985 1588
102.085 1609
102.185 1610
102.285 1637
102.385 1648
102.485 1686
102.585 1706
102.685 1732
102.785 1760
102.885 1782
102.985 1830
103.085 1849
103.185 1883
103.285 1899
103.385 1929
103.485 1974
103.585 1992
103.685 2023
103.785 2042
103.885 2068
103.985 2080
104.085 2081
104.185 2075
104.285 2036
104.385 1980
104.485 1913
104.585 1838
104.685 1770
104.785 1744
104.885 1694
104.985 1722
105.085 1698
105.185 1715
105.285 1722
105.385 1734
105.485 1769
105.585 1770
105.685 1812
105.785 1807
105.885 1850
105.985 1876
106.085 1896
106.185 1938
106.285 1948
106.385 1985
106.485 2017
106.585 2036
106.685 2074
106.785 2075
106.885 2077
106.985 2079
107.085 2056
107.185 1997
107.285 1905
107.385 1812
107.485 1751
107.585 1687
107.685 1645
107.785 1631
107.885 1610
107.985 1627
108.085 1618
108.185 1619
108.285 1621
108.385 1631
108.485 1661
108.585 1674
108.685 1707
108.785 1722
108.885 1762
108.985 1774
109.085 1823
109.185 1844
109.285 1874
109.385 1907
109.485 1926
109.585 1975
109.685 1992
109.785 2029
109.885 2063
109.985 2076
110.085 2081
110.185 2076
110.285 2081
110.385 2026
110.485 1930
110.585 1807
110.685 1698
110.785 1610
110.885 1566
110.985 1516
111.085 1525
111.185 1526
111.285 1560
111.385 1574
111.485 1610
111.585 1633
111.685 1667
111.785 1696
111.885 1722
111.985 1760
112.085 1803
112.185 1835
112.285 1873
112.385 1889
112.485 1925
112.585 1960
112.685 1984
112.785 2018
112.885 2037
112.985 2074
113.085 2075
113.185 2082
113.285 2079
113.385 2038
113.485 1975
113.585 1875
113.685 1764
113.785 1680
113.885 1623
113.985 1576
114.085 1560
114.185 1578
114.285 1604
114.385 1630
114.485 1657
114.585 1690
114.685 1721
114.785 1744
114.885 1780
114.985 1806
115.085 1841
115.185 1861
115.285 1893
115.385 1924
115.485 1944
115.585 1984
115.685 2003
115.785 2030
115.885 2059
115.985 2081
116.085 2081
116.185 2079
116.285 2070
116.385 2015
116.485 1918
116.585 1825
116.685 1736
116.785 1690
116.885 1657
116.985 1641
117.085 1645
117.185 1643
117.285 1656
117.385 1668
117.485 1698
117.585 1709
117.685 1745
117.785 1772
117.885 1798
117.985 1831
118.085 1852
118.185 1883
118.285 1914
118.385 1940
118.485 1977
118.585 2012
118.685 2051
118.785 2079
118.885 2077
118.985 2075
119.085 2075
119.185 2034
119.285 1919
119.385 1778
119.485 1658
119.585 1550
119.685 1472
119.785 1455
119.885 1477
119.985 1524
120.085 1547
120.185 1587
120.285 1612
120.385 1655
120.485 1685
120.585 1712
120.685 1744
120.785 1771
120.885 1806
120.985 1836
121.085 1869
121.185 1889
121.285 1922
121.385 1952
121.485 1980
121.585 2008
121.685 2027
121.785 2056
121.885 2077
121.985 2082
122.085 2082
122.185 2078
122.285 2049
122.385 1978
122.485 1896
122.585 1832
122.685 1779
122.785 1762
122.885 1747
122.985 1753
123.085 1759
123.185 1773
123.285 1780
123.385 1794
123.485 1815
123.585 1828
123.685 1854
123.785 1868
123.885 1904
123.985 1927
124.085 1949
124.185 1982
124.285 2004
124.385 2035
124.485 2065
124.585 2083
124.685 2080
124.785 2080
124.885 2072
124.985 2034
125.085 1902
125.185 1772
125.285 1655
125.385 1568
125.485 1540
125.585 1529
125.685 1538
125.785 1556
125.885 1580
125.985 1597
126.085 1628
126.185 1650
126.285 1684
126.385 1708
126.485 1738
126.585 1769
126.685 1794
126.785 1835
126.885 1856
126.985 1887
127.085 1911
127.185 1942
127.285 1976
127.385 1993
127.485 2020
127.585 2051
127.685 2070
127.785 2082
127.885 2080
127.985 2079
128.085 2033
128.185 1948
128.285 1840
128.385 1737
128.485 1609
128.585 1576
128.685 1544
128.785 1543
128.885 1538
128.985 1549
129.085 1569
129.185 1583
129.285 1618
129.385 1629
129.485 1658
129.585 1679
129.685 1715
129.785 1743
129.885 1768
129.985 1808
130.085 1822
130.185 1863
130.285 1893
130.385 1921
130.485 1954
130.585 1978
130.685 2011
130.785 2038
130.885 2064
130.985 2082
131.085 2082
131.185 2081
131.285 2051
131.385 1986
131.485 1880
131.585 1752
131.685 1653
131.785 1608
131.885 1553
131.985 1564
132.085 1543
132.185 1566
132.285 1576
132.385 1600
132.485 1629
132.585 1664
132.685 1696
132.785 1723
132.885 1760
132.985 1779
133.085 1814
133.185 1841
133.285 1875
133.385 1902
133.485 1929
133.585 1963
133.685 1986
133.785 2017
133.885 2047
133.985 2077
134.085 2078
134.185 2077
134.285 2080
134.385 2049
134.485 1955
134.585 1816
134.685 1675
134.785 1600
134.885 1545
134.985 1530
135.085 1547
135.185 1569
135.285 1600
135.385 1624
135.485 1658
135.585 1680
135.685 1720
135.785 1745
135.885 1776
135.985 1799
136.085 1827
136.185 1860
136.285 1878
136.385 1915
136.485 1939
136.585 1966
136.685 1999
136.785 2017
136.885 2048
136.985 2073
137.085 2077
137.185 2081
137.285 2081
137.385 2078
137.485 2014
137.585 1879
137.685 1744
137.785 1622
137.885 1557
137.985 1492
138.085 1462
138.185 1468
138.285 1476
138.385 1506
138.485 1518
138.585 1559
138.685 1578
138.785 1613
138.885 1638
138.985 1677
139.085 1702
139.185 1738
139.285 1772
139.385 1797
139.485 1839
139.585 1859
139.685 1903
139.785 1926
139.885 1957
139.985 1993
140.085 2009
140.185 2048
140.285 2077
140.385 2083
140.485 2078
140.585 2080
140.685 2050
140.785 1934
140.885 1720
140.985 1538
141.085 1445
141.185 1371
141.285 1366
141.385 1370
141.485 1385
141.585 1413
141.685 1435
141.785 1469
141.885 1496
141.985 1529
142.085 1553
142.185 1592
142.285 1621
142.385 1658
142.485 1683
142.585 1715
142.685 1746
142.785 1775
142.885 1805
142.985 1833
143.085 1861
143.185 1893
143.285 1919
143.385 1944
143.485 1974
143.585 1997
143.685 2023
143.785 2055
143.885 2078
143.985 2081
144.085 2077
144.185 2079
144.285 2057
144.385 1971
144.485 1844
144.585 1736
144.685 1679
144.785 1664
144.885 1655
144.985 1657
145.085 1677
145.185 1693
145.285 1728
145.385 1741
145.485 1774
145.585 1797
145.685 1818
145.785 1855
145.885 1881
145.985 1910
146.085 1932
146.185 1950
146.285 1997
146.385 2017
146.485 2043
146.585 2071
146.685 2072
146.785 2082
146.885 2080
146.985 2063
147.085 2004
147.185 1894
147.285 1770
147.385 1657
147.485 1613
147.585 1600
147.685 1590
147.785 1612
147.885 1617
147.985 1647
148.085 1656
148.185 1698
148.285 1717
148.385 1754
148.485 1781
148.585 1800
148.685 1841
148.785 1858
148.885 1897
148.985 1918
149.085 1949
149.185 1976
149.285 1995
149.385 2030
149.485 2058
149.585 2078
149.685 2076
149.785 2074
149.885 2076
149.985 2050
150.085 1957
150.185 1857
150.285 1784
150.385 1696
150.485 1667
150.585 1655
150.685 1640
150.785 1659
150.885 1661
150.985 1683
151.085 1694
151.185 1712
151.285 1748
151.385 1762
151.485 1801
151.585 1818
151.685 1851
151.785 1883
151.885 1900
151.985 1937
152.085 1955
152.185 1987
152.285 2016
152.385 2037
152.485 2071
152.585 2078
152.685 2079
152.785 2081
152.885 2059
152.985 1973
153.085 1847
153.185 1719
153.285 1598
153.385 1569
153.485 1529
153.585 1522
153.685 1528
153.785 1535
153.885 1560
153.985 1572
154.085 1603
154.185 1619
154.285 1656
154.385 1678
154.485 1714
154.585 1735
154.685 1770
154.785 1798
154.885 1829
154.985 1859
155.085 1880
155.185 1915
155.285 1944
155.385 1976
155.485 2008
155.585 2026
155.685 2059
155.785 2075
155.885 2082
155.985 2080
156.085 2080
156.185 2032
156.285 1933
156.385 1822
156.485 1756
156.585 1685
156.685 1639
156.785 1626
156.885 1621
156.985 1629
157.085 1641
157.185 1663
157.285 1684
157.385 1710
157.485 1727
157.585 1765
157.685 1783
157.785 1812
157.885 1849
157.985 1867
158.085 1899
158.185 1930
158.285 1957
158.385 1991
158.485 2012
158.585 2039
158.685 2074
158.785 2080
158.885 2079
158.985 2075
159.085 2069
159.185 2016
159.285 1931
159.385 1822
159.485 1757
159.585 1707
159.685 1686
159.785 1665
159.885 1660
159.985 1663
160.085 1655
160.185 1690
160.285 1685
160.385 1723
160.485 1721
160.585 1755
160.685 1772
160.785 1800
160.885 1840
160.985 1852
161.085 1890
161.185 1909
161.285 1942
161.385 1979
161.485 1998
161.585 2029
161.685 2056
161.785 2081
161.885 2081
161.985 2080
162.085 2075
162.185 2056
162.285 1980
162.385 1849
162.485 1741
162.585 1654
162.685 1635
162.785 1592
162.885 1609
162.985 1590
163.085 1613
163.185 1623
163.285 1634
163.385 1672
163.485 1690
163.585 1728
163.685 1742
163.785 1779
163.885 1799
163.985 1823
164.085 1867
164.185 1884
164.285 1917
164.385 1945
164.485 1965
164.585 2012
164.685 2029
164.785 2057
164.885 2079
164.985 2081
165.085 2080
165.185 2076
165.285 2029
165.385 1932
165.485 1792
165.585 1679
165.685 1612
165.785 1575
165.885 1540
165.985 1547
166.085 1546
166.185 1562
166.285 1569
166.385 1597
166.485 1618
166.585 1647
166.685 1672
166.785 1700
166.885 1732
166.985 1765
167.085 1813
167.185 1843
167.285 1871
167.385 1904
167.485 1932
167.585 1967
167.685 1989
167.785 2017
167.885 2048
167.985 2078
168.085 2082
168.185 2081
168.285 2075
168.385 2074
168.485 1981
168.585 1829
168.685 1699
168.785 1599
168.885 1514
168.985 1475
169.085 1458
169.185 1474
169.285 1480
169.385 1506
169.485 1525
169.585 1560
169.685 1575
169.785 1620
169.885 1633
169.985 1679
170.085 1692
170.185 1739
170.285 1760
170.385 1789
170.485 1828
170.585 1845
170.685 1889
170.785 1903
170.885 1939
170.985 1977
171.085 1992
171.185 2034
171.285 2050
171.385 2077
171.485 2082
171.585 2079
171.685 2081
171.785 2029
171.885 1919
171.985 1822
172.085 1722
172.185 1641
172.285 1614
172.385 1570
172.485 1580
172.585 1576
172.685 1590
172.785 1604
172.885 1621
172.985 1639
173.085 1666
173.185 1686
173.285 1714
173.385 1740
173.485 1770
173.585 1796
173.685 1832
173.785 1867
173.885 1906
173.985 1946
174.085 1968
174.185 2004
174.285 2033
174.385 2068
174.485 2074
174.585 2081
174.685 2080
174.785 2029
174.885 1923
174.985 1754
175.085 1613
175.185 1506
175.285 1410
175.385 1366
175.485 1340
175.585 1367
175.685 1378
175.785 1423
175.885 1443
175.985 1490
176.085 1517
176.185 1554
176.285 1579
176.385 1618
176.485 1648
176.585 1684
176.685 1716
176.785 1737
176.885 1772
176.985 1808
177.085 1832
177.185 1862
177.285 1889
177.385 1913
177.485 1948
177.585 1974
177.685 2003
177.785 2023
177.885 2045
177.985 2082
178.085 2082
178.185 2080
178.285 2075
178.385 2043
178.485 1972
178.585 1871
178.685 1780
178.785 1710
178.885 1675
178.985 1674
179.085 1668
179.185 1678
179.285 1687
179.385 1709
179.485 1747
179.585 1778
179.685 1802
179.785 1824
179.885 1856
179.985 1890
180.085 1919
180.185 1941
180.285 1967
180.385 1995
180.485 2033
180.585 2072
180.685 2077
180.785 2073
180.885 2075
180.985 2061
181.085 1986
181.185 1864
181.285 1776
181.385 1694
181.485 1625
181.585 1593
181.685 1594
181.785 1619
181.885 1636
181.985 1659
182.085 1688
182.185 1705
182.285 1738
182.385 1765
182.485 1805
182.585 1829
182.685 1854
182.785 1887
182.885 1914
182.985 1950
183.085 1976
183.185 1993
183.285 2026
183.385 2054
183.485 2076
183.585 2083
183.685 2080
183.785 2074
183.885 2044
183.985 1947
184.085 1824
184.185 1688
184.285 1579
184.385 1544
184.485 1510
184.585 1514
184.685 1517
184.785 1532
184.885 1560
184.985 1586
185.085 1608
185.185 1637
185.285 1662
185.385 1699
185.485 1724
185.585 1759
185.685 1786
185.785 1817
185.885 1845
185.985 1869
186.085 1906
186.185 1929
186.285 1963
186.385 1984
186.485 2010
186.585 2041
186.685 2068
186.785 2078
186.885 2077
186.985 2081
187.085 2069
187.185 2002
187.285 1921
187.385 1846
187.485 1755
187.585 1712
187.685 1680
187.785 1662
187.885 1667
187.985 1680
188.085 1694
188.185 1705
188.285 1730
188.385 1750
188.485 1785
188.585 1815
188.685 1834
188.785 1866
188.885 1890
188.985 1924
189.085 1953
189.185 1981
189.285 2010
189.385 2035
189.485 2064
189.585 2082
189.685 2075
189.785 2074
189.885 2073
189.985 2031
190.085 1927
190.185 1832
190.285 1766
190.385 1693
190.485 1627
190.585 1604
190.685 1590
190.785 1616
190.885 1638
190.985 1666
191.085 1693
191.185 1720
191.285 1753
191.385 1775
191.485 1806
191.585 1834
191.685 1859
191.785 1895
191.885 1917
191.985 1949
192.085 1980
192.185 1999
192.285 2028
192.385 2054
192.485 2080
192.585 2082
192.685 2078
192.785 2075
192.885 2046
192.985 1992
193.085 1933
193.185 1885
193.285 1839
193.385 1800
193.485 1769
193.585 1765
193.685 1787
193.785 1785
193.885 1812
193.985 1829
194.085 1848
194.185 1877
194.285 1892
194.385 1925
194.485 1955
194.585 1970
194.685 2004
194.785 2028
194.885 2056
194.985 2078
195.085 2082
195.185 2077
195.285 2075
195.385 2061
195.485 1995
195.585 1880
195.685 1760
195.785 1676
195.885 1631
195.985 1600
196.085 1599
196.185 1596
196.285 1610
196.385 1625
196.485 1647
196.585 1674
196.685 1701
196.785 1727
196.885 1748
196.985 1784
197.085 1811
197.185 1841
197.285 1874
197.385 1891
197.485 1926
197.585 1954
197.685 1982
197.785 2017
197.885 2036
197.985 2070
198.085 2078
198.185 2079
198.285 2078
198.385 2059
198.485 2009
198.585 1910
198.685 1807
198.785 1706
198.885 1677
198.985 1649
199.085 1646
199.185 1661
199.285 1655
199.385 1676
199.485 1684
199.585 1710
199.685 1738
199.785 1760
199.885 1790
199.985 1805
200.085 1847
200.185 1881
200.285 1914
200.385 1947
200.485 1968
200.585 2008
200.685 2035
200.785 2072
200.885 2077
200.985 2076
201.085 2082
201.185 2065
201.285 1992
201.385 1875
201.485 1738
201.585 1607
201.685 1515
201.785 1486
201.885 1491
201.985 1515
202.085 1534
202.185 1568
202.285 1589
202.385 1622
202.485 1643
202.585 1681
202.685 1713
202.785 1744
202.885 1774
202.985 1805
203.085 1839
203.185 1858
203.285 1897
203.385 1919
203.485 1950
203.585 1981
203.685 1999
203.785 2034
203.885 2059
203.985 2082
204.085 2080
204.185 2076
204.285 2079
204.385 2030
204.485 1916
204.585 1813
204.685 1740
204.785 1693
204.885 1652
204.985 1621
205.085 1628
205.185 1624
205.285 1633
205.385 1640
205.485 1645
205.585 1668
205.685 1681
205.785 1709
205.885 1724
205.985 1750
206.085 1779
206.185 1806
206.285 1837
206.385 1862
206.485 1899
206.585 1927
206.685 1958
206.785 1991
206.885 2012
206.985 2043
207.085 2080
207.185 2082
207.285 2080
207.385 2073
207.485 2053
207.585 2014
207.685 1959
207.785 1876
207.885 1817
207.985 1800
208.085 1766
208.185 1766
208.285 1750
208.385 1756
208.485 1771
208.585 1781
208.685 1801
208.785 1810
208.885 1838
208.985 1861
209.085 1884
209.185 1910
209.285 1931
209.385 1963
209.485 1995
209.585 2016
209.685 2044
209.785 2065
209.885 2077
209.985 2081
210.085 2077
210.185 2080
210.285 2043
210.385 1923
210.485 1804
210.585 1665
210.685 1576
210.785 1560
210.885 1536
210.985 1550
211.085 1549
211.185 1589
211.285 1595
211.385 1628
211.485 1648
211.585 1682
211.685 1718
211.785 1741
211.885 1773
211.985 1801
212.085 1831
212.185 1853
212.285 1887
212.385 1916
212.485 1941
212.585 1975
212.685 1995
212.785 2019
212.885 2048
212.985 2077
213.085 2075
213.185 2079
213.285 2080
213.385 2055
213.485 1974
213.585 1864
213.685 1804
213.785 1717
213.885 1690
213.985 1676
214.085 1671
214.185 1680
214.285 1681
214.385 1703
214.485 1717
214.585 1738
214.685 1768
214.785 1785
214.885 1819
214.985 1833
215.085 1870
215.185 1900
215.285 1919
215.385 1954
215.485 1972
215.585 2005
215.685 2041
215.785 2055
215.885 2078
215.985 2077
216.085 2080
216.185 2073
216.285 1992
216.385 1875
216.485 1764
216.585 1678
216.685 1613
216.785 1581
216.885 1559
216.985 1566
217.085 1568
217.185 1588
217.285 1604
217.385 1631
217.485 1656
217.585 1688
217.685 1718
217.785 1738
217.885 1769
217.985 1800
218.085 1834
218.185 1865
218.285 1889
218.385 1921
218.485 1945
218.585 1981
218.685 2010
218.785 2034
218.885 2063
218.985 2073
219.085 2079
219.185 2081
219.285 2066
219.385 2027
219.485 1930
219.585 1812
219.685 1702
219.785 1609
219.885 1547
219.985 1538
220.085 1526
220.185 1551
220.285 1554
220.385 1587
220.485 1601
220.585 1630
220.685 1653
220.785 1681
220.885 1715
220.985 1733
221.085 1774
221.185 1799
221.285 1830
221.385 1860
221.485 1891
221.585 1923
221.685 1946
221.785 1985
221.885 2013
221.985 2038
222.085 2067
222.185 2081
222.285 2077
222.385 2080
222.485 2060
222.585 2009
222.685 1931
222.785 1824
222.885 1743
222.985 1738
223.085 1708
223.185 1694
223.285 1697
223.385 1701
223.485 1730
223.585 1749
223.685 1774
223.785 1800
223.885 1819
223.985 1849
224.085 1878
224.185 1902
224.285 1933
224.385 1954
224.485 1982
224.585 2014
224.685 2039
224.785 2068
224.885 2074
224.985 2082
225.085 2079
225.185 2075
225.285 2050
225.385 1940
225.485 1810
225.585 1719
225.685 1673
225.785 1631
225.885 1608
225.985 1613
226.085 1612
226.185 1626
226.285 1618
226.385 1638
226.485 1653
226.585 1685
226.685 1695
226.785 1726
226.885 1755
226.985 1773
227.085 1817
227.185 1832
227.285 1875
227.385 1891
227.485 1925
227.585 1965
227.685 1980
227.785 2022
227.885 2036
227.985 2069
228.085 2083
228.185 2080
228.285 2079
228.385 2041
228.485 1951
228.585 1847
228.685 1711
228.785 1617
228.885 1576
228.985 1532
229.085 1536
229.185 1536
229.285 1549
229.385 1555
229.485 1595
229.585 1629
229.685 1668
229.785 1686
229.885 1718
229.985 1742
230.085 1776
230.185 1812
230.285 1836
230.385 1863
230.485 1891
230.585 1924
230.685 1963
230.785 1994
230.885 2037
230.985 2065
231.085 2078
231.185 2082
231.285 2078
231.385 2065
231.485 2022
231.585 1936
231.685 1828
231.785 1719
231.885 1629
231.985 1596
232.085 1575
232.185 1582
232.285 1597
232.385 1613
232.485 1636
232.585 1663
232.685 1693
232.785 1714
232.885 1744
232.985 1773
233.085 1800
233.185 1836
233.285 1861
233.385 1898
233.485 1918
233.585 1952
233.685 1989
233.785 2012
233.885 2041
233.985 2066
234.085 2077
234.185 2082
234.285 2076
234.385 2069
234.485 2003
234.585 1886
234.685 1769
234.785 1685
234.885 1605
234.985 1569
235.085 1557
235.185 1583
235.285 1589
235.385 1630
235.485 1647
235.585 1685
235.685 1702
235.785 1736
235.885 1764
235.985 1793
236.085 1825
236.185 1855
236.285 1878
236.385 1913
236.485 1944
236.585 1968
236.685 1997
236.785 2017
236.885 2047
236.985 2076
237.085 2079
237.185 2081
237.285 2073
237.385 2078
237.485 2019
237.585 1899
237.685 1788
237.785 1727
237.885 1692
237.985 1667
238.085 1673
238.185 1678
238.285 1694
238.385 1720
238.485 1746
238.585 1780
238.685 1797
238.785 1827
238.885 1843
238.985 1880
239.085 1910
239.185 1928
239.285 1961
239.385 1982
239.485 2010
239.585 2041
239.685 2061
239.785 2081
239.885 2077
239.985 2080
240.085 2082
240.185 2019
240.285 1893
240.385 1776
240.485 1652
240.585 1568
240.685 1540
240.785 1489
240.885 1504
240.985 1487
241.085 1515
241.185 1521
241.285 1549
241.385 1562
241.485 1598
241.585 1622
241.685 1649
241.785 1681
241.885 1699
241.985 1742
242.085 1766
242.185 1805
242.285 1827
242.385 1860
242.485 1885
242.585 1917
242.685 1955
242.785 1975
242.885 2004
242.985 2030
243.085 2057
243.185 2080
243.285 2079
243.385 2079
243.485 2064
243.585 2018
243.685 1949
243.785 1869
243.885 1798
243.985 1770
244.085 1749
244.185 1756
244.285 1757
244.385 1773
244.485 1794
244.585 1816
244.685 1840
244.785 1853
244.885 1882
244.985 1909
245.085 1935
245.185 1961
245.285 1983
245.385 2011
245.485 2043
245.585 2072
245.685 2082
245.785 2076
245.885 2082
245.985 2062
246.085 2019
246.185 1917
246.285 1799
246.385 1673
246.485 1612
246.585 1560
246.685 1540
246.785 1532
246.885 1537
246.985 1547
247.085 1565
247.185 1588
247.285 1610
247.385 1643
247.485 1663
247.585 1701
247.685 1720
247.785 1758
247.885 1785
247.985 1813
248.085 1844
248.185 1870
248.285 1908
248.385 1930
248.485 1960
248.585 1988
248.685 2015
248.785 2051
248.885 2068
248.985 2076
249.085 2083
249.185 2078
249.285 2079
249.385 2037
249.485 1951
249.585 1829
249.685 1728
249.785 1706
249.885 1683
249.985 1687
250.085 1699
250.185 1712
250.285 1732
250.385 1757
250.485 1775
250.585 1806
250.685 1835
250.785 1859
250.885 1887
250.985 1908
251.085 1943
251.185 1970
251.285 1991
251.385 2026
251.485 2041
251.585 2076
251.685 2081
251.785 2078
251.885 2079
251.985 2031
252.085 1927
252.185 1770
252.285 1619
252.385 1519
252.485 1488
252.585 1457
252.685 1453
252.785 1452
252.885 1467
252.985 1485
253.085 1512
253.185 1532
253.285 1559
253.385 1591
253.485 1617
253.585 1651
253.685 1682
253.785 1705
253.885 1749
253.985 1775
254.085 1817
254.185 1840
254.285 1866
254.385 1901
254.485 1931
254.585 1970
254.685 2001
254.785 2029
254.885 2058
254.985 2079
255.085 2081
255.185 2081
255.285 2078
255.385 2022
255.485 1891
255.585 1751
255.685 1628
255.785 1518
255.885 1457
255.985 1448
256.085 1454
256.185 1459
256.285 1479
256.385 1485
256.485 1507
256.585 1524
256.685 1547
256.785 1568
256.885 1605
256.985 1624
257.085 1672
257.185 1689
257.285 1725
257.385 1754
257.485 1783
257.585 1823
257.685 1847
257.785 1877
257.885 1898
257.985 1935
258.085 1962
258.185 1988
258.285 2014
258.385 2038
258.485 2072
258.585 2082
258.685 2080
258.785 2078
258.885 2073
258.985 2007
259.085 1880
259.185 1758
259.285 1680
259.385 1650
259.485 1622
259.585 1617
259.685 1630
259.785 1631
259.885 1656
259.985 1678
260.085 1703
260.185 1726
260.285 1756
260.385 1783
260.485 1811
260.585 1844
260.685 1871
260.785 1901
260.885 1928
260.985 1958
261.085 1985
261.185 2021
261.285 2048
261.385 2069
261.485 2079
261.585 2080
261.685 2082
261.785 2067
261.885 1980
261.985 1826
262.085 1630
262.185 1496
262.285 1425
262.385 1371
262.485 1362
262.585 1371
262.685 1390
262.785 1420
262.885 1444
262.985 1474
263.085 1506
263.185 1541
263.285 1568
263.385 1602
263.485 1629
263.585 1670
263.685 1701
263.785 1730
263.885 1766
263.985 1787
264.085 1824
264.185 1845
264.285 1879
264.385 1908
264.485 1936
264.585 1973
264.685 1993
264.785 2022
264.885 2053
264.985 2069
265.085 2083
265.185 2080
265.285 2078
265.385 2049
265.485 1951
265.585 1833
265.685 1753
265.785 1679
265.885 1651
265.985 1626
266.085 1620
266.185 1616
266.285 1633
266.385 1648
266.485 1668
266.585 1688
266.685 1721
266.785 1738
266.885 1765
266.985 1793
267.085 1828
267.185 1875
267.285 1903
267.385 1937
267.485 1957
267.585 1988
267.685 2030
267.785 2041
267.885 2078
267.985 2080
268.085 2077
268.185 2083
268.285 2033
268.385 1924
268.485 1788
268.585 1630
268.685 1518
268.785 1422
268.885 1385
268.985 1386
269.085 1391
269.185 1416
269.285 1437
269.385 1461
269.485 1495
269.585 1526
269.685 1558
269.785 1585
269.885 1623
269.985 1647
270.085 1686
270.185 1715
270.285 1750
270.385 1781
270.485 1811
270.585 1851
270.685 1873
270.785 1914
270.885 1935
270.985 1968
271.085 1988
271.185 2018
271.285 2054
271.385 2071
271.485 2080
271.585 2080
271.685 2078
271.785 2052
271.885 1956
271.985 1832
272.085 1736
272.185 1658
272.285 1622
272.385 1592
272.485 1594
272.585 1599
272.685 1627
272.785 1647
272.885 1671
272.985 1699
273.085 1721
273.185 1753
273.285 1786
273.385 1806
273.485 1842
273.585 1867
273.685 1886
273.785 1928
273.885 1948
273.985 1980
274.085 2003
274.185 2027
274.285 2064
274.385 2079
274.485 2078
274.585 2078
274.685 2074
274.785 2048
274.885 1982
274.985 1906
275.085 1808
275.185 1732
275.285 1722
275.385 1698
275.485 1704
275.585 1707
275.685 1722
275.785 1732
275.885 1761
275.985 1777
276.085 1798
276.185 1829
276.285 1854
276.385 1881
276.485 1903
276.585 1938
276.685 1966
276.785 1988
276.885 2021
276.985 2038
277.085 2072
277.185 2073
277.285 2074
277.385 2080
277.485 2064
277.585 2009
277.685 1904
277.785 1804
277.885 1723
277.985 1669
278.085 1640
278.185 1637
278.285 1633
278.385 1652
278.485 1657
278.585 1672
278.685 1701
278.785 1725
278.885 1754
278.985 1770
279.085 1806
279.185 1831
279.285 1850
279.385 1892
279.485 1918
279.585 1942
279.685 1971
279.785 1992
279.885 2032
279.985 2051
280.085 2071
280.185 2079
280.285 2076
280.385 2081
280.485 2063
280.585 1974
280.685 1874
280.785 1767
280.885 1666
280.985 1610
281.085 1572
281.185 1567
281.285 1565
281.385 1581
281.485 1588
281.585 1600
281.685 1623
281.785 1649
281.885 1696
281.985 1710
282.085 1745
282.185 1765
282.285 1808
282.385 1835
282.485 1867
282.585 1901
282.685 1918
282.785 1963
282.885 1989
282.985 2023
283.085 2044
283.185 2071
283.285 2078
283.385 2080
283.485 2080
283.585 2050
283.685 1954
283.785 1840
283.885 1750
283.985 1671
284.085 1616
284.185 1567
284.285 1566
284.385 1576
284.485 1600
284.585 1620
284.685 1636
284.785 1666
284.885 1682
284.985 1721
285.085 1735
285.185 1781
285.285 1811
285.385 1852
285.485 1879
285.585 1902
285.685 1946
285.785 1969
285.885 2004
285.985 2036
286.085 2057
286.185 2079
286.285 2079
286.385 2082
286.485 2063
286.585 1970
286.685 1813
286.785 1648
286.885 1479
286.985 1370
287.085 1293
287.185 1278
287.285 1297
287.385 1330
287.485 1355
287.585 1389
287.685 1419
287.785 1452
287.885 1488
287.985 1516
288.085 1550
288.185 1587
288.285 1621
288.385 1661
288.485 1683
288.585 1710
288.685 1747
288.785 1777
288.885 1811
288.985 1836
289.085 1863
289.185 1892
289.285 1916
289.385 1954
289.485 1976
289.585 1997
289.685 2029
289.785 2047
289.885 2077
289.985 2080
290.085 2081
290.185 2077
290.285 2042
290.385 1923
290.485 1764
290.585 1634
290.685 1529
290.785 1486
290.885 1470
290.985 1483
291.085 1497
291.185 1529
291.285 1547
291.385 1585
291.485 1603
291.585 1645
291.685 1672
291.785 1712
291.885 1743
291.985 1779
292.085 1804
292.185 1825
292.285 1865
292.385 1882
292.485 1922
292.585 1947
292.685 1973
292.785 2005
292.885 2022
292.985 2056
293.085 2079
293.185 2078
293.285 2082
293.385 2078
293.485 2034
293.585 1912
293.685 1743
293.785 1588
293.885 1474
293.985 1400
294.085 1410
294.185 1416
294.285 1455
294.385 1468
294.485 1513
294.585 1544
294.685 1588
294.785 1617
294.885 1646
294.985 1679
295.085 1704
295.185 1743
295.285 1771
295.385 1801
295.485 1838
295.585 1857
295.685 1894
295.785 1921
295.885 1951
295.985 1976
296.085 1995
296.185 2033
296.285 2058
296.385 2081
296.485 2075
296.585 2080
296.685 2082
296.785 1995
296.885 1833
296.985 1677
297.085 1520
297.185 1390
297.285 1359
297.385 1347
297.485 1369
297.585 1398
297.685 1426
297.785 1462
297.885 1493
297.985 1524
298.085 1556
298.185 1585
298.285 1625
298.385 1658
298.485 1677
298.585 1720
298.685 1736
298.785 1784
298.885 1804
298.985 1839
299.085 1866
299.185 1875
299.285 1930
299.385 1941
299.485 1971
299.585 2005
299.685 2013
299.785 2059
299.885 2073
299.985 2077
300.085 2076
300.185 2073
300.285 2060
300.385 1976
300.485 1823
300.585 1733
300.685 1680
300.785 1647
300.885 1640
300.985 1633
301.085 1637
301.185 1653
301.285 1675
301.385 1696
301.485 1722
301.585 1749
301.685 1775
301.785 1798
301.885 1835
301.985 1861
302.085 1888
302.185 1911
302.285 1939
302.385 1973
302.485 1998
302.585 2021
302.685 2042
302.785 2072
302.885 2080
302.985 2078
303.085 2074
303.185 2050
303.285 1994
303.385 1898
303.485 1846
303.585 1814
303.685 1782
303.785 1773
303.885 1778
303.985 1793
304.085 1801
304.185 1817
304.285 1833
304.385 1863
304.485 1888
304.585 1908
304.685 1930
304.785 1955
304.885 1987
304.985 2010
305.085 2036
305.185 2065
305.285 2078
305.385 2081
305.485 2083
305.585 2074
305.685 2029
305.785 1935
305.885 1809
305.985 1714
306.085 1635
306.185 1585
306.285 1575
306.385 1562
306.485 1565
306.585 1567
306.685 1578
306.785 1598
306.885 1610
306.985 1637
307.085 1658
307.185 1686
307.285 1721
307.385 1743
307.485 1770
307.585 1808
307.685 1833
307.785 1873
307.885 1895
307.985 1927
308.085 1960
308.185 1984
308.285 2028
308.385 2044
308.485 2069
308.585 2077
308.685 2078
308.785 2083
308.885 2065
308.985 2035
309.085 1953
309.185 1808
309.285 1717
309.385 1672
309.485 1617
309.585 1616
309.685 1602
309.785 1618
309.885 1615
309.985 1640
310.085 1649
310.185 1675
310.285 1696
310.385 1712
310.485 1741
310.585 1753
310.685 1795
310.785 1814
310.885 1848
310.985 1880
311.085 1898
311.185 1936
311.285 1960
311.385 1990
311.485 2021
311.585 2038
311.685 2072
311.785 2081
311.885 2080
311.985 2082
312.085 2051
312.185 1983
312.285 1839
312.385 1718
312.485 1613
312.585 1541
312.685 1503
312.785 1498
312.885 1491
312.985 1508
313.085 1522
313.185 1542
313.285 1582
313.385 1598
313.485 1633
313.585 1649
313.685 1693
313.785 1716
313.885 1757
313.985 1777
314.085 1809
314.185 1846
314.285 1866
314.385 1907
314.485 1920
314.585 1958
314.685 1988
314.785 2007
314.885 2050
314.985 2062
315.085 2081
315.185 2076
315.285 2081
315.385 2079
315.485 1995
315.585 1870
315.685 1773
315.785 1694
315.885 1616
315.985 1589
316.085 1542
316.185 1558
316.285 1571
316.385 1592
316.485 1617
316.585 1634
316.685 1665
316.785 1685
316.885 1726
316.985 1750
317.085 1784
317.185 1810
317.285 1832
317.385 1874
317.485 1888
317.585 1928
317.685 1954
317.785 1972
317.885 2016
317.985 2033
318.085 2068
318.185 2078
318.285 2077
318.385 2081
318.485 2057
318.585 1961
318.685 1825
318.785 1714
318.885 1626
318.985 1571
319.085 1551
319.185 1575
319.285 1582
319.385 1612
319.485 1636
319.585 1685
319.685 1705
319.785 1746
319.885 1769
319.985 1799
320.085 1833
320.185 1860
320.285 1898
320.385 1921
320.485 1957
320.585 1983
320.685 2007
320.785 2040
320.885 2071
320.985 2082
321.085 2076
321.185 2082
321.285 2064
321.385 1963
321.485 1791
321.585 1609
321.685 1453
321.785 1357
321.885 1332
321.985 1354
322.085 1391
322.185 1423
322.285 1469
322.385 1496
322.485 1532
322.585 1559
322.685 1593
322.785 1627
322.885 1662
322.985 1688
323.085 1714
323.185 1750
323.285 1792
323.385 1826
323.485 1855
323.585 1880
323.685 1910
323.785 1938
323.885 1964
323.985 1991
324.085 2017
324.185 2033
324.285 2073
324.385 2079
324.485 2081
324.585 2081
324.685 2054
324.785 1965
324.885 1791
324.985 1599
325.085 1499
325.185 1435
325.285 1429
325.385 1427
325.485 1445
325.585 1470
325.685 1496
325.785 1522
325.885 1562
325.985 1598
326.085 1634
326.185 1663
326.285 1702
326.385 1727
326.485 1771
326.585 1800
326.685 1828
326.785 1858
326.885 1889
326.985 1918
327.085 1945
327.185 1969
327.285 2003
327.385 2030
327.485 2061
327.585 2078
327.685 2079
327.785 2072
327.885 2059
327.985 2005
328.085 1851
328.185 1651
328.285 1500
328.385 1388
328.485 1319
328.585 1321
328.685 1354
328.785 1382
328.885 1437
328.985 1461
329.085 1509
329.185 1526
329.285 1579
329.385 1597
329.485 1653
329.585 1670
329.685 1709
329.785 1734
329.885 1765
329.985 1796
330.085 1825
330.185 1861
330.285 1878
330.385 1921
330.485 1937
330.585 1966
330.685 2000
330.785 2015
330.885 2050
330.985 2068
331.085 2080
331.185 2081
331.285 2080
331.385 2071
331.485 2010
331.585 1909
331.685 1799
331.785 1727
331.885 1700
331.985 1681
332.085 1674
332.185 1681
332.285 1693
332.385 1710
332.485 1725
332.585 1749
332.685 1772
332.785 1796
332.885 1827
332.985 1852
333.085 1880
333.185 1905
333.285 1935
333.385 1962
333.485 1989
333.585 2018
333.685 2039
333.785 2073
333.885 2079
333.985 2080
334.085 2080
334.185 2063
334.285 2015
334.385 1904
334.485 1797
334.585 1721
334.685 1683
334.785 1638
334.885 1635
334.985 1621
335.085 1629
335.185 1624
335.285 1643
335.385 1654
335.485 1677
335.585 1706
335.685 1715
335.785 1758
335.885 1773
335.985 1814
336.085 1844
336.185 1859
336.285 1891
336.385 1914
336.485 1959
336.585 1985
336.685 2004
336.785 2035
336.885 2061
336.985 2081
337.085 2080
337.185 2082
337.285 2073
337.385 2027
337.485 1958
337.585 1892
337.685 1821
337.785 1775
337.885 1735
337.985 1716
338.085 1719
338.185 1713
338.285 1731
338.385 1728
338.485 1748
338.585 1745
338.685 1765
338.785 1772
338.885 1795
338.985 1829
339.085 1839
339.185 1882
339.285 1897
339.385 1920
339.485 1958
339.585 1982
339.685 2018
339.785 2047
339.885 2062
339.985 2079
340.085 2080
340.185 2081
340.285 2056
340.385 1975
340.485 1887
340.585 1793
340.685 1718
340.785 1679
340.885 1632
340.985 1627
341.085 1608
341.185 1608
341.285 1603
341.385 1610
341.485 1617
341.585 1625
341.685 1651
341.785 1667
341.885 1696
341.985 1709
342.085 1750
342.185 1771
342.285 1804
342.385 1831
342.485 1862
342.585 1898
342.685 1920
342.785 1956
342.885 1988
342.985 2012
343.085 2052
343.185 2077
343.285 2081
343.385 2080
343.485 2080
343.585 2068
343.685 1979
343.785 1848
343.885 1695
343.985 1562
344.085 1491
344.185 1443
344.285 1432
344.385 1457
344.485 1465
344.585 1499
344.685 1518
344.785 1552
344.885 1574
344.985 1618
345.085 1633
345.185 1678
345.285 1695
345.385 1738
345.485 1765
345.585 1793
345.685 1823
345.785 1854
345.885 1888
345.985 1919
346.085 1944
346.185 1971
346.285 2004
346.385 2023
346.485 2059
346.585 2076
346.685 2081
346.785 2079
346.885 2054
346.985 1979
347.085 1837
347.185 1668
347.285 1521
347.385 1438
347.485 1376
347.585 1358
347.685 1372
347.785 1395
347.885 1427
347.985 1453
348.085 1493
348.185 1512
348.285 1553
348.385 1574
348.485 1625
348.585 1642
348.685 1684
348.785 1705
348.885 1742
348.985 1772
349.085 1800
349.185 1831
349.285 1850
349.385 1890
349.485 1915
349.585 1944
349.685 1974
349.785 1994
349.885 2028
349.985 2053
350.085 2075
350.185 2077
350.285 2074
350.385 2077
350.485 2068
350.585 1962
350.685 1806
350.785 1690
350.885 1598
350.985 1553
351.085 1529
351.185 1541
351.285 1547
351.385 1582
351.485 1601
351.585 1628
351.685 1656
351.785 1673
351.885 1712
351.985 1736
352.085 1773
352.185 1799
352.285 1828
352.385 1860
352.485 1879
352.585 1914
352.685 1939
352.785 1963
352.885 1997
352.985 2021
353.085 2046
353.185 2076
353.285 2073
353.385 2072
353.485 2079
353.585 2035
353.685 1931
353.785 1822
353.885 1748
353.985 1693
354.085 1668
354.185 1647
354.285 1639
354.385 1636
354.485 1658
354.585 1668
354.685 1693
354.785 1710
354.885 1740
354.985 1770
355.085 1788
355.185 1825
355.285 1840
355.385 1869
355.485 1901
355.585 1925
355.685 1959
355.785 1980
355.885 2010
355.985 2041
356.085 2067
356.185 2081
356.285 2077
356.385 2076
356.485 2069
356.585 2043
356.685 1976
356.785 1890
356.885 1810
356.985 1760
357.085 1755
357.185 1715
357.285 1718
357.385 1714
357.485 1731
357.585 1742
357.685 1760
357.785 1772
357.885 1792
357.985 1825
358.085 1842
358.185 1875
358.285 1895
358.385 1915
358.485 1951
358.585 1975
358.685 2007
358.785 2034
358.885 2051
358.985 2076
359.085 2082
359.185 2080
359.285 2067
359.385 1999
359.485 1873
359.585 1792
359.685 1691
359.785 1617
359.885 1540
359.985 1524
360.085 1527
360.185 1552
360.285 1564
360.385 1585
360.485 1613
360.585 1648
360.685 1680
360.785 1705
360.885 1737
360.985 1760
361.085 1799
361.185 1830
361.285 1853
361.385 1887
361.485 1907
361.585 1946
361.685 1978
361.785 1995
361.885 2031
361.985 2045
362.085 2079
362.185 2082
362.285 2076
362.385 2074
362.485 2051
362.585 1966
362.685 1878
362.785 1792
362.885 1718
362.985 1708
363.085 1684
363.185 1689
363.285 1692
363.385 1696
363.485 1711
363.585 1730
363.685 1747
363.785 1769
363.885 1786
363.985 1820
364.085 1841
364.185 1874
364.285 1901
364.385 1916
364.485 1960
364.585 1975
364.685 2009
364.785 2046
364.885 2053
364.985 2079
365.085 2075
365.185 2082
365.285 2075
365.385 2010
365.485 1927
365.585 1864
365.685 1763
365.785 1700
365.885 1676
365.985 1630
366.085 1630
366.185 1607
366.285 1615
366.385 1614
366.485 1648
366.585 1663
366.685 1678
366.785 1705
366.885 1718
366.985 1754
367.085 1769
367.185 1802
367.285 1833
367.385 1857
367.485 1900
367.585 1916
367.685 1952
367.785 1978
367.885 2001
367.985 2049
368.085 2067
368.185 2081
368.285 2079
368.385 2080
368.485 2075
368.585 1997
368.685 1865
368.785 1786
368.885 1693
368.985 1622
369.085 1572
369.185 1557
369.285 1564
369.385 1582
369.485 1608
369.585 1629
369.685 1650
369.785 1677
369.885 1707
369.985 1735
370.085 1768
370.185 1788
370.285 1821
370.385 1847
370.485 1881
370.585 1912
370.685 1933
370.785 1967
370.885 1997
370.985 2021
371.085 2052
371.185 2073
371.285 2080
371.385 2076
371.485 2078
371.585 2073
371.685 1972
371.785 1870
371.885 1810
371.985 1751
372.085 1720
372.185 1693
372.285 1678
372.385 1696
372.485 1701
372.585 1717
372.685 1732
372.785 1745
372.885 1765
372.985 1790
373.085 1817
373.185 1850
373.285 1864
373.385 1897
373.485 1936
373.585 1971
373.685 2014
373.785 2030
373.885 2060
373.985 2080
374.085 2077
374.185 2080
374.285 2075
374.385 2013
374.485 1908
374.585 1771
374.685 1624
374.785 1512
374.885 1468
374.985 1467
375.085 1487
375.185 1501
375.285 1527
375.385 1556
375.485 1592
375.585 1615
375.685 1651
375.785 1675
375.885 1715
375.985 1742
376.085 1773
376.185 1799
376.285 1830
376.385 1861
376.485 1891
376.585 1920
376.685 1951
376.785 1974
376.885 2001
376.985 2026
377.085 2059
377.185 2079
377.285 2078
377.385 2079
377.485 2079
377.585 2044
377.685 1957
377.785 1849
377.885 1764
377.985 1712
378.085 1688
378.185 1650
378.285 1662
378.385 1669
378.485 1683
378.585 1714
378.685 1724
378.785 1762
378.885 1775
378.985 1817
379.085 1833
379.185 1859
379.285 1891
379.385 1917
379.485 1959
379.585 1967
379.685 1999
379.785 2033
379.885 2052
379.985 2081
380.085 2078
380.185 2077
380.285 2062
380.385 1995
380.485 1890
380.585 1762
380.685 1646
380.785 1592
380.885 1542
380.985 1526
381.085 1507
381.185 1523
381.285 1521
381.385 1555
381.485 1558
381.585 1603
381.685 1625
381.785 1678
381.885 1693
381.985 1731
382.085 1755
382.185 1786
382.285 1818
382.385 1845
382.485 1888
382.585 1903
382.685 1940
382.785 1968
382.885 1996
382.985 2031
383.085 2048
383.185 2079
383.285 2082
383.385 2076
383.485 2077
383.585 2039
383.685 1922
383.785 1772
383.885 1657
383.985 1549
384.085 1471
384.185 1480
384.285 1482
384.385 1521
384.485 1539
384.585 1584
384.685 1596
384.785 1649
384.885 1665
384.985 1706
385.085 1728
385.185 1753
385.285 1795
385.385 1818
385.485 1855
385.585 1870
385.685 1904
385.785 1932
385.885 1956
385.985 1995
386.085 2009
386.185 2037
386.285 2059
386.385 2082
386.485 2080
386.585 2076
386.685 2067
386.785 2002
386.885 1879
386.985 1732
387.085 1629
387.185 1561
387.285 1527
387.385 1513
387.485 1510
387.585 1515
387.685 1535
387.785 1551
387.885 1585
387.985 1604
388.085 1634
388.185 1664
388.285 1694
388.385 1722
388.485 1754
388.585 1778
388.685 1806
388.785 1836
388.885 1870
388.985 1903
389.085 1925
389.185 1953
389.285 1982
389.385 2011
389.485 2044
389.585 2060
389.685 2078
389.785 2071
389.885 2082
389.985 2069
390.085 1994
390.185 1836
390.285 1712
390.385 1635
390.485 1562
390.585 1536
390.685 1517
390.785 1514
390.885 1519
390.985 1534
391.085 1540
391.185 1552
391.285 1570
391.385 1597
391.485 1625
391.585 1664
391.685 1696
391.785 1729
391.885 1754
391.985 1793
392.085 1820
392.185 1853
392.285 1891
392.385 1915
392.485 1955
392.585 1980
392.685 2013
392.785 2044
392.885 2066
392.985 2083
393.085 2078
393.185 2081
393.285 2064
393.385 1982
393.485 1857
393.585 1751
393.685 1653
393.785 1599
393.885 1543
393.985 1526
394.085 1545
394.185 1568
394.285 1603
394.385 1632
394.485 1667
394.585 1695
394.685 1729
394.785 1756
394.885 1787
394.985 1813
395.085 1845
395.185 1875
395.285 1901
395.385 1933
395.485 1956
395.585 1987
395.685 2011
395.785 2030
395.885 2068
395.985 2080
396.085 2080
396.185 2078
396.285 2070
396.385 2011
396.485 1855
396.585 1726
396.685 1634
396.785 1567
396.885 1558
396.985 1542
397.085 1553
397.185 1561
397.285 1581
397.385 1603
397.485 1627
397.585 1647
397.685 1679
397.785 1696
397.885 1736
397.985 1760
398.085 1788
398.185 1819
398.285 1845
398.385 1879
398.485 1906
398.585 1935
398.685 1966
398.785 1988
398.885 2023
398.985 2047
399.085 2069
399.185 2080
399.285 2082
399.385 2077
399.485 2047
399.585 1948
399.685 1836
399.785 1740
399.885 1651
399.985 1618
400.085 1603
400.185 1610
400.285 1621
400.385 1634
400.485 1663
400.585 1673
400.685 1713
400.785 1722
400.885 1767
400.985 1784
401.085 1823
401.185 1845
401.285 1870
401.385 1909
401.485 1922
401.585 1957
401.685 1989
401.785 2009
401.885 2047
401.985 2063
402.085 2081
402.185 2079
402.285 2076
402.385 2080
402.485 2033
402.585 1910
402.685 1784
402.785 1698
402.885 1640
402.985 1599
403.085 1594
403.185 1591
403.285 1612
403.385 1620
403.485 1639
403.585 1657
403.685 1681
403.785 1705
403.885 1728
403.985 1762
404.085 1777
404.185 1819
404.285 1842
404.385 1875
404.485 1910
404.585 1930
404.685 1968
404.785 1990
404.885 2019
404.985 2052
405.085 2069
405.185 2080
405.285 2079
405.385 2082
405.485 2073
405.585 2016
405.685 1910
405.785 1797
405.885 1701
405.985 1658
406.085 1618
406.185 1606
406.285 1613
406.385 1616
406.485 1637
406.585 1647
406.685 1671
406.785 1694
406.885 1718
406.985 1756
407.085 1775
407.185 1820
407.285 1836
407.385 1866
407.485 1898
407.585 1929
407.685 1974
407.785 1999
407.885 2020
407.985 2057
408.085 2075
408.185 2081
408.285 2081
408.385 2080
408.485 2051
408.585 1951
408.685 1808
408.785 1664
408.885 1561
408.985 1516
409.085 1509
409.185 1530
409.285 1546
409.385 1564
409.485 1586
409.585 1619
409.685 1654
409.785 1676
409.885 1709
409.985 1734
410.085 1772
410.185 1799
410.285 1826
410.385 1863
410.485 1891
410.585 1929
410.685 1954
410.785 1978
410.885 2010
410.985 2033
411.085 2069
411.185 2081
411.285 2080
411.385 2074
411.485 2065
411.585 1976
411.685 1834
411.785 1681
411.885 1539
411.985 1465
412.085 1435
412.185 1422
412.285 1456
412.385 1470
412.485 1504
412.585 1532
412.685 1569
412.785 1598
412.885 1637
412.985 1660
413.085 1701
413.185 1723
413.285 1761
413.385 1785
413.485 1817
413.585 1846
413.685 1885
413.785 1915
413.885 1930
413.985 1969
414.085 1986
414.185 2023
414.285 2054
414.385 2069
414.485 2077
414.585 2077
414.685 2080
414.785 2044
414.885 1908
414.985 1744
415.085 1595
415.185 1454
415.285 1408
415.385 1373
415.485 1396
415.585 1413
415.685 1455
415.785 1482
415.885 1521
415.985 1544
416.085 1582
416.185 1611
416.285 1648
416.385 1673
416.485 1716
416.585 1734
416.685 1774
416.785 1804
416.885 1831
416.985 1862
417.085 1888
417.185 1924
417.285 1948
417.385 1974
417.485 2006
417.585 2026
417.685 2053
417.785 2080
417.885 2078
417.985 2078
418.085 2080
418.185 2036
418.285 1916
418.385 1783
418.485 1672
418.585 1564
418.685 1534
418.785 1518
418.885 1529
418.985 1546
419.085 1565
419.185 1588
419.285 1616
419.385 1634
419.485 1673
419.585 1697
419.685 1731
419.785 1756
419.885 1789
419.985 1816
420.085 1848
420.185 1876
420.285 1901
420.385 1931
420.485 1958
420.585 1987
420.685 2011
420.785 2036
420.885 2068
420.985 2079
421.085 2082
421.185 2080
421.285 2071
421.385 2009
421.485 1874
421.585 1732
421.685 1621
421.785 1564
421.885 1519
421.985 1519
422.085 1514
422.185 1535
422.285 1548
422.385 1575
422.485 1598
422.585 1622
422.685 1658
422.785 1678
422.885 1713
422.985 1737
423.085 1771
423.185 1799
423.285 1838
423.385 1853
423.485 1882
423.585 1919
423.685 1937
423.785 1978
423.885 1997
423.985 2020
424.085 2057
424.185 2067
424.285 2081
424.385 2081
424.485 2081
424.585 2057
424.685 1941
424.785 1792
424.885 1706
424.985 1629
425.085 1595
425.185 1583
425.285 1572
425.385 1583
425.485 1590
425.585 1614
425.685 1632
425.785 1664
425.885 1690
425.985 1711
426.085 1742
426.185 1772
426.285 1794
426.385 1831
426.485 1847
426.585 1891
426.685 1912
426.785 1940
426.885 1975
426.985 1988
427.085 2029
427.185 2050
427.285 2076
427.385 2078
427.485 2078
427.585 2078
427.685 2056
427.785 1997
427.885 1922
427.985 1852
428.085 1802
428.185 1774
428.285 1750
428.385 1762
428.485 1757
428.585 1764
428.685 1782
428.785 1784
428.885 1812
428.985 1827
429.085 1850
429.185 1877
429.285 1896
429.385 1928
429.485 1953
429.585 1977
429.685 2003
429.785 2030
429.885 2055
429.985 2080
430.085 2080
430.185 2080
430.285 2072
430.385 2005
430.485 1912
430.585 1800
430.685 1683
430.785 1631
430.885 1567
430.985 1543
431.085 1533
431.185 1521
431.285 1550
431.385 1551
431.485 1591
431.585 1614
431.685 1656
431.785 1669
431.885 1702
431.985 1730
432.085 1765
432.185 1788
432.285 1820
432.385 1850
432.485 1884
432.585 1915
432.685 1949
432.785 1976
432.885 2011
432.985 2063
433.085 2079
433.185 2082
433.285 2077
433.385 2059
433.485 2005
433.585 1880
433.685 1770
433.785 1675
433.885 1590
433.985 1509
434.085 1472
434.185 1459
434.285 1487
434.385 1500
434.485 1540
434.585 1560
434.685 1594
434.785 1617
434.885 1647
434.985 1692
435.085 1714
435.185 1751
435.285 1779
435.385 1803
435.485 1846
435.585 1874
435.685 1908
435.785 1937
435.885 1958
435.985 1996
436.085 2025
436.185 2053
436.285 2075
436.385 2077
436.485 2074
436.585 2068
436.685 2025
436.785 1945
436.885 1838
436.985 1740
437.085 1690
437.185 1631
437.285 1633
437.385 1641
437.485 1657
437.585 1691
437.685 1694
437.785 1727
437.885 1755
437.985 1792
438.085 1834
438.185 1856
438.285 1892
438.385 1911
438.485 1939
438.585 1973
438.685 1994
438.785 2031
438.885 2053
438.985 2074
439.085 2083
439.185 2079
439.285 2082
439.385 2034
439.485 1923
439.585 1807
439.685 1690
439.785 1581
439.885 1536
439.985 1520
440.085 1527
440.185 1526
440.285 1544
440.385 1558
440.485 1584
440.585 1613
440.685 1634
440.785 1662
440.885 1690
440.985 1717
441.085 1751
441.185 1779
441.285 1809
441.385 1838
441.485 1870
441.585 1899
441.685 1931
441.785 1957
441.885 1988
441.985 2016
442.085 2041
442.185 2068
442.285 2077
442.385 2080
442.485 2077
442.585 2063
442.685 2025
442.785 1919
442.885 1785
442.985 1660
443.085 1613
443.185 1557
443.285 1543
443.385 1535
443.485 1537
443.585 1540
443.685 1544
443.785 1552
443.885 1577
443.985 1591
444.085 1622
444.185 1645
444.285 1677
444.385 1704
444.485 1738
444.585 1761
444.685 1790
444.785 1821
444.885 1857
444.985 1893
445.085 1916
445.185 1944
445.285 1975
445.385 2003
445.485 2040
445.585 2062
445.685 2081
445.785 2078
445.885 2077
445.985 2070
446.085 1989
446.185 1866
446.285 1739
446.385 1648
446.485 1582
446.585 1567
446.685 1541
446.785 1564
446.885 1574
446.985 1595
447.085 1633
447.185 1650
447.285 1689
447.385 1708
447.485 1746
447.585 1764
447.685 1798
447.785 1829
447.885 1874
447.985 1915
448.085 1936
448.185 1969
448.285 1993
448.385 2035
448.485 2075
448.585 2083
448.685 2081
448.785 2080
448.885 2043
448.985 1925
449.085 1730
449.185 1537
449.285 1372
449.385 1285
449.485 1283
449.585 1298
449.685 1328
449.785 1353
449.885 1387
449.985 1417
450.085 1447
450.185 1473
450.285 1508
450.385 1538
450.485 1570
450.585 1609
450.685 1638
450.785 1666
450.885 1697
450.985 1730
451.085 1758
451.185 1786
451.285 1813
451.385 1845
451.485 1872
451.585 1899
451.685 1928
451.785 1949
451.885 1977
451.985 2008
452.085 2030
452.185 2053
452.285 2073
452.385 2075
452.485 2083
452.585 2076
452.685 2058
452.785 1993
452.885 1885
452.985 1772
453.085 1740
453.185 1704
453.285 1691
453.385 1714
453.485 1712
453.585 1752
453.685 1755
453.785 1787
453.885 1805
453.985 1827
454.085 1868
454.185 1878
454.285 1922
454.385 1935
454.485 1965
454.585 2006
454.685 2020
454.785 2051
454.885 2077
454.985 2080
455.085 2081
455.185 2079
455.285 2048
455.385 1985
455.485 1883
455.585 1799
455.685 1729
455.785 1696
455.885 1655
455.985 1663
456.085 1656
456.185 1670
456.285 1685
456.385 1694
456.485 1723
456.585 1750
456.685 1772
456.785 1798
456.885 1824
456.985 1849
457.085 1882
457.185 1907
457.285 1941
457.385 1957
457.485 1989
457.585 2022
457.685 2043
457.785 2078
457.885 2078
457.985 2074
458.085 2081
458.185 2063
458.285 1997
458.385 1914
458.485 1817
458.585 1737
458.685 1699
458.785 1666
458.885 1671
458.985 1667
459.085 1684
459.185 1699
459.285 1711
459.385 1736
459.485 1750
459.585 1792
459.685 1809
459.785 1837
459.885 1861
459.985 1883
460.085 1928
460.185 1954
460.285 1975
460.385 2004
460.485 2024
460.585 2068
460.685 2079
460.785 2078
460.885 2077
460.985 2075
461.085 2024
461.185 1918
461.285 1781
461.385 1656
461.485 1563
461.585 1510
461.685 1493
461.785 1489
461.885 1481
461.985 1508
462.085 1517
462.185 1543
462.285 1565
462.385 1593
462.485 1622
462.585 1646
462.685 1686
462.785 1713
462.885 1741
462.985 1768
463.085 1803
463.185 1832
463.285 1867
463.385 1893
463.485 1914
463.585 1950
463.685 1976
463.785 2005
463.885 2033
463.985 2055
464.085 2081
464.185 2082
464.285 2082
464.385 2079
464.485 2013
464.585 1859
464.685 1688
464.785 1493
464.885 1399
464.985 1342
465.085 1323
465.185 1312
465.285 1341
465.385 1354
465.485 1401
465.585 1423
465.685 1473
465.785 1490
465.885 1535
465.985 1549
466.085 1600
466.185 1622
466.285 1664
466.385 1687
466.485 1723
466.585 1759
466.685 1787
466.785 1825
466.885 1841
466.985 1878
467.085 1906
467.185 1932
467.285 1963
467.385 1984
467.485 2012
467.585 2042
467.685 2072
467.785 2082
467.885 2078
467.985 2075
468.085 2064
468.185 1964
468.285 1802
468.385 1667
468.485 1564
468.585 1506
468.685 1467
468.785 1459
468.885 1449
468.985 1457
469.085 1467
469.185 1492
469.285 1510
469.385 1538
469.485 1563
469.585 1593
469.685 1622
469.785 1656
469.885 1686
469.985 1713
470.085 1750
470.185 1778
470.285 1808
470.385 1839
470.485 1862
470.585 1903
470.685 1941
470.785 1984
470.885 2018
470.985 2043
471.085 2071
471.185 2079
471.285 2082
471.385 2078
471.485 2050
471.585 1984
471.685 1869
471.785 1742
471.885 1631
471.985 1578
472.085 1507
472.185 1508
472.285 1511
472.385 1528
472.485 1544
472.585 1561
472.685 1593
472.785 1614
472.885 1636
472.985 1661
473.085 1698
473.185 1735
473.285 1758
473.385 1794
473.485 1817
473.585 1857
473.685 1891
473.785 1919
473.885 1954
473.985 1968
474.085 2011
474.185 2033
474.285 2057
474.385 2080
474.485 2075
474.585 2081
474.685 2071
474.785 1980
474.885 1874
474.985 1764
475.085 1663
475.185 1642
475.285 1596
475.385 1598
475.485 1602
475.585 1612
475.685 1640
475.785 1658
475.885 1683
475.985 1700
476.085 1733
476.185 1763
476.285 1788
476.385 1822
476.485 1839
476.585 1876
476.685 1905
476.785 1941
476.885 1965
476.985 1983
477.085 2017
477.185 2043
477.285 2071
477.385 2083
477.485 2073
477.585 2080
477.685 2059
477.785 2014
477.885 1911
477.985 1814
478.085 1744
478.185 1702
478.285 1693
478.385 1688
478.485 1682
478.585 1700
478.685 1706
478.785 1729
478.885 1738
478.985 1759
479.085 1791
479.185 1810
479.285 1843
479.385 1866
479.485 1898
479.585 1924
479.685 1948
479.785 1987
479.885 2012
479.985 2038
480.085 2072
480.185 2079
480.285 2083
480.385 2079
480.485 2060
480.585 1993
480.685 1857
480.785 1695
480.885 1550
480.985 1476
481.085 1423
481.185 1439
481.285 1459
481.385 1488
481.485 1518
481.585 1552
481.685 1577
481.785 1617
481.885 1638
481.985 1679
482.085 1699
482.185 1731
482.285 1763
482.385 1793
482.485 1826
482.585 1848
482.685 1880
482.785 1907
482.885 1933
482.985 1968
483.085 1985
483.185 2013
483.285 2036
483.385 2068
483.485 2079
483.585 2080
483.685 2079
483.785 2067
483.885 1991
483.985 1863
484.085 1750
484.185 1664
484.285 1603
484.385 1594
484.485 1574
484.585 1587
484.685 1594
484.785 1604
484.885 1632
484.985 1644
485.085 1681
485.185 1698
485.285 1741
485.385 1755
485.485 1791
485.585 1821
485.685 1841
485.785 1884
485.885 1901
485.985 1936
486.085 1967
486.185 1989
486.285 2021
486.385 2039
486.485 2071
486.585 2079
486.685 2079
486.785 2083
486.885 2058
486.985 2002
487.085 1888
487.185 1766
487.285 1694
487.385 1649
487.485 1624
487.585 1624
487.685 1625
487.785 1646
487.885 1653
487.985 1681
488.085 1696
488.185 1729
488.285 1748
488.385 1781
488.485 1817
488.585 1836
488.685 1870
488.785 1889
488.885 1925
488.985 1950
489.085 1981
489.185 2011
489.285 2027
489.385 2064
489.485 2080
489.585 2082
489.685 2081
489.785 2080
489.885 2028
489.985 1880
490.085 1700
490.185 1580
490.285 1487
490.385 1431
490.485 1399
490.585 1409
490.685 1414
490.785 1431
490.885 1455
490.985 1470
491.085 1505
491.185 1528
491.285 1568
491.385 1586
491.485 1625
491.585 1651
491.685 1700
491.785 1744
491.885 1767
491.985 1808
492.085 1836
492.185 1872
492.285 1895
492.385 1923
492.485 1957
492.585 1983
492.685 2018
492.785 2042
492.885 2067
492.985 2079
493.085 2078
493.185 2082
493.285 2043
493.385 1971
493.485 1868
493.585 1721
493.685 1595
493.785 1554
493.885 1508
493.985 1515
494.085 1521
494.185 1538
494.285 1558
494.385 1575
494.485 1603
494.585 1630
494.685 1662
494.785 1692
494.885 1714
494.985 1751
495.085 1771
495.185 1819
495.285 1839
495.385 1866
495.485 1900
495.585 1924
495.685 1971
495.785 1988
495.885 2013
495.985 2047
496.085 2070
496.185 2082
496.285 2081
496.385 2078
496.485 2051
496.585 1944
496.685 1791
496.785 1669
496.885 1583
496.985 1537
497.085 1527
497.185 1526
497.285 1528
497.385 1552
497.485 1561
497.585 1608
497.685 1630
497.785 1675
497.885 1694
497.985 1731
498.085 1762
498.185 1792
498.285 1826
498.385 1852
498.485 1885
498.585 1902
498.685 1943
498.785 1971
498.885 1998
498.985 2027
499.085 2047
499.185 2082
499.285 2081
499.385 2081
499.485 2077
499.585 2039
499.685 1947
499.785 1792
499.885 1651
499.985 1532


==> Data/tc-qsizeTrace-dumbbell_rtt200ms.txt <==
t q
10.7854 3
10.8854 4
10.9854 1
11.0854 0
11.1854 0
11.2854 0
11.3854 6
11.4854 0
11.5854 4
11.6854 0
11.7854 0
11.8854 7
11.9854 9
12.0854 2
12.1854 20
12.2854 0
12.3854 17
12.4854 14
12.5854 10
12.6854 35
12.7854 47
12.8854 89
12.9854 102
13.0854 138
13.1854 171
13.2854 208
13.3854 254
13.4854 274
13.5854 319
13.6854 347
13.7854 383
13.8854 434
13.9854 457
14.0854 496
14.1854 529
14.2854 559
14.3854 601
14.4854 632
14.5854 663
14.6854 712
14.7854 730
14.8854 763
14.9854 807
15.0854 826
15.1854 857
15.2854 896
15.3854 921
15.4854 960
15.5854 990
15.6854 1009
15.7854 1042
15.8854 1083
15.9854 1105
16.0854 1127
16.1854 1162
16.2854 1194
16.3854 1218
16.4854 1245
16.5854 1275
16.6854 1300
16.7854 1328
16.8854 1363
16.9854 1390
17.0854 1408
17.1854 1441
17.2854 1471
17.3854 1490
17.4854 1511
17.5854 1551
17.6854 1569
17.7854 1590
17.8854 1625
17.9854 1643
18.0854 1669
18.1854 1696
18.2854 1716
18.3854 1749
18.4854 1765
18.5854 1791
18.6854 1820
18.7854 1844
18.8854 1863
18.9854 1884
19.0854 1921
19.1854 1940
19.2854 1952
19.3854 1985
19.4854 2013
19.5854 2037
19.6854 2047
19.7854 2071
19.8854 2079
19.9854 2080
20.0854 2079
20.1854 2074
20.2854 2070
20.3854 2031
20.4854 1836
20.5854 1552
20.6854 1263
20.7854 998
20.8854 793
20.9854 630
21.0854 508
21.1854 375
21.2854 322
21.3854 270
21.4854 246
21.5854 283
21.6854 303
21.7854 330
21.8854 359
21.9854 393
22.0854 433
22.1854 476
22.2854 508
22.3854 547
22.4854 590
22.5854 628
22.6854 670
22.7854 708
22.8854 739
22.9854 779
23.0854 815
23.1854 848
23.2854 886
23.3854 923
23.4854 951
23.5854 992
23.6854 1029
23.7854 1048
23.8854 1092
23.9854 1131
24.0854 1147
24.1854 1180
24.2854 1223
24.3854 1243
24.4854 1271
24.5854 1310
24.6854 1336
24.7854 1361
24.8854 1394
24.9854 1432
25.0854 1467
25.1854 1492
25.2854 1537
25.3854 1557
25.4854 1573
25.5854 1608
25.6854 1647
25.7854 1667
25.8854 1683
25.9854 1712
26.0854 1746
26.1854 1774
26.2854 1794
26.3854 1816
26.4854 1852
26.5854 1872
26.6854 1894
26.7854 1923
26.8854 1966
26.9854 1993
27.0854 2014
27.1854 2039
27.2854 2072
27.3854 2078
27.4854 2082
27.5854 2078
27.6854 2079
27.7854 2078
27.8854 2031
27.9854 1880
28.0854 1572
28.1854 1149
28.2854 706
28.3854 320
28.4854 36
28.5854 1
28.6854 13
28.7854 25
28.8854 57
28.9854 75
29.0854 102
29.1854 135
29.2854 165
29.3854 198
29.4854 228
29.5854 262
29.6854 285
29.7854 324
29.8854 359
29.9854 391
30.0854 425
30.1854 457
30.2854 484
30.3854 527
30.4854 559
30.5854 583
30.6854 618
30.7854 651
30.8854 686
30.9854 713
31.0854 733
31.1854 760
31.2854 799
31.3854 826
31.4854 852
31.5854 877
31.6854 899
31.7854 929
31.8854 957
31.9854 977
32.0854 999
32.1854 1026
32.2854 1050
32.3854 1071
32.4854 1095
32.5854 1119
32.6854 1140
32.7854 1164
32.8854 1188
32.9854 1208
33.0854 1226
33.1854 1259
33.2854 1282
33.3854 1300
33.4854 1329
33.5854 1361
33.6854 1372
33.7854 1388
33.8854 1419
33.9854 1441
34.0854 1456
34.1854 1478
34.2854 1506
34.3854 1524
34.4854 1535
34.5854 1562
34.6854 1584
34.7854 1601
34.8854 1613
34.9854 1643
35.0854 1669
35.1854 1674
35.2854 1692
35.3854 1721
35.4854 1739
35.5854 1755
35.6854 1771
35.7854 1797
35.8854 1816
35.9854 1829
36.0854 1859
36.1854 1896
36.2854 1916
36.3854 1923
36.4854 1937
36.5854 1969
36.6854 1990
36.7854 1999
36.8854 2008
36.9854 2034
37.0854 2052
37.1854 2068
37.2854 2078
37.3854 2073
37.4854 2079
37.5854 2078
37.6854 2081
37.7854 2070
37.8854 2020
37.9854 1825
38.0854 1482
38.1854 1103
38.2854 755
38.3854 508
38.4854 315
38.5854 168
38.6854 114
38.7854 167
38.8854 239
38.9854 317
39.0854 390
39.1854 435
39.2854 506
39.3854 548
39.4854 585
39.5854 629
39.6854 653
39.7854 686
39.8854 727
39.9854 739
40.0854 776
40.1854 799
40.2854 816
40.3854 849
40.4854 882
40.5854 891
40.6854 917
40.7854 954
40.8854 963
40.9854 988
41.0854 1021
41.1854 1031
41.2854 1051
41.3854 1083
41.4854 1098
41.5854 1113
41.6854 1139
41.7854 1165
41.8854 1180
41.9854 1202
42.0854 1236
42.1854 1241
42.2854 1264
42.3854 1287
42.4854 1314
42.5854 1325
42.6854 1344
42.7854 1375
42.8854 1383
42.9854 1405
43.0854 1428
43.1854 1472
43.2854 1497
43.3854 1515
43.4854 1546
43.5854 1564
43.6854 1573
43.7854 1587
43.8854 1624
43.9854 1635
44.0854 1651
44.1854 1663
44.2854 1691
44.3854 1708
44.4854 1720
44.5854 1738
44.6854 1767
44.7854 1776
44.8854 1792
44.9854 1805
45.0854 1843
45.1854 1847
45.2854 1856
45.3854 1875
45.4854 1904
45.5854 1919
45.6854 1935
45.7854 1943
45.8854 1973
45.9854 1987
46.0854 2003
46.1854 2016
46.2854 2031
46.3854 2057
46.4854 2070
46.5854 2082
46.6854 2077
46.7854 2082
46.8854 2074
46.9854 2081
47.0854 2074
47.1854 2000
47.2854 1868
47.3854 1661
47.4854 1381
47.5854 1130
47.6854 935
47.7854 789
47.8854 674
47.9854 643
48.0854 639
48.1854 640
48.2854 654
48.3854 675
48.4854 690
48.5854 711
48.6854 735
48.7854 754
48.8854 778
48.9854 802
49.0854 822
49.1854 846
49.2854 869
49.3854 893
49.4854 916
49.5854 936
49.6854 965
49.7854 983
49.8854 999
49.9854 1023
50.0854 1043
50.1854 1071
50.2854 1099
50.3854 1120
50.4854 1145
50.5854 1158
50.6854 1190
50.7854 1225
50.8854 1248
50.9854 1283
51.0854 1310
51.1854 1335
51.2854 1350
51.3854 1369
51.4854 1388
51.5854 1409
51.6854 1434
51.7854 1451
51.8854 1473
51.9854 1493
52.0854 1519
52.1854 1545
52.2854 1562
52.3854 1583
52.4854 1602
52.5854 1624
52.6854 1651
52.7854 1671
52.8854 1689
52.9854 1707
53.0854 1727
53.1854 1749
53.2854 1767
53.3854 1791
53.4854 1818
53.5854 1836
53.6854 1849
53.7854 1872
53.8854 1897
53.9854 1923
54.0854 1952
54.1854 1975
54.2854 1999
54.3854 2016
54.4854 2035
54.5854 2043
54.6854 2071
54.7854 2077
54.8854 2081
54.9854 2080
55.0854 2077
55.1854 2075
55.2854 2032
55.3854 1872
55.4854 1595
55.5854 1234
55.6854 869
55.7854 603
55.8854 402
55.9854 298
56.0854 217
56.1854 220
56.2854 264
56.3854 303
56.4854 362
56.5854 407
56.6854 449
56.7854 505
56.8854 559
56.9854 607
57.0854 649
57.1854 695
57.2854 727
57.3854 757
57.4854 794
57.5854 818
57.6854 848
57.7854 877
57.8854 899
57.9854 924
58.0854 955
58.1854 975
58.2854 996
58.3854 1018
58.4854 1038
58.5854 1065
58.6854 1092
58.7854 1113
58.8854 1128
58.9854 1155
59.0854 1182
59.1854 1198
59.2854 1217
59.3854 1242
59.4854 1257
59.5854 1282
59.6854 1303
59.7854 1322
59.8854 1346
59.9854 1377
60.0854 1403
60.1854 1417
60.2854 1439
60.3854 1460
60.4854 1475
60.5854 1494
60.6854 1514
60.7854 1540
60.8854 1553
60.9854 1573
61.0854 1593
61.1854 1614
61.2854 1629
61.3854 1643
61.4854 1666
61.5854 1686
61.6854 1704
61.7854 1719
61.8854 1747
61.9854 1774
62.0854 1792
62.1854 1814
62.2854 1833
62.3854 1850
62.4854 1861
62.5854 1881
62.6854 1897
62.7854 1919
62.8854 1936
62.9854 1977
63.0854 1993
63.1854 2015
63.2854 2034
63.3854 2068
63.4854 2080
63.5854 2080
63.6854 2072
63.7854 2079
63.8854 2077
63.9854 2040
64.0854 1880
64.1854 1604
64.2854 1231
64.3854 879
64.4854 603
64.5854 404
64.6854 230
64.7854 193
64.8854 199
64.9854 281
65.0854 340
65.1854 404
65.2854 456
65.3854 494
65.4854 538
65.5854 566
65.6854 598
65.7854 634
65.8854 652
65.9854 685
66.0854 713
66.1854 736
66.2854 761
66.3854 791
66.4854 804
66.5854 829
66.6854 859
66.7854 879
66.8854 896
66.9854 928
67.0854 947
67.1854 960
67.2854 990
67.3854 1011
67.4854 1021
67.5854 1053
67.6854 1073
67.7854 1084
67.8854 1107
67.9854 1135
68.0854 1155
68.1854 1162
68.2854 1186
68.3854 1214
68.4854 1220
68.5854 1243
68.6854 1267
68.7854 1285
68.8854 1300
68.9854 1319
69.0854 1338
69.1854 1357
69.2854 1373
69.3854 1393
69.4854 1416
69.5854 1425
69.6854 1442
69.7854 1466
69.8854 1489
69.9854 1498
70.0854 1515
70.1854 1536
70.2854 1551
70.3854 1563
70.4854 1587
70.5854 1619
70.6854 1637
70.7854 1652
70.8854 1670
70.9854 1695
71.0854 1707
71.1854 1723
71.2854 1732
71.3854 1756
71.4854 1778
71.5854 1786
71.6854 1799
71.7854 1821
71.8854 1840
71.9854 1854
72.0854 1867
72.1854 1878
72.2854 1901
72.3854 1914
72.4854 1930
72.5854 1943
72.6854 1968
72.7854 1972
72.8854 1990
72.9854 2007
73.0854 2020
73.1854 2037
73.2854 2045
73.3854 2064
73.4854 2076
73.5854 2081
73.6854 2077
73.7854 2073
73.8854 2072
73.9854 2067
74.0854 2019
74.1854 1904
74.2854 1715
74.3854 1456
74.4854 1245
74.5854 1033
74.6854 898
74.7854 832
74.8854 825
74.9854 767
75.0854 760
75.1854 798
75.2854 801
75.3854 811
75.4854 856
75.5854 869
75.6854 876
75.7854 910
75.8854 934
75.9854 950
76.0854 974
76.1854 1001
76.2854 1014
76.3854 1034
76.4854 1063
76.5854 1082
76.6854 1098
76.7854 1116
76.8854 1139
76.9854 1163
77.0854 1178
77.1854 1195
77.2854 1220
77.3854 1232
77.4854 1251
77.5854 1277
77.6854 1298
77.7854 1309
77.8854 1331
77.9854 1352
78.0854 1369
78.1854 1382
78.2854 1404
78.3854 1426
78.4854 1439
78.5854 1452
78.6854 1483
78.7854 1500
78.8854 1507
78.9854 1528
79.0854 1553
79.1854 1572
79.2854 1578
79.3854 1587
79.4854 1617
79.5854 1638
79.6854 1647
79.7854 1656
79.8854 1680
79.9854 1705
80.0854 1710
80.1854 1724
80.2854 1752
80.3854 1765
80.4854 1773
80.5854 1786
80.6854 1810
80.7854 1823
80.8854 1835
80.9854 1869
81.0854 1893
81.1854 1934
81.2854 1962
81.3854 1979
81.4854 1994
81.5854 2023
81.6854 2045
81.7854 2078
81.8854 2071
81.9854 2082
82.0854 2083
82.1854 2073
82.2854 2067
82.3854 1968
82.4854 1773
82.5854 1454
82.6854 1101
82.7854 815
82.8854 616
82.9854 532
83.0854 378
83.1854 356
83.2854 379
83.3854 408
83.4854 446
83.5854 481
83.6854 513
83.7854 548
83.8854 578
83.9854 597
84.0854 630
84.1854 646
84.2854 672
84.3854 702
84.4854 719
84.5854 741
84.6854 772
84.7854 788
84.8854 813
84.9854 838
85.0854 855
85.1854 872
85.2854 897
85.3854 916
85.4854 932
85.5854 963
85.6854 982
85.7854 995
85.8854 1015
85.9854 1040
86.0854 1058
86.1854 1075
86.2854 1098
86.3854 1119
86.4854 1132
86.5854 1159
86.6854 1175
86.7854 1192
86.8854 1212
86.9854 1240
87.0854 1255
87.1854 1270
87.2854 1290
87.3854 1322
87.4854 1354
87.5854 1373
87.6854 1388
87.7854 1409
87.8854 1427
87.9854 1449
88.0854 1469
88.1854 1483
88.2854 1500
88.3854 1518
88.4854 1541
88.5854 1553
88.6854 1571
88.7854 1586
88.8854 1607
88.9854 1620
89.0854 1640
89.1854 1657
89.2854 1675
89.3854 1694
89.4854 1709
89.5854 1728
89.6854 1755
89.7854 1777
89.8854 1798
89.9854 1812
90.0854 1843
90.1854 1866
90.2854 1884
90.3854 1902
90.4854 1920
90.5854 1948
90.6854 1975
90.7854 1993
90.8854 2002
90.9854 2033
91.0854 2052
91.1854 2076
91.2854 2076
91.3854 2075
91.4854 2070
91.5854 2083
91.6854 2074
91.7854 2066
91.8854 2006
91.9854 1821
92.0854 1508
92.1854 1140
92.2854 842
92.3854 626
92.4854 524
92.5854 456
92.6854 406
92.7854 413
92.8854 431
92.9854 448
93.0854 479
93.1854 503
93.2854 524
93.3854 549
93.4854 578
93.5854 596
93.6854 621
93.7854 648
93.8854 672
93.9854 697
94.0854 729
94.1854 748
94.2854 773
94.3854 807
94.4854 826
94.5854 848
94.6854 878
94.7854 897
94.8854 918
94.9854 946
95.0854 965
95.1854 986
95.2854 1009
95.3854 1027
95.4854 1053
95.5854 1071
95.6854 1095
95.7854 1118
95.8854 1134
95.9854 1157
96.0854 1174
96.1854 1196
96.2854 1215
96.3854 1236
96.4854 1254
96.5854 1272
96.6854 1297
96.7854 1311
96.8854 1330
96.9854 1347
97.0854 1371
97.1854 1385
97.2854 1404
97.3854 1431
97.4854 1462
97.5854 1480
97.6854 1495
97.7854 1509
97.8854 1535
97.9854 1552
98.0854 1566
98.1854 1583
98.2854 1613
98.3854 1643
98.4854 1656
98.5854 1677
98.6854 1696
98.7854 1705
98.8854 1721
98.9854 1745
99.0854 1766
99.1854 1777
99.2854 1793
99.3854 1813
99.4854 1844
99.5854 1856
99.6854 1867
99.7854 1880
99.8854 1909
99.9854 1929
100.085 1949
100.185 1962
100.285 1985
100.385 2008
100.485 2018
100.585 2025
100.685 2051
100.785 2082
100.885 2081
100.985 2074
101.085 2078
101.185 2081
101.285 2063
101.385 1969
101.485 1801
101.585 1562
101.685 1296
101.785 1040
101.885 834
101.985 660
102.085 610
102.185 594
102.285 566
102.385 604
102.485 638
102.585 655
102.685 725
102.785 744
102.885 764
102.985 813
103.085 830
103.185 856
103.285 888
103.385 912
103.485 942
103.585 969
103.685 982
103.785 1004
103.885 1027
103.985 1052
104.085 1068
104.185 1089
104.285 1113
104.385 1133
104.485 1149
104.585 1173
104.685 1206
104.785 1232
104.885 1253
104.985 1277
105.085 1298
105.185 1318
105.285 1342
105.385 1363
105.485 1375
105.585 1399
105.685 1411
105.785 1436
105.885 1452
105.985 1469
106.085 1499
106.185 1514
106.285 1522
106.385 1545
106.485 1566
106.585 1578
106.685 1597
106.785 1613
106.885 1637
106.985 1646
107.085 1667
107.185 1680
107.285 1705
107.385 1713
107.485 1733
107.585 1748
107.685 1774
107.785 1782
107.885 1795
107.985 1813
108.085 1838
108.185 1847
108.285 1865
108.385 1875
108.485 1899
108.585 1913
108.685 1929
108.785 1945
108.885 1961
108.985 1976
109.085 1994
109.185 2015
109.285 2052
109.385 2081
109.485 2074
109.585 2083
109.685 2083
109.785 2081
109.885 2042
109.985 1917
110.085 1734
110.185 1455
110.285 1145
110.385 861
110.485 652
110.585 487
110.685 450
110.785 455
110.885 462
110.985 487
111.085 507
111.185 546
111.285 564
111.385 592
111.485 623
111.585 638
111.685 661
111.785 693
111.885 709
111.985 728
112.085 761
112.185 774
112.285 795
112.385 831
112.485 844
112.585 866
112.685 897
112.785 913
112.885 922
112.985 953
113.085 978
113.185 988
113.285 1019
113.385 1038
113.485 1051
113.585 1072
113.685 1104
113.785 1133
113.885 1141
113.985 1175
114.085 1192
114.185 1205
114.285 1230
114.385 1255
114.485 1266
114.585 1274
114.685 1310
114.785 1328
114.885 1346
114.985 1350
115.085 1383
115.185 1400
115.285 1413
115.385 1426
115.485 1453
115.585 1466
115.685 1481
115.785 1501
115.885 1524
115.985 1543
116.085 1547
116.185 1581
116.285 1596
116.385 1613
116.485 1622
116.585 1644
116.685 1665
116.785 1683
116.885 1717
116.985 1759
117.085 1775
117.185 1789
117.285 1806
117.385 1821
117.485 1841
117.585 1871
117.685 1891
117.785 1912
117.885 1935
117.985 1947
118.085 1965
118.185 1975
118.285 1996
118.385 2012
118.485 2027
118.585 2041
118.685 2061
118.785 2082
118.885 2076
118.985 2078
119.085 2081
119.185 2079
119.285 2038
119.385 1920
119.485 1686
119.585 1360
119.685 1035
119.785 719
119.885 468
119.985 350
120.085 277
120.185 293
120.285 350
120.385 383
120.485 434
120.585 469
120.685 494
120.785 533
120.885 559
120.985 582
121.085 617
121.185 632
121.285 656
121.385 682
121.485 700
121.585 741
121.685 756
121.785 776
121.885 808
121.985 825
122.085 850
122.185 872
122.285 892
122.385 917
122.485 935
122.585 961
122.685 975
122.785 996
122.885 1027
122.985 1034
123.085 1061
123.185 1082
123.285 1097
123.385 1116
123.485 1141
123.585 1162
123.685 1171
123.785 1196
123.885 1216
123.985 1228
124.085 1250
124.185 1279
124.285 1292
124.385 1303
124.485 1325
124.585 1348
124.685 1365
124.785 1392
124.885 1426
124.985 1441
125.085 1458
125.185 1481
125.285 1503
125.385 1517
125.485 1533
125.585 1562
125.685 1580
125.785 1595
125.885 1604
125.985 1631
126.085 1646
126.185 1665
126.285 1678
126.385 1696
126.485 1717
126.585 1731
126.685 1745
126.785 1763
126.885 1781
126.985 1797
127.085 1806
127.185 1833
127.285 1848
127.385 1868
127.485 1896
127.585 1912
127.685 1937
127.785 1948
127.885 1968
127.985 1979
128.085 1999
128.185 2014
128.285 2030
128.385 2040
128.485 2057
128.585 2073
128.685 2078
128.785 2081
128.885 2075
128.985 2072
129.085 2076
129.185 2050
129.285 1941
129.385 1703
129.485 1397
129.585 1125
129.685 906
129.785 767
129.885 726
129.985 721
130.085 691
130.185 726
130.285 753
130.385 757
130.485 792
130.585 823
130.685 827
130.785 856
130.885 888
130.985 902
131.085 927
131.185 956
131.285 972
131.385 994
131.485 1020
131.585 1042
131.685 1058
131.785 1080
131.885 1102
131.985 1125
132.085 1145
132.185 1165
132.285 1192
132.385 1207
132.485 1224
132.585 1253
132.685 1278
132.785 1297
132.885 1312
132.985 1342
133.085 1361
133.185 1375
133.285 1392
133.385 1417
133.485 1433
133.585 1446
133.685 1471
133.785 1490
133.885 1506
133.985 1520
134.085 1537
134.185 1565
134.285 1577
134.385 1588
134.485 1607
134.585 1629
134.685 1646
134.785 1658
134.885 1678
134.985 1695
135.085 1714
135.185 1728
135.285 1746
135.385 1765
135.485 1779
135.585 1789
135.685 1808
135.785 1823
135.885 1845
135.985 1858
136.085 1883
136.185 1906
136.285 1937
136.385 1950
136.485 1954
136.585 1974
136.685 1995
136.785 2006
136.885 2018
136.985 2028
137.085 2049
137.185 2068
137.285 2078
137.385 2076
137.485 2076
137.585 2076
137.685 2077
137.785 2067
137.885 2024
137.985 1944
138.085 1825
138.185 1652
138.285 1473
138.385 1300
138.485 1169
138.585 1139
138.685 1112
138.785 1077
138.885 1035
138.985 1038
139.085 1048
139.185 1025
139.285 1038
139.385 1051
139.485 1063
139.585 1067
139.685 1080
139.785 1103
139.885 1110
139.985 1126
140.085 1147
140.185 1171
140.285 1186
140.385 1202
140.485 1224
140.585 1243
140.685 1259
140.785 1274
140.885 1300
140.985 1318
141.085 1331
141.185 1357
141.285 1381
141.385 1397
141.485 1422
141.585 1445
141.685 1472
141.785 1494
141.885 1523
141.985 1548
142.085 1573
142.185 1603
142.285 1623
142.385 1645
142.485 1663
142.585 1677
142.685 1696
142.785 1717
142.885 1735
142.985 1751
143.085 1766
143.185 1786
143.285 1808
143.385 1824
143.485 1838
143.585 1854
143.685 1877
143.785 1891
143.885 1929
143.985 1957
144.085 1988
144.185 2005
144.285 2032
144.385 2045
144.485 2063
144.585 2081
144.685 2078
144.785 2079
144.885 2074
144.985 2082
145.085 2031
145.185 1879
145.285 1635
145.385 1261
145.485 936
145.585 657
145.685 475
145.785 377
145.885 394
145.985 408
146.085 454
146.185 502
146.285 536
146.385 586
146.485 625
146.585 648
146.685 688
146.785 722
146.885 739
146.985 766
147.085 803
147.185 821
147.285 848
147.385 878
147.485 891
147.585 912
147.685 944
147.785 958
147.885 984
147.985 1012
148.085 1027
148.185 1051
148.285 1072
148.385 1100
148.485 1114
148.585 1125
148.685 1162
148.785 1174
148.885 1198
148.985 1224
149.085 1237
149.185 1254
149.285 1269
149.385 1305
149.485 1314
149.585 1331
149.685 1357
149.785 1377
149.885 1389
149.985 1402
150.085 1428
150.185 1450
150.285 1463
150.385 1483
150.485 1527
150.585 1530
150.685 1554
150.785 1569
150.885 1601
150.985 1607
151.085 1627
151.185 1635
151.285 1676
151.385 1677
151.485 1699
151.585 1719
151.685 1760
151.785 1770
151.885 1787
151.985 1797
152.085 1826
152.185 1836
152.285 1848
152.385 1863
152.485 1895
152.585 1904
152.685 1911
152.785 1927
152.885 1957
152.985 1972
153.085 1979
153.185 1991
153.285 2017
153.385 2032
153.485 2043
153.585 2056
153.685 2075
153.785 2078
153.885 2078
153.985 2079
154.085 2081
154.185 2079
154.285 1928
154.385 1696
154.485 1396
154.585 1046
154.685 769
154.785 556
154.885 379
154.985 235
155.085 194
155.185 221
155.285 319
155.385 391
155.485 459
155.585 511
155.685 555
155.785 598
155.885 625
155.985 659
156.085 686
156.185 706
156.285 739
156.385 767
156.485 782
156.585 804
156.685 827
156.785 849
156.885 868
156.985 895
157.085 916
157.185 932
157.285 953
157.385 977
157.485 997
157.585 1013
157.685 1042
157.785 1057
157.885 1082
157.985 1099
158.085 1116
158.185 1134
158.285 1153
158.385 1177
158.485 1196
158.585 1220
158.685 1247
158.785 1269
158.885 1287
158.985 1306
159.085 1328
159.185 1340
159.285 1363
159.385 1381
159.485 1403
159.585 1415
159.685 1432
159.785 1453
159.885 1469
159.985 1485
160.085 1505
160.185 1521
160.285 1535
160.385 1555
160.485 1571
160.585 1593
160.685 1600
160.785 1621
160.885 1637
160.985 1654
161.085 1668
161.185 1689
161.285 1701
161.385 1720
161.485 1733
161.585 1753
161.685 1765
161.785 1783
161.885 1797
161.985 1815
162.085 1832
162.185 1845
162.285 1860
162.385 1878
162.485 1893
162.585 1906
162.685 1922
162.785 1932
162.885 1952
162.985 1964
163.085 1980
163.185 1994
163.285 2010
163.385 2022
163.485 2036
163.585 2049
163.685 2073
163.785 2079
163.885 2079
163.985 2080
164.085 2080
164.185 2078
164.285 2045
164.385 1920
164.485 1716
164.585 1438
164.685 1102
164.785 804
164.885 553
164.985 389
165.085 335
165.185 281
165.285 286
165.385 337
165.485 355
165.585 413
165.685 433
165.785 458
165.885 501
165.985 513
166.085 547
166.185 574
166.285 592
166.385 620
166.485 643
166.585 670
166.685 695
166.785 720
166.885 740
166.985 764
167.085 786
167.185 803
167.285 825
167.385 848
167.485 868
167.585 891
167.685 917
167.785 943
167.885 962
167.985 984
168.085 1003
168.185 1021
168.285 1042
168.385 1069
168.485 1081
168.585 1096
168.685 1114
168.785 1144
168.885 1156
168.985 1176
169.085 1195
169.185 1212
169.285 1234
169.385 1254
169.485 1270
169.585 1285
169.685 1307
169.785 1326
169.885 1344
169.985 1357
170.085 1374
170.185 1395
170.285 1418
170.385 1430
170.485 1447
170.585 1465
170.685 1479
170.785 1499
170.885 1513
170.985 1532
171.085 1549
171.185 1566
171.285 1589
171.385 1618
171.485 1636
171.585 1654
171.685 1672
171.785 1684
171.885 1700
171.985 1727
172.085 1752
172.185 1768
172.285 1783
172.385 1805
172.485 1818
172.585 1836
172.685 1852
172.785 1866
172.885 1885
172.985 1901
173.085 1910
173.185 1927
173.285 1947
173.385 1961
173.485 1973
173.585 1993
173.685 2008
173.785 2025
173.885 2034
173.985 2049
174.085 2066
174.185 2079
174.285 2078
174.385 2077
174.485 2081
174.585 2079
174.685 2053
174.785 2012
174.885 1919
174.985 1734
175.085 1487
175.185 1242
175.285 1013
175.385 867
175.485 822
175.585 786
175.685 753
175.785 747
175.885 749
175.985 746
176.085 759
176.185 778
176.285 783
176.385 796
176.485 819
176.585 832
176.685 856
176.785 878
176.885 895
176.985 918
177.085 935
177.185 960
177.285 979
177.385 992
177.485 1023
177.585 1046
177.685 1063
177.785 1087
177.885 1108
177.985 1134
178.085 1170
178.185 1197
178.285 1220
178.385 1236
178.485 1257
178.585 1278
178.685 1299
178.785 1328
178.885 1347
178.985 1361
179.085 1381
179.185 1416
179.285 1456
179.385 1473
179.485 1490
179.585 1514
179.685 1527
179.785 1555
179.885 1568
179.985 1593
180.085 1606
180.185 1631
180.285 1646
180.385 1673
180.485 1684
180.585 1705
180.685 1719
180.785 1741
180.885 1758
180.985 1776
181.085 1795
181.185 1814
181.285 1830
181.385 1851
181.485 1866
181.585 1889
181.685 1903
181.785 1916
181.885 1935
181.985 1956
182.085 1969
182.185 1987
182.285 1997
182.385 2024
182.485 2042
182.585 2055
182.685 2077
182.785 2074
182.885 2082
182.985 2076
183.085 2082
183.185 2073
183.285 2051
183.385 1903
183.485 1687
183.585 1400
183.685 1162
183.785 968
183.885 780
183.985 671
184.085 602
184.185 591
184.285 588
184.385 628
184.485 635
184.585 662
184.685 697
184.785 712
184.885 741
184.985 768
185.085 789
185.185 808
185.285 842
185.385 858
185.485 877
185.585 909
185.685 929
185.785 945
185.885 982
185.985 993
186.085 1014
186.185 1044
186.285 1062
186.385 1081
186.485 1112
186.585 1136
186.685 1157
186.785 1172
186.885 1198
186.985 1217
187.085 1244
187.185 1277
187.285 1288
187.385 1302
187.485 1332
187.585 1360
187.685 1373
187.785 1391
187.885 1409
187.985 1430
188.085 1447
188.185 1470
188.285 1493
188.385 1504
188.485 1524
188.585 1545
188.685 1564
188.785 1581
188.885 1603
188.985 1620
189.085 1635
189.185 1651
189.285 1673
189.385 1705
189.485 1734
189.585 1761
189.685 1787
189.785 1808
189.885 1822
189.985 1840
190.085 1862
190.185 1881
190.285 1897
190.385 1910
190.485 1942
190.585 1983
190.685 2010
190.785 2028
190.885 2049
190.985 2069
191.085 2083
191.185 2079
191.285 2075
191.385 2080
191.485 2078
191.585 2034
191.685 1972
191.785 1820
191.885 1577
191.985 1285
192.085 1030
192.185 823
192.285 656
192.385 598
192.485 583
192.585 643
192.685 684
192.785 722
192.885 787
192.985 810
193.085 847
193.185 896
193.285 918
193.385 943
193.485 987
193.585 1006
193.685 1022
193.785 1067
193.885 1095
193.985 1102
194.085 1131
194.185 1154
194.285 1174
194.385 1198
194.485 1242
194.585 1257
194.685 1267
194.785 1294
194.885 1323
194.985 1335
195.085 1349
195.185 1385
195.285 1398
195.385 1411
195.485 1427
195.585 1456
195.685 1465
195.785 1481
195.885 1503
195.985 1531
196.085 1540
196.185 1554
196.285 1579
196.385 1597
196.485 1617
196.585 1627
196.685 1651
196.785 1666
196.885 1679
196.985 1695
197.085 1721
197.185 1737
197.285 1742
197.385 1760
197.485 1784
197.585 1799
197.685 1808
197.785 1822
197.885 1842
197.985 1865
198.085 1873
198.185 1893
198.285 1908
198.385 1926
198.485 1937
198.585 1956
198.685 1966
198.785 1988
198.885 2003
198.985 2021
199.085 2041
199.185 2054
199.285 2073
199.385 2081
199.485 2081
199.585 2081
199.685 2079
199.785 2072
199.885 2047
199.985 1944
200.085 1779
200.185 1529
200.285 1254
200.385 992
200.485 836
200.585 765
200.685 670
200.785 629
200.885 646
200.985 668
201.085 698
201.185 729
201.285 762
201.385 788
201.485 818
201.585 843
201.685 863
201.785 892
201.885 915
201.985 940
202.085 958
202.185 995
202.285 1017
202.385 1043
202.485 1064
202.585 1085
202.685 1102
202.785 1116
202.885 1146
202.985 1164
203.085 1188
203.185 1208
203.285 1223
203.385 1249
203.485 1267
203.585 1289
203.685 1302
203.785 1318
203.885 1346
203.985 1366
204.085 1381
204.185 1397
204.285 1421
204.385 1440
204.485 1460
204.585 1477
204.685 1503
204.785 1520
204.885 1528
204.985 1555
205.085 1595
205.185 1610
205.285 1623
205.385 1637
205.485 1665
205.585 1680
205.685 1688
205.785 1712
205.885 1734
205.985 1749
206.085 1760
206.185 1780
206.285 1800
206.385 1817
206.485 1823
206.585 1844
206.685 1865
206.785 1884
206.885 1884
206.985 1909
207.085 1931
207.185 1949
207.285 1960
207.385 1969
207.485 1990
207.585 2006
207.685 2026
207.785 2031
207.885 2049
207.985 2072
208.085 2073
208.185 2079
208.285 2081
208.385 2081
208.485 2077
208.585 2039
208.685 1967
208.785 1836
208.885 1612
208.985 1400
209.085 1148
209.185 904
209.285 764
209.385 715
209.485 689
209.585 678
209.685 691
209.785 715
209.885 745
209.985 761
210.085 783
210.185 812
210.285 837
210.385 861
210.485 885
210.585 896
210.685 932
210.785 962
210.885 979
210.985 1005
211.085 1029
211.185 1042
211.285 1074
211.385 1102
211.485 1119
211.585 1131
211.685 1149
211.785 1182
211.885 1199
211.985 1220
212.085 1250
212.185 1261
212.285 1280
212.385 1299
212.485 1327
212.585 1342
212.685 1356
212.785 1380
212.885 1402
212.985 1426
213.085 1452
213.185 1480
213.285 1493
213.385 1513
213.485 1537
213.585 1557
213.685 1567
213.785 1584
213.885 1609
213.985 1625
214.085 1644
214.185 1654
214.285 1681
214.385 1698
214.485 1721
214.585 1731
214.685 1748
214.785 1764
214.885 1788
214.985 1801
215.085 1831
215.185 1851
215.285 1879
215.385 1896
215.485 1915
215.585 1927
215.685 1956
215.785 1963
215.885 1979
215.985 1990
216.085 2020
216.185 2030
216.285 2045
216.385 2059
216.485 2074
216.585 2078
216.685 2079
216.785 2077
216.885 2079
216.985 2077
217.085 1989
217.185 1885
217.285 1666
217.385 1388
217.485 1109
217.585 841
217.685 638
217.785 525
217.885 496
217.985 471
218.085 486
218.185 493
218.285 506
218.385 535
218.485 578
218.585 615
218.685 647
218.785 686
218.885 717
218.985 744
219.085 777
219.185 802
219.285 826
219.385 850
219.485 882
219.585 911
219.685 933
219.785 956
219.885 982
219.985 996
220.085 1023
220.185 1044
220.285 1062
220.385 1091
220.485 1110
220.585 1131
220.685 1155
220.785 1170
220.885 1194
220.985 1209
221.085 1233
221.185 1254
221.285 1271
221.385 1295
221.485 1311
221.585 1334
221.685 1353
221.785 1365
221.885 1386
221.985 1409
222.085 1422
222.185 1443
222.285 1461
222.385 1485
222.485 1497
222.585 1523
222.685 1539
222.785 1553
222.885 1567
222.985 1584
223.085 1609
223.185 1629
223.285 1637
223.385 1658
223.485 1678
223.585 1690
223.685 1704
223.785 1726
223.885 1751
223.985 1760
224.085 1771
224.185 1795
224.285 1816
224.385 1829
224.485 1840
224.585 1851
224.685 1878
224.785 1889
224.885 1903
224.985 1911
225.085 1941
225.185 1957
225.285 1969
225.385 1970
225.485 2008
225.585 2045
225.685 2058
225.785 2072
225.885 2075
225.985 2078
226.085 2080
226.185 2079
226.285 2078
226.385 2074
226.485 1985
226.585 1786
226.685 1476
226.785 1072
226.885 769
226.985 535
227.085 402
227.185 282
227.285 258
227.385 304
227.485 360
227.585 414
227.685 460
227.785 500
227.885 540
227.985 561
228.085 593
228.185 622
228.285 654
228.385 671
228.485 697
228.585 719
228.685 739
228.785 770
228.885 791
228.985 809
229.085 831
229.185 857
229.285 878
229.385 898
229.485 918
229.585 938
229.685 957
229.785 984
229.885 999
229.985 1015
230.085 1043
230.185 1061
230.285 1080
230.385 1106
230.485 1116
230.585 1139
230.685 1156
230.785 1177
230.885 1195
230.985 1207
231.085 1233
231.185 1253
231.285 1268
231.385 1289
231.485 1308
231.585 1319
231.685 1335
231.785 1363
231.885 1399
231.985 1414
232.085 1425
232.185 1440
232.285 1461
232.385 1492
232.485 1517
232.585 1525
232.685 1547
232.785 1562
232.885 1584
232.985 1601
233.085 1624
233.185 1637
233.285 1657
233.385 1670
233.485 1693
233.585 1703
233.685 1714
233.785 1746
233.885 1774
233.985 1797
234.085 1812
234.185 1830
234.285 1860
234.385 1874
234.485 1894
234.585 1903
234.685 1924
234.785 1948
234.885 1970
234.985 1999
235.085 2017
235.185 2038
235.285 2048
235.385 2066
235.485 2075
235.585 2078
235.685 2079
235.785 2081
235.885 2078
235.985 2079
236.085 2006
236.185 1839
236.285 1570
236.385 1274
236.485 993
236.585 763
236.685 622
236.785 529
236.885 528
236.985 549
237.085 569
237.185 601
237.285 636
237.385 664
237.485 690
237.585 713
237.685 745
237.785 769
237.885 787
237.985 820
238.085 839
238.185 859
238.285 888
238.385 908
238.485 928
238.585 952
238.685 972
238.785 989
238.885 1017
238.985 1036
239.085 1052
239.185 1080
239.285 1097
239.385 1115
239.485 1137
239.585 1156
239.685 1178
239.785 1193
239.885 1224
239.985 1236
240.085 1249
240.185 1278
240.285 1285
240.385 1314
240.485 1325
240.585 1351
240.685 1365
240.785 1382
240.885 1406
240.985 1424
241.085 1435
241.185 1458
241.285 1475
241.385 1489
241.485 1509
241.585 1520
241.685 1542
241.785 1553
241.885 1570
241.985 1585
242.085 1609
242.185 1622
242.285 1633
242.385 1647
242.485 1678
242.585 1690
242.685 1699
242.785 1720
242.885 1753
242.985 1779
243.085 1786
243.185 1806
243.285 1823
243.385 1839
243.485 1867
243.585 1889
243.685 1909
243.785 1929
243.885 1938
243.985 1957
244.085 1972
244.185 1989
244.285 2008
244.385 2013
244.485 2031
244.585 2046
244.685 2062
244.785 2080
244.885 2077
244.985 2073
245.085 2075
245.185 2082
245.285 2072
245.385 2031
245.485 1903
245.585 1740
245.685 1492
245.785 1260
245.885 1109
245.985 980
246.085 907
246.185 836
246.285 809
246.385 771
246.485 785
246.585 797
246.685 797
246.785 824
246.885 838
246.985 863
247.085 888
247.185 906
247.285 927
247.385 957
247.485 968
247.585 995
247.685 1014
247.785 1034
247.885 1055
247.985 1074
248.085 1095
248.185 1117
248.285 1143
248.385 1156
248.485 1177
248.585 1202
248.685 1219
248.785 1236
248.885 1256
248.985 1285
249.085 1295
249.185 1319
249.285 1338
249.385 1357
249.485 1377
249.585 1395
249.685 1420
249.785 1431
249.885 1451
249.985 1477
250.085 1493
250.185 1507
250.285 1526
250.385 1549
250.485 1568
250.585 1581
250.685 1601
250.785 1622
250.885 1637
250.985 1653
251.085 1668
251.185 1693
251.285 1705
251.385 1720
251.485 1750
251.585 1781
251.685 1809
251.785 1835
251.885 1860
251.985 1887
252.085 1905
252.185 1928
252.285 1940
252.385 1969
252.485 1998
252.585 2030
252.685 2063
252.785 2081
252.885 2075
252.985 2079
253.085 2080
253.185 2080
253.285 2055
253.385 1961
253.485 1782
253.585 1473
253.685 1139
253.785 848
253.885 569
253.985 301
254.085 231
254.185 234
254.285 288
254.385 344
254.485 418
254.585 471
254.685 519
254.785 568
254.885 598
254.985 637
255.085 673
255.185 699
255.285 729
255.385 755
255.485 776
255.585 811
255.685 833
255.785 855
255.885 883
255.985 898
256.085 924
256.185 947
256.285 964
256.385 982
256.485 1003
256.585 1028
256.685 1041
256.785 1062
256.885 1085
256.985 1097
257.085 1125
257.185 1143
257.285 1164
257.385 1174
257.485 1194
257.585 1218
257.685 1231
257.785 1253
257.885 1273
257.985 1293
258.085 1307
258.185 1323
258.285 1342
258.385 1357
258.485 1379
258.585 1393
258.685 1413
258.785 1426
258.885 1445
258.985 1464
259.085 1480
259.185 1494
259.285 1511
259.385 1532
259.485 1544
259.585 1561
259.685 1576
259.785 1598
259.885 1608
259.985 1630
260.085 1640
260.185 1663
260.285 1674
260.385 1693
260.485 1705
260.585 1723
260.685 1738
260.785 1755
260.885 1762
260.985 1783
261.085 1800
261.185 1818
261.285 1828
261.385 1845
261.485 1862
261.585 1893
261.685 1917
261.785 1924
261.885 1945
261.985 1978
262.085 2005
262.185 2014
262.285 2040
262.385 2050
262.485 2066
262.585 2078
262.685 2078
262.785 2079
262.885 2078
262.985 2079
263.085 2079
263.185 2025
263.285 1855
263.385 1583
263.485 1254
263.585 961
263.685 769
263.785 643
263.885 561
263.985 492
264.085 469
264.185 472
264.285 511
264.385 537
264.485 549
264.585 584
264.685 610
264.785 632
264.885 667
264.985 678
265.085 705
265.185 736
265.285 745
265.385 768
265.485 800
265.585 816
265.685 831
265.785 865
265.885 880
265.985 906
266.085 932
266.185 953
266.285 967
266.385 989
266.485 1022
266.585 1036
266.685 1053
266.785 1083
266.885 1094
266.985 1106
267.085 1137
267.185 1159
267.285 1172
267.385 1179
267.485 1212
267.585 1235
267.685 1243
267.785 1262
267.885 1292
267.985 1319
268.085 1328
268.185 1358
268.285 1379
268.385 1385
268.485 1400
268.585 1431
268.685 1449
268.785 1463
268.885 1472
268.985 1506
269.085 1524
269.185 1537
269.285 1553
269.385 1583
269.485 1594
269.585 1613
269.685 1635
269.785 1659
269.885 1674
269.985 1680
270.085 1694
270.185 1728
270.285 1739
270.385 1748
270.485 1764
270.585 1797
270.685 1803
270.785 1817
270.885 1836
270.985 1885
271.085 1902
271.185 1906
271.285 1918
271.385 1952
271.485 1968
271.585 1985
271.685 2003
271.785 2022
271.885 2052
271.985 2057
272.085 2073
272.185 2075
272.285 2080
272.385 2077
272.485 2080
272.585 2071
272.685 2070
272.785 1961
272.885 1759
272.985 1450
273.085 1115
273.185 856
273.285 632
273.385 501
273.485 466
273.585 444
273.685 444
273.785 471
273.885 482
273.985 516
274.085 537
274.185 556
274.285 592
274.385 610
274.485 635
274.585 665
274.685 678
274.785 702
274.885 727
274.985 750
275.085 776
275.185 800
275.285 820
275.385 843
275.485 864
275.585 886
275.685 910
275.785 926
275.885 949
275.985 972
276.085 993
276.185 1015
276.285 1028
276.385 1058
276.485 1070
276.585 1093
276.685 1119
276.785 1128
276.885 1151
276.985 1166
277.085 1195
277.185 1212
277.285 1225
277.385 1256
277.485 1261
277.585 1287
277.685 1302
277.785 1332
277.885 1338
277.985 1354
278.085 1380
278.185 1399
278.285 1416
278.385 1430
278.485 1455
278.585 1463
278.685 1480
278.785 1514
278.885 1545
278.985 1554
279.085 1568
279.185 1590
279.285 1615
279.385 1627
279.485 1644
279.585 1672
279.685 1699
279.785 1718
279.885 1730
279.985 1751
280.085 1767
280.185 1789
280.285 1804
280.385 1819
280.485 1837
280.585 1847
280.685 1865
280.785 1884
280.885 1901
280.985 1918
281.085 1923
281.185 1944
281.285 1967
281.385 1977
281.485 1994
281.585 2004
281.685 2025
281.785 2047
281.885 2058
281.985 2066
282.085 2076
282.185 2078
282.285 2079
282.385 2074
282.485 2080
282.585 2057
282.685 1956
282.785 1784
282.885 1511
282.985 1258
283.085 1033
283.185 841
283.285 711
283.385 622
283.485 589
283.585 574
283.685 599
283.785 616
283.885 644
283.985 678
284.085 703
284.185 734
284.285 756
284.385 775
284.485 810
284.585 823
284.685 852
284.785 877
284.885 894
284.985 921
285.085 942
285.185 959
285.285 979
285.385 1006
285.485 1032
285.585 1040
285.685 1074
285.785 1100
285.885 1111
285.985 1137
286.085 1159
286.185 1166
286.285 1184
286.385 1218
286.485 1243
286.585 1252
286.685 1273
286.785 1297
286.885 1314
286.985 1327
287.085 1359
287.185 1379
287.285 1390
287.385 1410
287.485 1430
287.585 1452
287.685 1466
287.785 1483
287.885 1503
287.985 1524
288.085 1542
288.185 1558
288.285 1579
288.385 1599
288.485 1612
288.585 1631
288.685 1651
288.785 1664
288.885 1686
288.985 1695
289.085 1726
289.185 1739
289.285 1751
289.385 1768
289.485 1792
289.585 1804
289.685 1825
289.785 1834
289.885 1857
289.985 1878
290.085 1900
290.185 1926
290.285 1940
290.385 1965
290.485 1982
290.585 1994
290.685 2006
290.785 2030
290.885 2046
290.985 2074
291.085 2078
291.185 2077
291.285 2079
291.385 2082
291.485 2079
291.585 2026
291.685 1873
291.785 1614
291.885 1295
291.985 1017
292.085 797
292.185 623
292.285 539
292.385 483
292.485 492
292.585 521
292.685 564
292.785 595
292.885 621
292.985 664
293.085 688
293.185 708
293.285 745
293.385 761
293.485 780
293.585 820
293.685 833
293.785 854
293.885 886
293.985 896
294.085 922
294.185 951
294.285 964
294.385 982
294.485 1012
294.585 1035
294.685 1047
294.785 1076
294.885 1097
294.985 1101
295.085 1131
295.185 1161
295.285 1168
295.385 1188
295.485 1214
295.585 1234
295.685 1242
295.785 1271
295.885 1294
295.985 1305
296.085 1321
296.185 1354
296.285 1370
296.385 1374
296.485 1396
296.585 1427
296.685 1441
296.785 1449
296.885 1474
296.985 1496
297.085 1505
297.185 1526
297.285 1552
297.385 1571
297.485 1590
297.585 1608
297.685 1636
297.785 1655
297.885 1663
297.985 1683
298.085 1706
298.185 1741
298.285 1758
298.385 1777
298.485 1801
298.585 1823
298.685 1826
298.785 1842
298.885 1866
298.985 1890
299.085 1893
299.185 1910
299.285 1928
299.385 1953
299.485 1965
299.585 1974
299.685 1996
299.785 2028
299.885 2053
299.985 2070
300.085 2080
300.185 2082
300.285 2081
300.385 2081
300.485 2079
300.585 1977
300.685 1734
300.785 1387
300.885 979
300.985 685
301.085 493
301.185 385
301.285 305
301.385 306
301.485 330
301.585 381
301.685 422
301.785 462
301.885 501
301.985 522
302.085 562
302.185 584
302.285 606
302.385 638
302.485 652
302.585 681
302.685 706
302.785 722
302.885 747
302.985 765
303.085 788
303.185 812
303.285 835
303.385 850
303.485 877
303.585 901
303.685 913
303.785 938
303.885 960
303.985 972
304.085 1001
304.185 1027
304.285 1036
304.385 1054
304.485 1076
304.585 1103
304.685 1117
304.785 1137
304.885 1154
304.985 1168
305.085 1190
305.185 1218
305.285 1229
305.385 1241
305.485 1264
305.585 1284
305.685 1303
305.785 1320
305.885 1346
305.985 1351
306.085 1370
306.185 1387
306.285 1414
306.385 1424
306.485 1438
306.585 1459
306.685 1482
306.785 1495
306.885 1508
306.985 1522
307.085 1542
307.185 1555
307.285 1571
307.385 1590
307.485 1604
307.585 1623
307.685 1644
307.785 1664
307.885 1675
307.985 1692
308.085 1708
308.185 1727
308.285 1748
308.385 1776
308.485 1788
308.585 1807
308.685 1817
308.785 1829
308.885 1851
308.985 1866
309.085 1878
309.185 1907
309.285 1931
309.385 1950
309.485 1966
309.585 1980
309.685 1997
309.785 2032
309.885 2055
309.985 2068
310.085 2078
310.185 2077
310.285 2082
310.385 2076
310.485 2076
310.585 2057
310.685 1963
310.785 1807
310.885 1579
310.985 1323
311.085 1071
311.185 908
311.285 771
311.385 636
311.485 590
311.585 588
311.685 604
311.785 611
311.885 643
311.985 668
312.085 680
312.185 716
312.285 744
312.385 750
312.485 784
312.585 808
312.685 820
312.785 856
312.885 880
312.985 896
313.085 918
313.185 945
313.285 970
313.385 985
313.485 1007
313.585 1030
313.685 1042
313.785 1076
313.885 1093
313.985 1106
314.085 1130
314.185 1164
314.285 1193
314.385 1204
314.485 1231
314.585 1249
314.685 1267
314.785 1285
314.885 1306
314.985 1331
315.085 1341
315.185 1360
315.285 1384
315.385 1410
315.485 1417
315.585 1436
315.685 1456
315.785 1479
315.885 1494
315.985 1517
316.085 1538
316.185 1569
316.285 1586
316.385 1608
316.485 1632
316.585 1647
316.685 1667
316.785 1696
316.885 1725
316.985 1737
317.085 1752
317.185 1769
317.285 1790
317.385 1809
317.485 1823
317.585 1838
317.685 1858
317.785 1879
317.885 1893
317.985 1908
318.085 1922
318.185 1951
318.285 1957
318.385 1972
318.485 1991
318.585 2016
318.685 2028
318.785 2034
318.885 2053
318.985 2079
319.085 2082
319.185 2075
319.285 2077
319.385 2078
319.485 2082
319.585 2013
319.685 1876
319.785 1652
319.885 1406
319.985 1200
320.085 993
320.185 812
320.285 637
320.385 589
320.485 588
320.585 604
320.685 602
320.785 634
320.885 681
320.985 705
321.085 753
321.185 787
321.285 808
321.385 849
321.485 876
321.585 893
321.685 925
321.785 956
321.885 973
321.985 1005
322.085 1028
322.185 1052
322.285 1076
322.385 1100
322.485 1124
322.585 1158
322.685 1196
322.785 1209
322.885 1235
322.985 1269
323.085 1281
323.185 1306
323.285 1329
323.385 1357
323.485 1369
323.585 1385
323.685 1421
323.785 1451
323.885 1461
323.985 1484
324.085 1511
324.185 1523
324.285 1546
324.385 1566
324.485 1587
324.585 1605
324.685 1619
324.785 1656
324.885 1687
324.985 1694
325.085 1714
325.185 1745
325.285 1774
325.385 1790
325.485 1817
325.585 1846
325.685 1865
325.785 1882
325.885 1906
325.985 1928
326.085 1946
326.185 1958
326.285 1970
326.385 1995
326.485 2021
326.585 2028
326.685 2039
326.785 2063
326.885 2082
326.985 2079
327.085 2080
327.185 2078
327.285 2077
327.385 2052
327.485 1988
327.585 1803
327.685 1519
327.785 1187
327.885 892
327.985 645
328.085 510
328.185 456
328.285 407
328.385 434
328.485 466
328.585 490
328.685 540
328.785 551
328.885 581
328.985 626
329.085 644
329.185 672
329.285 701
329.385 716
329.485 745
329.585 779
329.685 794
329.785 815
329.885 849
329.985 865
330.085 890
330.185 925
330.285 939
330.385 948
330.485 994
330.585 1029
330.685 1037
330.785 1066
330.885 1084
330.985 1101
331.085 1126
331.185 1159
331.285 1172
331.385 1182
331.485 1207
331.585 1230
331.685 1256
331.785 1282
331.885 1311
331.985 1335
332.085 1345
332.185 1366
332.285 1393
332.385 1406
332.485 1419
332.585 1443
332.685 1465
332.785 1484
332.885 1497
332.985 1522
333.085 1536
333.185 1562
333.285 1590
333.385 1611
333.485 1632
333.585 1647
333.685 1666
333.785 1684
333.885 1703
333.985 1727
334.085 1753
334.185 1779
334.285 1808
334.385 1834
334.485 1849
334.585 1861
334.685 1886
334.785 1903
334.885 1919
334.985 1927
335.085 1951
335.185 1970
335.285 1987
335.385 2006
335.485 2016
335.585 2028
335.685 2046
335.785 2068
335.885 2077
335.985 2075
336.085 2075
336.185 2075
336.285 2082
336.385 2074
336.485 2045
336.585 1964
336.685 1825
336.785 1657
336.885 1452
336.985 1250
337.085 1085
337.185 970
337.285 948
337.385 942
337.485 958
337.585 969
337.685 997
337.785 1026
337.885 1041
337.985 1066
338.085 1093
338.185 1106
338.285 1138
338.385 1157
338.485 1168
338.585 1206
338.685 1229
338.785 1244
338.885 1266
338.985 1289
339.085 1305
339.185 1324
339.285 1349
339.385 1362
339.485 1388
339.585 1399
339.685 1426
339.785 1441
339.885 1454
339.985 1477
340.085 1496
340.185 1508
340.285 1525
340.385 1551
340.485 1567
340.585 1581
340.685 1598
340.785 1622
340.885 1635
340.985 1649
341.085 1670
341.185 1688
341.285 1704
341.385 1720
341.485 1735
341.585 1753
341.685 1767
341.785 1783
341.885 1807
341.985 1823
342.085 1835
342.185 1854
342.285 1873
342.385 1889
342.485 1901
342.585 1916
342.685 1937
342.785 1951
342.885 1959
342.985 1978
343.085 2000
343.185 2017
343.285 2024
343.385 2037
343.485 2055
343.585 2078
343.685 2081
343.785 2081
343.885 2077
343.985 2081
344.085 2080
344.185 2053
344.285 1988
344.385 1848
344.485 1617
344.585 1373
344.685 1169
344.785 1008
344.885 946
344.985 869
345.085 808
345.185 767
345.285 767
345.385 778
345.485 785
345.585 799
345.685 825
345.785 843
345.885 861
345.985 880
346.085 905
346.185 928
346.285 951
346.385 985
346.485 997
346.585 1011
346.685 1043
346.785 1064
346.885 1079
346.985 1098
347.085 1126
347.185 1152
347.285 1174
347.385 1203
347.485 1223
347.585 1234
347.685 1251
347.785 1285
347.885 1297
347.985 1308
348.085 1333
348.185 1360
348.285 1376
348.385 1388
348.485 1416
348.585 1436
348.685 1445
348.785 1463
348.885 1493
348.985 1509
349.085 1521
349.185 1532
349.285 1566
349.385 1579
349.485 1589
349.585 1602
349.685 1636
349.785 1650
349.885 1656
349.985 1674
350.085 1705
350.185 1719
350.285 1722
350.385 1739
350.485 1785
350.585 1812
350.685 1819
350.785 1826
350.885 1865
350.985 1886
351.085 1890
351.185 1908
351.285 1936
351.385 1953
351.485 1966
351.585 1979
351.685 1993
351.785 2034
351.885 2048
351.985 2053
352.085 2066
352.185 2080
352.285 2077
352.385 2079
352.485 2077
352.585 2079
352.685 2049
352.785 1908
352.885 1645
352.985 1309
353.085 1026
353.185 793
353.285 641
353.385 580
353.485 490
353.585 465
353.685 496
353.785 512
353.885 536
353.985 573
354.085 608
354.185 629
354.285 659
354.385 684
354.485 711
354.585 741
354.685 758
354.785 786
354.885 810
354.985 831
355.085 858
355.185 878
355.285 895
355.385 916
355.485 942
355.585 966
355.685 983
355.785 1006
355.885 1027
355.985 1062
356.085 1083
356.185 1100
356.285 1118
356.385 1135
356.485 1165
356.585 1185
356.685 1208
356.785 1234
356.885 1251
356.985 1280
357.085 1293
357.185 1315
357.285 1336
357.385 1356
357.485 1373
357.585 1388
357.685 1410
357.785 1422
357.885 1442
357.985 1461
358.085 1484
358.185 1497
358.285 1512
358.385 1530
358.485 1552
358.585 1571
358.685 1586
358.785 1613
358.885 1642
358.985 1662
359.085 1679
359.185 1703
359.285 1720
359.385 1737
359.485 1751
359.585 1782
359.685 1805
359.785 1824
359.885 1837
359.985 1848
360.085 1878
360.185 1889
360.285 1903
360.385 1922
360.485 1948
360.585 1963
360.685 1988
360.785 2004
360.885 2036
360.985 2064
361.085 2078
361.185 2076
361.285 2081
361.385 2078
361.485 2079
361.585 2052
361.685 1956
361.785 1771
361.885 1461
361.985 1119
362.085 803
362.185 571
362.285 396
362.385 299
362.485 296
362.585 298
362.685 350
362.785 402
362.885 451
362.985 511
363.085 546
363.185 582
363.285 621
363.385 649
363.485 685
363.585 714
363.685 730
363.785 761
363.885 788
363.985 806
364.085 831
364.185 856
364.285 874
364.385 898
364.485 926
364.585 944
364.685 965
364.785 986
364.885 1007
364.985 1028
365.085 1050
365.185 1063
365.285 1084
365.385 1107
365.485 1129
365.585 1150
365.685 1162
365.785 1189
365.885 1202
365.985 1223
366.085 1243
366.185 1261
366.285 1275
366.385 1295
366.485 1315
366.585 1330
366.685 1352
366.785 1363
366.885 1385
366.985 1400
367.085 1417
367.185 1434
367.285 1454
367.385 1471
367.485 1484
367.585 1506
367.685 1524
367.785 1535
367.885 1553
367.985 1563
368.085 1588
368.185 1607
368.285 1622
368.385 1640
368.485 1666
368.585 1687
368.685 1703
368.785 1706
368.885 1737
368.985 1749
369.085 1765
369.185 1785
369.285 1802
369.385 1816
369.485 1823
369.585 1843
369.685 1861
369.785 1880
369.885 1886
369.985 1905
370.085 1917
370.185 1937
370.285 1949
370.385 1964
370.485 1980
370.585 2007
370.685 2017
370.785 2032
370.885 2048
370.985 2072
371.085 2081
371.185 2076
371.285 2079
371.385 2078
371.485 2074
371.585 1972
371.685 1780
371.785 1519
371.885 1198
371.985 961
372.085 804
372.185 678
372.285 578
372.385 551
372.485 547
372.585 551
372.685 569
372.785 605
372.885 630
372.985 639
373.085 673
373.185 694
373.285 716
373.385 753
373.485 771
373.585 790
373.685 818
373.785 841
373.885 860
373.985 889
374.085 905
374.185 915
374.285 952
374.385 971
374.485 984
374.585 1010
374.685 1031
374.785 1050
374.885 1072
374.985 1099
375.085 1107
375.185 1124
375.285 1155
375.385 1174
375.485 1187
375.585 1211
375.685 1230
375.785 1239
375.885 1268
375.985 1290
376.085 1307
376.185 1318
376.285 1336
376.385 1363
376.485 1379
376.585 1397
376.685 1418
376.785 1433
376.885 1448
376.985 1467
377.085 1501
377.185 1523
377.285 1548
377.385 1582
377.485 1599
377.585 1615
377.685 1628
377.785 1650
377.885 1674
377.985 1687
378.085 1697
378.185 1719
378.285 1736
378.385 1752
378.485 1770
378.585 1790
378.685 1802
378.785 1816
378.885 1834
378.985 1859
379.085 1868
379.185 1884
379.285 1903
379.385 1928
379.485 1951
379.585 1958
379.685 1971
379.785 1995
379.885 2032
379.985 2058
380.085 2077
380.185 2071
380.285 2079
380.385 2073
380.485 2079
380.585 2076
380.685 2033
380.785 1951
380.885 1786
380.985 1547
381.085 1268
381.185 1050
381.285 924
381.385 864
381.485 826
381.585 765
381.685 743
381.785 785
381.885 793
381.985 797
382.085 840
382.185 854
382.285 865
382.385 906
382.485 922
382.585 944
382.685 985
382.785 1003
382.885 1017
382.985 1047
383.085 1075
383.185 1089
383.285 1116
383.385 1144
383.485 1158
383.585 1180
383.685 1206
383.785 1236
383.885 1254
383.985 1278
384.085 1307
384.185 1317
384.285 1343
384.385 1359
384.485 1388
384.585 1406
384.685 1422
384.785 1444
384.885 1457
384.985 1479
385.085 1499
385.185 1515
385.285 1527
385.385 1558
385.485 1573
385.585 1588
385.685 1598
385.785 1625
385.885 1646
385.985 1654
386.085 1669
386.185 1694
386.285 1704
386.385 1725
386.485 1737
386.585 1764
386.685 1779
386.785 1787
386.885 1818
386.985 1852
387.085 1865
387.185 1879
387.285 1894
387.385 1919
387.485 1932
387.585 1949
387.685 1969
387.785 2005
387.885 2031
387.985 2050
388.085 2061
388.185 2077
388.285 2073
388.385 2082
388.485 2079
388.585 2077
388.685 2076
388.785 2005
388.885 1874
388.985 1616
389.085 1290
389.185 1012
389.285 789
389.385 638
389.485 552
389.585 487
389.685 446
389.785 459
389.885 490
389.985 509
390.085 524
390.185 571
390.285 607
390.385 650
390.485 695
390.585 712
390.685 751
390.785 787
390.885 815
390.985 851
391.085 881
391.185 901
391.285 930
391.385 969
391.485 988
391.585 1017
391.685 1039
391.785 1057
391.885 1081
391.985 1108
392.085 1131
392.185 1145
392.285 1161
392.385 1191
392.485 1207
392.585 1228
392.685 1249
392.785 1267
392.885 1286
392.985 1306
393.085 1334
393.185 1342
393.285 1359
393.385 1378
393.485 1405
393.585 1420
393.685 1432
393.785 1459
393.885 1476
393.985 1493
394.085 1511
394.185 1528
394.285 1545
394.385 1555
394.485 1577
394.585 1600
394.685 1618
394.785 1628
394.885 1644
394.985 1678
395.085 1713
395.185 1724
395.285 1741
395.385 1759
395.485 1788
395.585 1810
395.685 1827
395.785 1840
395.885 1860
395.985 1874
396.085 1890
396.185 1911
396.285 1927
396.385 1944
396.485 1955
396.585 1968
396.685 1988
396.785 2009
396.885 2023
396.985 2035
397.085 2066
397.185 2078
397.285 2083
397.385 2076
397.485 2073
397.585 2081
397.685 2011
397.785 1823
397.885 1518
397.985 1131
398.085 840
398.185 632
398.285 501
398.385 371
398.485 325
398.585 325
398.685 379
398.785 433
398.885 485
398.985 529
399.085 558
399.185 599
399.285 643
399.385 664
399.485 698
399.585 723
399.685 742
399.785 777
399.885 805
399.985 822
400.085 851
400.185 870
400.285 890
400.385 918
400.485 943
400.585 958
400.685 993
400.785 1016
400.885 1038
400.985 1057
401.085 1080
401.185 1097
401.285 1117
401.385 1138
401.485 1158
401.585 1173
401.685 1194
401.785 1212
401.885 1241
401.985 1257
402.085 1275
402.185 1292
402.285 1312
402.385 1334
402.485 1348
402.585 1366
402.685 1382
402.785 1400
402.885 1421
402.985 1443
403.085 1459
403.185 1475
403.285 1484
403.385 1515
403.485 1525
403.585 1547
403.685 1558
403.785 1581
403.885 1597
403.985 1616
404.085 1627
404.185 1647
404.285 1664
404.385 1684
404.485 1693
404.585 1715
404.685 1726
404.785 1751
404.885 1758
404.985 1794
405.085 1816
405.185 1837
405.285 1843
405.385 1871
405.485 1887
405.585 1902
405.685 1911
405.785 1929
405.885 1944
405.985 1966
406.085 1977
406.185 1988
406.285 2007
406.385 2032
406.485 2064
406.585 2077
406.685 2079
406.785 2078
406.885 2078
406.985 2082
407.085 2082
407.185 2028
407.285 1902
407.385 1673
407.485 1363
407.585 1062
407.685 773
407.785 514
407.885 396
407.985 372
408.085 349
408.185 388
408.285 427
408.385 463
408.485 505
408.585 531
408.685 558
408.785 597
408.885 618
408.985 646
409.085 679
409.185 703
409.285 728
409.385 753
409.485 772
409.585 797
409.685 824
409.785 844
409.885 861
409.985 886
410.085 909
410.185 931
410.285 953
410.385 975
410.485 993
410.585 1008
410.685 1031
410.785 1053
410.885 1077
410.985 1097
411.085 1121
411.185 1139
411.285 1156
411.385 1174
411.485 1197
411.585 1209
411.685 1230
411.785 1255
411.885 1271
411.985 1291
412.085 1308
412.185 1325
412.285 1346
412.385 1363
412.485 1384
412.585 1402
412.685 1417
412.785 1432
412.885 1456
412.985 1473
413.085 1485
413.185 1502
413.285 1525
413.385 1544
413.485 1558
413.585 1570
413.685 1593
413.785 1612
413.885 1632
413.985 1642
414.085 1662
414.185 1679
414.285 1692
414.385 1718
414.485 1747
414.585 1770
414.685 1775
414.785 1787
414.885 1815
414.985 1833
415.085 1847
415.185 1860
415.285 1871
415.385 1894
415.485 1909
415.585 1921
415.685 1938
415.785 1957
415.885 1971
415.985 1981
416.085 2000
416.185 2017
416.285 2031
416.385 2047
416.485 2058
416.585 2072
416.685 2075
416.785 2075
416.885 2075
416.985 2079
417.085 2078
417.185 2063
417.285 1983
417.385 1839
417.485 1606
417.585 1387
417.685 1193
417.785 1049
417.885 961
417.985 911
418.085 896
418.185 850
418.285 855
418.385 856
418.485 854
418.585 877
418.685 889
418.785 899
418.885 922
418.985 934
419.085 946
419.185 978
419.285 993
419.385 1010
419.485 1036
419.585 1053
419.685 1069
419.785 1098
419.885 1120
419.985 1124
420.085 1154
420.185 1189
420.285 1196
420.385 1220
420.485 1244
420.585 1273
420.685 1302
420.785 1332
420.885 1363
420.985 1378
421.085 1400
421.185 1422
421.285 1453
421.385 1475
421.485 1495
421.585 1519
421.685 1534
421.785 1563
421.885 1575
421.985 1600
422.085 1616
422.185 1638
422.285 1652
422.385 1681
422.485 1691
422.585 1715
422.685 1727
422.785 1756
422.885 1784
422.985 1824
423.085 1840
423.185 1864
423.285 1884
423.385 1912
423.485 1927
423.585 1944
423.685 1956
423.785 1985
423.885 1999
423.985 2016
424.085 2034
424.185 2051
424.285 2075
424.385 2080
424.485 2080
424.585 2082
424.685 2077
424.785 2075
424.885 2030
424.985 1903
425.085 1678
425.185 1328
425.285 986
425.385 672
425.485 494
425.585 448
425.685 420
425.785 414
425.885 450
425.985 483
426.085 514
426.185 545
426.285 575
426.385 600
426.485 621
426.585 658
426.685 684
426.785 713
426.885 737
426.985 761
427.085 790
427.185 815
427.285 829
427.385 859
427.485 887
427.585 905
427.685 937
427.785 957
427.885 966
427.985 994
428.085 1026
428.185 1034
428.285 1057
428.385 1092
428.485 1103
428.585 1121
428.685 1156
428.785 1180
428.885 1177
428.985 1208
429.085 1246
429.185 1254
429.285 1263
429.385 1294
429.485 1321
429.585 1322
429.685 1350
429.785 1385
429.885 1388
429.985 1400
430.085 1429
430.185 1459
430.285 1465
430.385 1489
430.485 1521
430.585 1542
430.685 1548
430.785 1567
430.885 1603
430.985 1631
431.085 1648
431.185 1680
431.285 1708
431.385 1727
431.485 1731
431.585 1754
431.685 1775
431.785 1800
431.885 1810
431.985 1820
432.085 1845
432.185 1861
432.285 1872
432.385 1894
432.485 1913
432.585 1930
432.685 1940
432.785 1957
432.885 1988
432.985 2035
433.085 2059
433.185 2075
433.285 2082
433.385 2081
433.485 2076
433.585 2074
433.685 2072
433.785 2022
433.885 1884
433.985 1629
434.085 1286
434.185 947
434.285 695
434.385 511
434.485 406
434.585 412
434.685 456
434.785 479
434.885 553
434.985 590
435.085 605
435.185 666
435.285 684
435.385 712
435.485 762
435.585 771
435.685 794
435.785 839
435.885 849
435.985 873
436.085 913
436.185 922
436.285 939
436.385 977
436.485 992
436.585 1003
436.685 1042
436.785 1055
436.885 1067
436.985 1095
437.085 1124
437.185 1132
437.285 1149
437.385 1187
437.485 1197
437.585 1210
437.685 1235
437.785 1257
437.885 1270
437.985 1283
438.085 1318
438.185 1328
438.285 1339
438.385 1362
438.485 1385
438.585 1398
438.685 1412
438.785 1436
438.885 1458
438.985 1463
439.085 1481
439.185 1502
439.285 1521
439.385 1533
439.485 1550
439.585 1573
439.685 1587
439.785 1598
439.885 1614
439.985 1636
440.085 1659
440.185 1667
440.285 1682
440.385 1698
440.485 1720
440.585 1730
440.685 1745
440.785 1764
440.885 1780
440.985 1792
441.085 1809
441.185 1830
441.285 1838
441.385 1858
441.485 1872
441.585 1890
441.685 1911
441.785 1933
441.885 1941
441.985 1966
442.085 1992
442.185 2020
442.285 2044
442.385 2060
442.485 2072
442.585 2077
442.685 2081
442.785 2079
442.885 2082
442.985 2080
443.085 2072
443.185 1988
443.285 1826
443.385 1580
443.485 1334
443.585 1152
443.685 1026
443.785 974
443.885 874
443.985 823
444.085 799
444.185 786
444.285 786
444.385 788
444.485 809
444.585 818
444.685 825
444.785 851
444.885 874
444.985 878
445.085 907
445.185 926
445.285 942
445.385 966
445.485 986
445.585 1009
445.685 1025
445.785 1054
445.885 1069
445.985 1089
446.085 1118
446.185 1131
446.285 1149
446.385 1176
446.485 1201
446.585 1217
446.685 1225
446.785 1258
446.885 1269
446.985 1295
447.085 1311
447.185 1335
447.285 1346
447.385 1369
447.485 1388
447.585 1404
447.685 1423
447.785 1445
447.885 1465
447.985 1476
448.085 1508
448.185 1538
448.285 1560
448.385 1570
448.485 1598
448.585 1616
448.685 1634
448.785 1639
448.885 1671
448.985 1688
449.085 1718
449.185 1723
449.285 1749
449.385 1764
449.485 1782
449.585 1797
449.685 1833
449.785 1849
449.885 1870
449.985 1878
450.085 1905
450.185 1926
450.285 1941
450.385 1966
450.485 1986
450.585 2009
450.685 2019
450.785 2033
450.885 2060
450.985 2081
451.085 2079
451.185 2080
451.285 2077
451.385 2076
451.485 2074
451.585 2009
451.685 1861
451.785 1644
451.885 1337
451.985 1033
452.085 781
452.185 544
452.285 435
452.385 451
452.485 457
452.585 486
452.685 521
452.785 557
452.885 590
452.985 622
453.085 650
453.185 682
453.285 707
453.385 732
453.485 765
453.585 786
453.685 810
453.785 837
453.885 857
453.985 884
454.085 908
454.185 930
454.285 954
454.385 981
454.485 1005
454.585 1031
454.685 1051
454.785 1072
454.885 1091
454.985 1116
455.085 1133
455.185 1150
455.285 1179
455.385 1194
455.485 1206
455.585 1229
455.685 1253
455.785 1266
455.885 1281
455.985 1306
456.085 1325
456.185 1331
456.285 1360
456.385 1383
456.485 1394
456.585 1410
456.685 1433
456.785 1451
456.885 1462
456.985 1483
457.085 1508
457.185 1523
457.285 1542
457.385 1564
457.485 1592
457.585 1620
457.685 1641
457.785 1660
457.885 1686
457.985 1703
458.085 1727
458.185 1746
458.285 1775
458.385 1801
458.485 1826
458.585 1837
458.685 1863
458.785 1877
458.885 1896
458.985 1920
459.085 1954
459.185 1972
459.285 1974
459.385 1999
459.485 2020
459.585 2040
459.685 2048
459.785 2059
459.885 2081
459.985 2080
460.085 2079
460.185 2077
460.285 2079
460.385 2064
460.485 1954
460.585 1771
460.685 1475
460.785 1175
460.885 947
460.985 741
461.085 569
461.185 474
461.285 474
461.385 490
461.485 552
461.585 589
461.685 619
461.785 661
461.885 688
461.985 723
462.085 753
462.185 783
462.285 811
462.385 838
462.485 868
462.585 893
462.685 919
462.785 946
462.885 961
462.985 991
463.085 1013
463.185 1033
463.285 1055
463.385 1074
463.485 1107
463.585 1121
463.685 1137
463.785 1169
463.885 1185
463.985 1203
464.085 1226
464.185 1249
464.285 1263
464.385 1272
464.485 1306
464.585 1332
464.685 1336
464.785 1356
464.885 1388
464.985 1398
465.085 1415
465.185 1441
465.285 1478
465.385 1492
465.485 1501
465.585 1529
465.685 1555
465.785 1567
465.885 1574
465.985 1600
466.085 1631
466.185 1634
466.285 1644
466.385 1669
466.485 1694
466.585 1706
466.685 1713
466.785 1736
466.885 1768
466.985 1784
467.085 1806
467.185 1826
467.285 1852
467.385 1860
467.485 1866
467.585 1885
467.685 1923
467.785 1924
467.885 1939
467.985 1944
468.085 1974
468.185 1990
468.285 2004
468.385 2010
468.485 2036
468.585 2066
468.685 2082
468.785 2077
468.885 2078
468.985 2080
469.085 2076
469.185 2079
469.285 2001
469.385 1860
469.485 1632
469.585 1376
469.685 1165
469.785 1032
469.885 910
469.985 797
470.085 719
470.185 704
470.285 680
470.385 693
470.485 717
470.585 744
470.685 771
470.785 804
470.885 826
470.985 858
471.085 896
471.185 912
471.285 944
471.385 980
471.485 1001
471.585 1022
471.685 1049
471.785 1082
471.885 1103
471.985 1127
472.085 1148
472.185 1171
472.285 1199
472.385 1215
472.485 1237
472.585 1258
472.685 1278
472.785 1303
472.885 1317
472.985 1348
473.085 1359
473.185 1381
473.285 1402
473.385 1425
473.485 1441
473.585 1458
473.685 1485
473.785 1496
473.885 1524
473.985 1535
474.085 1560
474.185 1575
474.285 1594
474.385 1618
474.485 1639
474.585 1649
474.685 1669
474.785 1687
474.885 1711
474.985 1722
475.085 1739
475.185 1762
475.285 1779
475.385 1797
475.485 1812
475.585 1829
475.685 1853
475.785 1868
475.885 1884
475.985 1898
476.085 1925
476.185 1932
476.285 1944
476.385 1969
476.485 1992
476.585 2006
476.685 2021
476.785 2038
476.885 2063
476.985 2077
477.085 2082
477.185 2081
477.285 2075
477.385 2079
477.485 2063
477.585 1935
477.685 1732
477.785 1378
477.885 973
477.985 673
478.085 420
478.185 278
478.285 199
478.385 208
478.485 262
478.585 340
478.685 389
478.785 443
478.885 488
478.985 517
479.085 560
479.185 585
479.285 615
479.385 649
479.485 666
479.585 695
479.685 727
479.785 740
479.885 773
479.985 791
480.085 812
480.185 853
480.285 876
480.385 894
480.485 919
480.585 942
480.685 966
480.785 999
480.885 1020
480.985 1044
481.085 1060
481.185 1093
481.285 1108
481.385 1125
481.485 1148
481.585 1164
481.685 1191
481.785 1211
481.885 1234
481.985 1257
482.085 1270
482.185 1297
482.285 1316
482.385 1335
482.485 1351
482.585 1368
482.685 1394
482.785 1405
482.885 1431
482.985 1443
483.085 1470
483.185 1480
483.285 1505
483.385 1524
483.485 1539
483.585 1551
483.685 1572
483.785 1596
483.885 1613
483.985 1626
484.085 1641
484.185 1666
484.285 1678
484.385 1698
484.485 1711
484.585 1744
484.685 1759
484.785 1780
484.885 1805
484.985 1828
485.085 1836
485.185 1843
485.285 1867
485.385 1890
485.485 1910
485.585 1913
485.685 1934
485.785 1949
485.885 1978
485.985 1981
486.085 1991
486.185 2009
486.285 2035
486.385 2042
486.485 2056
486.585 2075
486.685 2081
486.785 2074
486.885 2077
486.985 2079
487.085 2081
487.185 2029
487.285 1896
487.385 1684
487.485 1385
487.585 1153
487.685 984
487.785 813
487.885 745
487.985 724
488.085 695
488.185 698
488.285 750
488.385 764
488.485 784
488.585 821
488.685 843
488.785 863
488.885 892
488.985 917
489.085 942
489.185 968
489.285 989
489.385 1011
489.485 1037
489.585 1057
489.685 1084
489.785 1102
489.885 1123
489.985 1147
490.085 1178
490.185 1186
490.285 1202
490.385 1233
490.485 1254
490.585 1265
490.685 1293
490.785 1316
490.885 1329
490.985 1345
491.085 1369
491.185 1395
491.285 1404
491.385 1427
491.485 1449
491.585 1466
491.685 1480
491.785 1500
491.885 1525
491.985 1537
492.085 1548
492.185 1572
492.285 1587
492.385 1609
492.485 1619
492.585 1645
492.685 1662
492.785 1677
492.885 1686
492.985 1708
493.085 1733
493.185 1744
493.285 1758
493.385 1787
493.485 1818
493.585 1844
493.685 1848
493.785 1868
493.885 1885
493.985 1903
494.085 1910
494.185 1931
494.285 1948
494.385 1962
494.485 1980
494.585 1993
494.685 2025
494.785 2063
494.885 2074
494.985 2078
495.085 2078
495.185 2077
495.285 2080
495.385 2061
495.485 2000
495.585 1866
495.685 1630
495.785 1362
495.885 1076
495.985 814
496.085 610
496.185 504
496.285 454
496.385 422
496.485 442
496.585 468
496.685 476
496.785 519
496.885 546
496.985 564
497.085 597
497.185 620
497.285 643
497.385 675
497.485 695
497.585 722
497.685 748
497.785 763
497.885 791
497.985 821
498.085 838
498.185 861
498.285 879
498.385 915
498.485 928
498.585 950
498.685 970
498.785 984
498.885 1018
498.985 1041
499.085 1051
499.185 1079
499.285 1096
499.385 1121
499.485 1137
499.585 1155
499.685 1179
499.785 1198
499.885 1230
499.985 1251

